Information Disclosure and Promotion Policy Design for Platforms

We consider a platform facilitating trade between sellers and buyers with the objective of maximizing consumer surplus. Even though in many such marketplaces prices are set by revenue-maximizing sellers, platforms can influence prices through (i) price-dependent promotion policies that can increase demand for a product by featuring it in a prominent position on the webpage and (ii) the information revealed to sellers about the value of being promoted. Identifying effective joint information design and promotion policies is a challenging dynamic problem as sellers can sequentially learn the promotion value from sales observations and update prices accordingly. We introduce the notion of confounding promotion policies, which are designed to prevent a Bayesian seller from learning the promotion value (at the expense of the short-run loss of diverting some consumers from the best product offering). Leveraging these policies, we characterize the maximum long-run average consumer surplus that is achievable through joint information design and promotion policies when the seller sets prices myopically. We then construct a Bayesian Nash equilibrium in which the seller's best response to the platform's optimal policy is to price myopically in every period. Moreover, the equilibrium we identify is platform-optimal within the class of horizon-maximin equilibria, in which strategies are not predicated on precise knowledge of the horizon length, and are designed to maximize payoff over the worst-case horizon. Our analysis allows one to identify practical long-run average optimal platform policies in a broad range of demand models.

==> Files for Arxiv/Plots/simulationMyopic002.csv <==
Unnamed: 0,beliefs,Confounding,ConcavConfounding,Period0,Period500,Period1000,Period1500,Period2000,Period2500,Period3000,Period3500,Period4000,Period4500,Period5000,Period0Average,Period500Average,Period1000Average,Period1500Average,Period2000Average,Period2500Average,Period3000Average,Period3500Average,Period4000Average,Period4500Average,Period5000Average,full
0,0,1.062604122,1.062604122,1.062604122,532.3646654,1063.666727,1594.968788,2126.270849,2657.57291,3188.874972,3720.177033,4251.479094,4782.781155,5314.083217,1.062604122,1.062604122,1.062604122,1.062604122,1.062604122,1.062604122,1.062604122,1.062604122,1.062604122,1.062604122,1.062604122,1.062604122
1,0.005,1.063093203,1.063093203,1.0637027,532.7122868,1064.15982,1595.545971,2126.911579,2658.26981,3189.625294,3720.979739,4252.333789,4783.687686,5315.041526,1.0637027,1.063297978,1.063096724,1.062988655,1.062924327,1.062882771,1.062854147,1.062833402,1.062817743,1.062805529,1.062795746,1.062707608
2,0.01,1.063564013,1.063564013,1.064743853,533.0437626,1064.631886,1596.100556,2127.52916,2658.943357,3190.352188,3721.758988,4253.165014,4784.570745,5315.976362,1.064743853,1.063959606,1.063568318,1.063358132,1.063232964,1.063152082,1.063096364,1.063055981,1.063025497,1.063001721,1.062982676,1.062811093
3,0.015,1.064017494,1.064017494,1.065732882,533.3594932,1065.083438,1596.633089,2128.124149,2659.594112,3191.056215,3722.515341,4253.973334,4785.430892,5316.888284,1.065732882,1.064589807,1.064019419,1.063712918,1.063530309,1.06341228,1.063330961,1.06327202,1.063227527,1.063192822,1.063165024,1.062914578
4,0.02,1.06445451,1.06445451,1.066674327,533.659844,1065.514953,1597.14408,2128.697064,2660.222599,3191.737899,3723.249324,4254.759272,4786.268654,5317.777821,1.066674327,1.065189309,1.064450502,1.064053351,1.063816624,1.063663574,1.063558114,1.063481669,1.063423962,1.06337895,1.063342896,1.063018064
5,0.025,1.064875855,1.064875855,1.067572113,533.9451497,1065.926876,1597.634006,2129.248394,2660.829308,3192.397734,3723.96143,4255.523322,4787.084525,5318.645463,1.067572113,1.065758782,1.064862014,1.064379751,1.064092151,1.063906161,1.063777985,1.06368507,1.063614927,1.063560214,1.063516389,1.063121549
6,0.03,1.065282262,1.065282262,1.068429661,534.2172286,1066.32159,1598.105427,2129.780762,2661.416886,3193.038374,3724.654316,4256.268144,4787.881164,5319.493873,1.068429661,1.066301853,1.065256333,1.064693822,1.064358202,1.064141098,1.063991461,1.063882981,1.063801086,1.063737206,1.063686037,1.063225034
7,0.035,1.065674407,1.065674407,1.069249972,534.4777172,1066.701235,1598.560647,2130.296528,2661.987714,3193.662208,3725.330375,4256.996131,4788.660963,5320.325443,1.069249972,1.066821791,1.065635599,1.0649971,1.064615956,1.064369338,1.064199336,1.064076086,1.063983037,1.063910456,1.063852318,1.06332852
8,0.04,1.066052916,1.066052916,1.070035698,534.7276458,1067.067162,1599.001118,2130.797179,2662.543292,3194.27074,3725.991114,4257.708789,4789.425432,5321.14168,1.070035698,1.06732065,1.066001161,1.065290551,1.064866156,1.06459148,1.064402113,1.064264814,1.064161157,1.0640803,1.064015533,1.063432005
9,0.045,1.066418372,1.066418372,1.070789194,534.9678317,1067.420442,1599.427989,2131.283893,2663.084807,3194.865163,3726.637725,4258.407313,4790.175764,5321.94378,1.070789194,1.067800063,1.066354088,1.065574943,1.065109392,1.064808,1.064600188,1.064449507,1.064335744,1.064247004,1.064175921,1.06353549
10,0.05,1.066771316,1.066771316,1.071512565,535.1986728,1067.761598,1599.841824,2131.757245,2663.612842,3195.44606,3727.270792,4259.092287,4790.912544,5322.732326,1.071512565,1.068260824,1.066694903,1.065850649,1.06534595,1.065019129,1.064793755,1.064630332,1.064506945,1.064410696,1.064333598,1.063638976
11,0.055,1.067112254,1.067112254,1.072207699,535.4210963,1068.091838,1600.243921,2132.218568,2664.128738,3196.014777,3727.891665,4259.76506,4791.63712,5323.508668,1.072207699,1.068704783,1.067024813,1.066118535,1.065576496,1.065225405,1.064983265,1.064807673,1.064675096,1.064571677,1.064488836,1.063742461
12,0.06,1.067441656,1.067441656,1.072876299,535.6357783,1068.412043,1600.635228,2132.668831,2664.633474,3196.572297,3728.501325,4260.426616,4792.350476,5324.273789,1.072876299,1.06913329,1.067344699,1.066379233,1.065801515,1.065427219,1.065169043,1.064981812,1.064840444,1.064730166,1.06464183,1.063845946
13,0.065,1.067759964,1.067759964,1.073519906,535.8432637,1068.722925,1601.016507,2133.108815,2665.127838,3197.119409,3729.100565,4261.077745,4793.053405,5325.028482,1.073519906,1.069547432,1.067655269,1.066633249,1.066021397,1.065624885,1.065351353,1.065152975,1.065003185,1.064886337,1.064792738,1.063949432
14,0.07,1.068067593,1.068067593,1.074139921,536.0439881,1069.025049,1601.388368,2133.539144,2665.612459,3197.656746,3729.690016,4261.719082,4793.746539,5325.77338,1.074139921,1.06994808,1.067957091,1.066880991,1.066236454,1.065818656,1.065530405,1.065321341,1.06516348,1.065040333,1.064941688,1.064052917
15,0.075,1.068364931,1.068364931,1.07473762,536.2382161,1069.31876,1601.751179,2133.960196,2666.08772,3198.18469,3730.270062,4262.351008,4794.430261,5326.508864,1.07473762,1.070335761,1.068250509,1.067122704,1.066446875,1.066008684,1.065706328,1.065487021,1.065321422,1.065192237,1.065088755,1.064156402
16,0.08,1.068652343,1.068652343,1.075314172,536.4264081,1069.604656,1602.105584,2134.37263,2666.554283,3198.703906,3730.84137,4262.974192,4795.105238,5327.235604,1.075314172,1.070711393,1.06853612,1.067358817,1.066652989,1.066195235,1.065879342,1.065650206,1.065477179,1.065342199,1.065234074,1.064259887
17,0.085,1.068930175,1.068930175,1.075870648,536.6089355,1069.88322,1602.4521,2134.776976,2667.012683,3199.214932,3731.404476,4263.58917,4795.772008,5327.954136,1.075870648,1.07107572,1.068814406,1.067589674,1.06685506,1.066378522,1.066049627,1.065811047,1.065630885,1.065490337,1.065377752,1.064363373
18,0.09,1.06919875,1.06919875,1.076408035,536.7861239,1070.154873,1602.79118,2135.173697,2667.463389,3199.718236,3731.959851,4264.196413,4796.431042,5328.664931,1.076408035,1.071429389,1.069085787,1.067815576,1.067053322,1.066558732,1.06621734,1.06596968,1.065782658,1.065636757,1.065519882,1.064466858
19,0.095,1.069458376,1.069458376,1.076927243,536.9582571,1070.419983,1603.123219,2135.563198,2667.906808,3200.21423,3732.507905,4264.796331,4797.08275,5329.368399,1.076927243,1.071772968,1.069350633,1.068036788,1.067247975,1.066736029,1.066382616,1.066126222,1.0659326,1.065781548,1.065660548,1.064570343
20,0.1,1.069709343,1.069709343,1.077429113,537.1254825,1070.678742,1603.448422,2135.945688,2668.343151,3200.703122,3733.048848,4265.389136,4797.727343,5330.064752,1.077429113,1.072106752,1.069609133,1.068253446,1.067439125,1.066910496,1.066545526,1.066280734,1.066080764,1.06592476,1.06579979,1.064673829
21,0.105,1.069951926,1.069951926,1.077914426,537.2880903,1070.931523,1603.767191,2136.321581,2668.772836,3201.185332,3733.583101,4265.975246,4798.365239,5330.754408,1.077914426,1.072431318,1.069861662,1.068465817,1.067626977,1.067082301,1.066706209,1.066433334,1.066227255,1.066066483,1.065937694,1.064777314
22,0.11,1.070186384,1.070186384,1.078383905,537.4462608,1071.178561,1604.079777,2136.691131,2669.196119,3201.661119,3734.110922,4266.554921,4798.9967,5331.437628,1.078383905,1.072747027,1.070108453,1.068674068,1.06781166,1.067251547,1.066864751,1.066584096,1.066372137,1.066206776,1.066074311,1.064880799
23,0.115,1.070412966,1.070412966,1.078838228,537.6001989,1071.420121,1604.386463,2137.054631,2669.613294,3202.130777,3734.632605,4267.128456,4799.622018,5332.114705,1.078838228,1.073054289,1.070349771,1.06887839,1.067993319,1.06741835,1.067021252,1.066733106,1.066515485,1.066345705,1.066209699,1.064984285
24,0.12,1.070631907,1.070631907,1.079278022,537.7501665,1071.65654,1604.687614,2137.412452,2670.024738,3202.594682,3735.148529,4267.696228,4800.241573,5332.786018,1.079278022,1.073353626,1.070585954,1.069079023,1.06817214,1.067582862,1.067175835,1.066880471,1.066657393,1.066483353,1.066343935,1.06508777
25,0.125,1.070843429,1.070843429,1.079703876,537.8963672,1071.888082,1604.983512,2137.764883,2670.430742,3203.053129,3735.658986,4268.25853,4800.855658,5333.45186,1.079703876,1.073645443,1.070817265,1.069276157,1.068348268,1.067745199,1.0673286,1.067026274,1.066797933,1.066619786,1.066477077,1.065191255
26,0.13,1.071047746,1.071047746,1.080116341,538.0389428,1072.114929,1605.274352,2138.112126,2670.831508,3203.506318,3736.164179,4268.815566,4801.464475,5334.112435,1.080116341,1.073930026,1.071043886,1.069469921,1.068521802,1.067905441,1.067479613,1.067170574,1.066937157,1.066755049,1.066609165,1.065294741
27,0.135,1.071245059,1.071245059,1.080515933,538.17809,1072.337336,1605.560407,2138.45446,2671.227317,3203.954534,3736.664392,4269.367619,4802.068308,5334.768025,1.080515933,1.074207765,1.07126607,1.069660498,1.068692883,1.068063701,1.067628968,1.067313451,1.067075136,1.066889204,1.066740257,1.065398226
28,0.14,1.071435564,1.071435564,1.080903138,538.3139759,1072.555518,1605.841909,2138.792121,2671.61841,3204.398017,3737.159865,4269.914929,4802.667397,5335.418871,1.080903138,1.074478994,1.071484034,1.069848041,1.06886163,1.068220076,1.067776747,1.067454974,1.067211929,1.067022306,1.0668704,1.065501711
29,0.145,1.071619444,1.071619444,1.081278412,538.4467511,1072.769669,1606.119067,2139.125323,2672.005001,3204.836981,3737.650814,4270.457713,4803.261959,5336.065189,1.081278412,1.074744014,1.071697971,1.070032689,1.069028147,1.068374651,1.067923019,1.067595205,1.067347591,1.067154401,1.066999638,1.065605196
30,0.15,1.071796875,1.071796875,1.081642185,538.5765512,1072.979964,1606.392066,2139.454258,2672.387285,3205.271622,3738.137433,4270.996166,4803.852189,5336.707175,1.081642185,1.075003096,1.071908056,1.070214568,1.069192533,1.068527503,1.068067851,1.0677342,1.067482171,1.067285534,1.067128009,1.065708682
31,0.155,1.071968027,1.071968027,1.081994862,538.7034997,1073.186562,1606.661079,2139.779101,2672.765436,3205.702117,3738.6199,4271.530464,4804.438264,5337.345005,1.081994862,1.075256486,1.072114447,1.07039379,1.069354873,1.068678703,1.068211302,1.067872008,1.067615712,1.067415744,1.06725555,1.065812167
32,0.16,1.07213306,1.07213306,1.082336826,538.8276491,1073.389529,1606.926177,2140.099924,2673.13953,3206.128538,3739.098289,4272.060681,4805.020256,5337.978753,1.082336826,1.07550429,1.072317212,1.070570404,1.069515205,1.068828281,1.068353395,1.068008651,1.067748233,1.067545047,1.067382274,1.065915652
33,0.165,1.07229213,1.07229213,1.08266844,538.9491292,1073.589033,1607.187537,2140.416912,2673.50975,3206.551072,3739.572785,4272.587003,4805.598354,5338.608605,1.08266844,1.075746765,1.072516516,1.070744529,1.069673619,1.068976309,1.068494193,1.068144183,1.067879781,1.067673484,1.067508219,1.066019138
34,0.17,1.072445385,1.072445385,1.082990047,539.0680335,1073.785193,1607.445291,2140.730196,2673.87623,3206.969853,3740.043521,4273.109565,4806.172689,5339.234695,1.082990047,1.075984099,1.072712481,1.07091625,1.069830183,1.069122843,1.06863374,1.068278641,1.068010389,1.067801086,1.067633412,1.066122623
35,0.175,1.072592967,1.072592967,1.083301971,539.1844572,1073.978133,1607.699568,2141.03991,2674.239106,3207.385015,3740.510636,4273.628501,4806.743399,5339.85716,1.083301971,1.076216481,1.072905228,1.071085655,1.069984963,1.069267935,1.068772081,1.068412064,1.06814009,1.067927882,1.06775788,1.066226108
36,0.18,1.072735012,1.072735012,1.083604521,539.2984849,1074.16796,1607.950485,2141.346174,2674.598498,3207.796681,3740.974248,4274.143934,4807.310604,5340.476119,1.083604521,1.076444082,1.073094865,1.071252821,1.070138018,1.069411634,1.068909257,1.068544487,1.068268916,1.0680539,1.067881648,1.066329594
37,0.185,1.072871651,1.072871651,1.08389799,539.410196,1074.354776,1608.198151,2141.649099,2674.954518,3208.204963,3741.434471,4274.655976,4807.874418,5341.091687,1.08389799,1.076667058,1.073281495,1.071417822,1.070289405,1.069553985,1.069045306,1.068675941,1.068396895,1.068179164,1.068004736,1.066433079
38,0.19,1.073003011,1.073003011,1.084182657,539.5196637,1074.538676,1608.442667,2141.948789,2675.30727,3208.609964,3741.891409,4275.164732,4808.434946,5341.703968,1.084182657,1.076885556,1.073465211,1.071580724,1.070439175,1.06969503,1.069180261,1.068806458,1.068524052,1.068303698,1.068127168,1.066536564
39,0.195,1.073129212,1.073129212,1.084458787,539.6269161,1074.719694,1608.68407,2142.245281,2675.656792,3209.011724,3742.345101,4275.67024,4808.992223,5342.312999,1.084458787,1.077099633,1.073646048,1.071741552,1.070587347,1.069834783,1.069314137,1.068936047,1.068650397,1.06842751,1.06824895,1.06664005
40,0.2,1.073250372,1.073250372,1.084726633,539.7320418,1074.897944,1608.922482,2142.5387,2676.003211,3209.410368,3742.795674,4276.172626,4809.546379,5342.918908,1.084726633,1.077309465,1.07382412,1.071900388,1.070733983,1.069973295,1.069446974,1.069064745,1.068775962,1.068550629,1.068370108,1.066743535
41,0.205,1.073366602,1.073366602,1.084986435,539.835092,1075.073491,1609.157973,2142.829117,2676.346599,3209.80597,3743.243199,4276.671963,4810.097486,5343.521767,1.084986435,1.077515154,1.073999491,1.072057277,1.070879119,1.070110595,1.069578797,1.069192573,1.068900765,1.068673069,1.068490655,1.06684702
42,0.21,1.073478012,1.073478012,1.085238425,539.9361342,1075.246421,1609.390634,2143.116628,2676.68705,3210.198624,3743.687773,4277.168347,4810.645639,5344.121673,1.085238425,1.077716835,1.074172249,1.072212281,1.071022803,1.070246721,1.069709638,1.069319558,1.069024831,1.068794854,1.068610612,1.066950506
43,0.215,1.073584704,1.073584704,1.08548282,540.0352194,1075.416801,1609.620537,2143.401304,2677.024638,3210.588404,3744.129467,4277.66185,4811.19091,5344.718697,1.08548282,1.077914609,1.074342458,1.072365448,1.071165069,1.070381702,1.069839522,1.06944572,1.069148176,1.068915999,1.068729993,1.067053991
44,0.22,1.073686779,1.073686779,1.085719832,540.1323996,1075.584695,1609.847752,2143.683217,2677.359435,3210.975383,3744.568357,4278.152547,4811.733374,5345.312913,1.085719832,1.078108582,1.074510185,1.072516824,1.071305955,1.070515568,1.069968471,1.069571082,1.069270819,1.06903652,1.068848813,1.067157476
45,0.225,1.073784336,1.073784336,1.085949661,540.2277241,1075.750168,1610.072347,2143.962436,2677.691511,3211.359629,3745.004511,4278.640507,4812.273101,5345.904391,1.085949661,1.07829885,1.074675492,1.072666454,1.071445495,1.070648345,1.070096511,1.069695661,1.069392779,1.069156432,1.068967085,1.067260961
46,0.23,1.073877467,1.073877467,1.086172499,540.3212379,1075.913276,1610.294382,2144.239025,2678.020929,3211.741208,3745.437993,4279.125793,4812.810153,5346.493195,1.086172499,1.078485505,1.074838437,1.072814379,1.071583721,1.070780059,1.070223661,1.069819478,1.06951407,1.069275751,1.069084822,1.067364447
47,0.235,1.073966262,1.073966262,1.086388532,540.4129664,1076.07405,1610.513891,2144.513017,2678.347723,3212.120153,3745.868837,4279.60844,4813.344565,5347.079359,1.086388532,1.078668596,1.074999051,1.072960621,1.071720648,1.070910725,1.070349934,1.069942541,1.069634701,1.069394482,1.069202031,1.067467932
48,0.24,1.074050811,1.074050811,1.086597935,540.5029624,1076.232559,1610.730947,2144.784486,2678.671968,3212.496539,3746.297118,4280.088523,4813.876413,5347.662958,1.086597935,1.078848228,1.075157401,1.073105228,1.071856315,1.071040371,1.070475355,1.070064872,1.069754692,1.069512645,1.069318728,1.067571417
49,0.245,1.074131196,1.074131196,1.086800878,540.5912617,1076.388847,1610.945598,2145.053482,2678.993715,3212.870417,3746.722888,4280.566092,4814.405747,5348.244043,1.086800878,1.079024474,1.075313534,1.073248233,1.071990746,1.071169018,1.070599939,1.070186486,1.069874054,1.069630248,1.069434922,1.067674903
50,0.25,1.0742075,1.0742075,1.086997524,540.6779105,1076.542975,1611.157908,2145.320069,2679.313028,3213.241851,3747.14621,4281.041213,4814.932632,5348.822679,1.086997524,1.079197426,1.075467507,1.073389679,1.072123973,1.071296693,1.070723709,1.070307401,1.069992805,1.069747308,1.069550626,1.067778388
51,0.255,1.074279802,1.074279802,1.087188029,540.7629426,1076.694983,1611.367921,2145.584295,2679.629955,3213.61089,3747.567133,4281.513933,4815.457116,5349.398913,1.087188029,1.079367151,1.075619364,1.073529594,1.07225602,1.071423413,1.070846681,1.07042763,1.070110955,1.069863834,1.069665849,1.067881873
52,0.26,1.074348179,1.074348179,1.087372543,540.8463662,1076.844883,1611.575647,2145.846169,2679.944505,3213.977542,3747.985666,4281.984261,4815.979208,5349.972755,1.087372543,1.079533665,1.075769114,1.073667986,1.072386891,1.071549182,1.070968858,1.070547177,1.070228508,1.069979828,1.069780595,1.067985359
53,0.265,1.074412705,1.074412705,1.087551211,540.928247,1076.992758,1611.781178,2146.105784,2680.256772,3214.341902,3748.401904,4282.452294,4816.499002,5350.5443,1.087551211,1.0796971,1.075916841,1.073804916,1.072516634,1.071674039,1.071090271,1.070666068,1.070345487,1.070095313,1.069894881,1.068088844
54,0.27,1.074473452,1.074473452,1.087724173,541.0085977,1077.138624,1611.98453,2146.363156,2680.566773,3214.703987,3748.815863,4282.918045,4817.016516,5351.113564,1.087724173,1.07985748,1.076062561,1.073940393,1.072645255,1.07179799,1.071210925,1.070784308,1.070461896,1.07021029,1.070008711,1.068192329
55,0.275,1.07453049,1.074533916,1.087891561,541.0874719,1077.282549,1612.185776,2146.618361,2680.874583,3215.063873,3749.22762,4283.381594,4817.531826,5351.680624,1.087891561,1.080014914,1.076206343,1.074074468,1.072772794,1.071921065,1.071330847,1.070901919,1.070577754,1.070324778,1.0701221,1.068295815
56,0.28,1.074583886,1.07459438,1.088053506,541.1648866,1077.424555,1612.384939,2146.871423,2681.180227,3215.421583,3749.637197,4283.842962,4818.044955,5352.245502,1.088053506,1.080169434,1.076348207,1.074207154,1.072899262,1.072043273,1.071450044,1.071018908,1.070693067,1.070438781,1.070235053,1.0683993
57,0.285,1.074633706,1.074654844,1.088210131,541.2408712,1077.564679,1612.582057,2147.12238,2681.483744,3215.777158,3750.044636,4284.30219,4818.555943,5352.80824,1.088210131,1.0803211,1.076488191,1.074338479,1.073024678,1.072164632,1.07156853,1.071135286,1.070807845,1.070552309,1.070347579,1.068502785
58,0.29,1.074680014,1.074715308,1.088361557,541.315454,1077.702956,1612.77717,2147.371272,2681.785174,3216.130638,3750.449976,4284.759318,4819.064831,5353.368878,1.088361557,1.080469968,1.076626329,1.074468468,1.073149062,1.072285155,1.071686317,1.071251064,1.070922099,1.07066537,1.070459684,1.06860627
59,0.295,1.074722871,1.074775772,1.088507899,541.3886668,1077.839427,1612.970321,2147.618145,2682.084561,3216.482066,3750.853262,4285.21439,4819.571663,5353.927459,1.088507899,1.080616101,1.076762664,1.074597149,1.073272436,1.072404862,1.071803421,1.071366256,1.071035839,1.070777975,1.070571378,1.068709756
60,0.3,1.074762339,1.074836236,1.088649268,541.4605354,1077.974124,1613.161544,2147.863032,2682.381942,3216.83148,3751.25453,4285.667444,4820.076476,5354.484021,1.088649268,1.080759552,1.076897227,1.074724546,1.073394819,1.072523767,1.071919853,1.071480871,1.071149074,1.07089013,1.070682668,1.068813241
61,0.305,1.074798474,1.0748967,1.088785774,541.5310871,1078.107083,1613.350877,2148.105972,2682.677355,3217.178918,3751.653819,4286.118517,4820.579308,5355.038601,1.088785774,1.080900373,1.077030053,1.074850684,1.073516228,1.072641885,1.072035627,1.071594921,1.071261814,1.071001846,1.070793562,1.068916726
62,0.31,1.074831333,1.074957164,1.08891752,541.6003454,1078.238332,1613.53835,2148.346998,2682.970831,3217.524411,3752.05116,4286.567642,4821.080191,5355.591233,1.08891752,1.081038614,1.07716117,1.074975583,1.073636681,1.072759229,1.072150753,1.071708415,1.071374067,1.071113128,1.070904066,1.069020212
63,0.315,1.074860973,1.075017628,1.089044607,541.6683347,1078.367902,1613.723998,2148.586142,2683.262406,3217.867995,3752.446589,4287.014852,4821.579159,5356.14195,1.089044607,1.081174321,1.077290612,1.075099266,1.073756193,1.072875812,1.072265243,1.071821362,1.071485842,1.071223986,1.071014187,1.069123697
64,0.32,1.074887446,1.075078092,1.089167132,541.7350774,1078.495822,1613.90785,2148.823436,2683.55211,3218.2097,3752.840136,4287.46018,4822.076244,5356.690783,1.089167132,1.08130754,1.077418404,1.075221752,1.073874781,1.072991647,1.072379107,1.071933772,1.071597146,1.071334424,1.071123932,1.069227182
65,0.325,1.074910805,1.075138556,1.089285191,541.8005951,1078.62212,1614.089934,2149.05891,2683.839973,3218.549556,3753.231831,4287.903655,4822.571476,5357.237763,1.089285191,1.081438314,1.077544575,1.075343061,1.073992459,1.073106747,1.072492354,1.072045653,1.071707987,1.071444451,1.071233306,1.069330668
66,0.33,1.0749311,1.075199019,1.089398873,541.8649087,1078.74682,1614.27028,2149.292591,2684.126024,3218.887592,3753.621703,4288.345306,4823.064883,5357.782918,1.089398873,1.081566684,1.077669151,1.075463211,1.074109241,1.073221121,1.072604996,1.072157013,1.071818372,1.071554073,1.071342315,1.069434153
67,0.335,1.07494838,1.075259483,1.089508269,541.928038,1078.869948,1614.448913,2149.524508,2684.41029,3219.223835,3754.00978,4288.78516,4823.556493,5358.326276,1.089508269,1.081692691,1.077792156,1.075582221,1.074225141,1.073334782,1.072717039,1.072267861,1.071928308,1.071663296,1.071450965,1.069537638
68,0.34,1.074962695,1.075319947,1.089613463,541.9900023,1078.991529,1614.625859,2149.754685,2684.692797,3219.558313,3754.396088,4289.223244,4824.046333,5358.867864,1.089613463,1.081816372,1.077913615,1.075700106,1.074340173,1.07344774,1.072828495,1.072378203,1.072037802,1.071772125,1.071559261,1.069641124
69,0.345,1.07497409,1.075380411,1.089714538,542.0508199,1079.111585,1614.801144,2149.983149,2684.973571,3219.89105,3754.780652,4289.659584,4824.534428,5359.407706,1.089714538,1.081937764,1.078033551,1.075816884,1.074454347,1.073560004,1.07293937,1.072488047,1.072146859,1.071880566,1.071667208,1.069744609
70,0.35,1.074982611,1.075440875,1.089811574,542.1105083,1079.230137,1614.974789,2150.209923,2685.252636,3220.22207,3755.163497,4290.094203,4825.020802,5359.945827,1.089811574,1.082056903,1.078151985,1.075932571,1.074567678,1.073671586,1.073049673,1.0725974,1.072255487,1.071988625,1.07177481,1.069848094
71,0.355,1.074988303,1.075501339,1.089904651,542.1690805,1079.347203,1615.146811,2150.435024,2685.530008,3220.551391,3755.54464,4290.527119,4825.505472,5360.482244,1.089904651,1.082173813,1.078268934,1.076047176,1.074680172,1.07378249,1.07315941,1.072706267,1.072363689,1.072096306,1.071882072,1.06995158
72,0.36,1.07499121,1.075561803,1.089993844,542.2265516,1079.4628,1615.317231,2150.658472,2685.805708,3220.879032,3755.9241,4290.958351,4825.988458,5361.016977,1.089993844,1.082288526,1.078384416,1.076160714,1.07479184,1.073892726,1.073268588,1.072814653,1.07247147,1.072203612,1.071988998,1.070055065
73,0.365,1.074991372,1.075622267,1.090079225,542.2829413,1079.576954,1615.486076,2150.880294,2686.079764,3221.205021,3756.301906,4291.387927,4826.469788,5361.550054,1.090079225,1.08240108,1.078498455,1.076273202,1.074902696,1.074002305,1.073377215,1.072922567,1.072578837,1.072310551,1.072095592,1.07015855
74,0.37,1.074988832,1.075682731,1.090160867,542.338263,1079.68968,1615.653361,2151.100508,2686.352193,3221.529376,3756.678074,4291.815866,4826.94948,5362.081492,1.090160867,1.082511503,1.078611069,1.076384651,1.075012748,1.074111233,1.073485297,1.073030013,1.072685795,1.072417125,1.072201858,1.070262035
75,0.375,1.07498363,1.075743195,1.090238838,542.3925324,1079.800999,1615.819109,2151.319135,2686.623016,3221.852119,3757.052628,4292.242189,4827.427555,5362.611314,1.090238838,1.082619825,1.078722277,1.076495076,1.075122007,1.074219519,1.073592842,1.073136997,1.072792349,1.07252334,1.072307801,1.070365521
76,0.38,1.074975806,1.075803659,1.090313207,542.4457643,1079.910929,1615.983338,2151.536196,2686.892254,3222.17327,3757.425587,4292.666915,4827.904034,5363.139539,1.090313207,1.082726076,1.078832097,1.076604489,1.075230483,1.074327171,1.073699857,1.073243527,1.072898504,1.072629201,1.072413425,1.070469006
77,0.385,1.074965396,1.075864123,1.090384038,542.497972,1080.019486,1616.146067,2151.751707,2687.159925,3222.492846,3757.796968,4293.090064,4828.378934,5363.666186,1.090384038,1.082830283,1.078940545,1.076712903,1.075338184,1.074434196,1.073806346,1.073349605,1.073004265,1.072734711,1.072518733,1.070572491
78,0.39,1.074952439,1.075924587,1.090451395,542.5491693,1080.126688,1616.307313,2151.965688,2687.426047,3222.810866,3758.166791,4293.511652,4828.852274,5364.191272,1.090451395,1.082932474,1.07904764,1.076820328,1.075445121,1.074540602,1.073912318,1.073455239,1.073109636,1.072839874,1.07262373,1.070675977
79,0.395,1.074936971,1.075985051,1.09051534,542.599369,1080.232549,1616.467092,2152.178155,2687.690637,3223.127347,3758.535073,4293.931699,4829.324072,5364.714816,1.09051534,1.083032673,1.079153396,1.076926777,1.075551302,1.074646396,1.074017776,1.073560432,1.073214621,1.072944695,1.072728417,1.070779462
80,0.4,1.074919029,1.076045515,1.090575932,542.6485835,1080.337086,1616.625422,2152.389124,2687.953711,3223.442306,3758.901829,4294.350219,4829.794343,5365.236833,1.090575932,1.083130905,1.079257829,1.07703226,1.075656734,1.074751584,1.074122728,1.07366519,1.073319225,1.073049176,1.0728328,1.070882947
81,0.405,1.074898646,1.076105979,1.090633231,542.6968249,1080.440314,1616.782317,2152.598613,2688.215287,3223.755759,3759.267078,4294.76723,4830.263104,5365.757339,1.090633231,1.083227195,1.079360953,1.077136787,1.075761426,1.074856172,1.074227177,1.073769517,1.073423452,1.073153322,1.072936881,1.070986433
82,0.41,1.074875856,1.076166443,1.090687294,542.7441047,1080.542245,1616.937793,2152.806635,2688.475378,3224.067722,3759.630832,4295.182746,4830.730371,5366.276351,1.090687294,1.083321566,1.079462783,1.077240369,1.075865385,1.074960167,1.07433113,1.073873417,1.073527305,1.073257136,1.073040662,1.071089918
83,0.415,1.074850694,1.076226907,1.090738175,542.7904341,1080.642895,1617.091864,2153.013205,2688.734,3224.378208,3759.993108,4295.596783,4831.196157,5366.793883,1.090738175,1.08341404,1.079563332,1.077343014,1.075968618,1.075063575,1.074434591,1.073976895,1.073630788,1.073360621,1.073144148,1.071193403
84,0.42,1.074823191,1.076287371,1.090785929,542.8358239,1080.742276,1617.244544,2153.218338,2688.991167,3224.687232,3760.35392,4296.009354,4831.660478,5367.309949,1.090785929,1.083504639,1.079662613,1.077444733,1.076071134,1.0751664,1.074537565,1.074079954,1.073733905,1.073463781,1.07324734,1.071296889
85,0.425,1.07479338,1.076347835,1.090830608,542.8802845,1080.840401,1617.395846,2153.422047,2689.246892,3224.994808,3760.71328,4296.420474,4832.123346,5367.824562,1.090830608,1.083593382,1.07976064,1.077545533,1.076172937,1.07526865,1.074640056,1.074182599,1.073836659,1.073566618,1.073350242,1.071400374
86,0.43,1.074761291,1.076408298,1.090872263,542.9238261,1080.937281,1617.545782,2153.624346,2689.501189,3225.300949,3761.071203,4296.830155,4832.584775,5368.337736,1.090872263,1.083680292,1.079857424,1.077645425,1.076274036,1.075370328,1.074742069,1.074284834,1.073939054,1.073669135,1.073452857,1.071503859
87,0.435,1.074726955,1.076468762,1.090910945,542.9664583,1081.03293,1617.694366,2153.825245,2689.754071,3225.605668,3761.427701,4297.238409,4833.044778,5368.849484,1.090910945,1.083765386,1.079952977,1.077744415,1.076374435,1.07547144,1.074843608,1.074386661,1.074041092,1.073771335,1.073555186,1.071607344
88,0.44,1.074690401,1.076529226,1.090946702,543.0081906,1081.127358,1617.841609,2154.024759,2690.005548,3225.908976,3761.782786,4297.64525,4833.503367,5369.359817,1.090946702,1.083848684,1.08004731,1.077842511,1.076474142,1.07557199,1.074944677,1.074488085,1.074142777,1.073873221,1.073657232,1.07171083
89,0.445,1.074651659,1.07658969,1.090979581,543.0490321,1081.220575,1617.987523,2154.222897,2690.255633,3226.210885,3762.13647,4298.050689,4833.960553,5369.868747,1.090979581,1.083930204,1.080140435,1.077939722,1.076573162,1.075671984,1.07504528,1.074589109,1.074244111,1.073974795,1.073758998,1.071814315
90,0.45,1.074610757,1.076650154,1.091009628,543.0889916,1081.312594,1618.132118,2154.419672,2690.504338,3226.511407,3762.488763,4298.454736,4834.416347,5370.376286,1.091009628,1.084009963,1.080232361,1.078036055,1.0766715,1.075771426,1.075145421,1.074689735,1.074345098,1.07407606,1.073860485,1.0719178
91,0.455,1.074567724,1.076710618,1.09103689,543.1280778,1081.403423,1618.275406,2154.615094,2690.751672,3226.810552,3762.839678,4298.857404,4834.870761,5370.882444,1.09103689,1.08408798,1.0803231,1.078131516,1.076769162,1.075870321,1.075245102,1.074789968,1.07444574,1.074177019,1.073961697,1.072021286
92,0.46,1.074522585,1.076771082,1.091061409,543.1662987,1081.493073,1618.417395,2154.809173,2690.997646,3227.108331,3763.189223,4299.258701,4835.323805,5371.387232,1.091061409,1.084164269,1.08041266,1.078226113,1.076866154,1.075968671,1.075344329,1.07488981,1.074546039,1.074277673,1.074062634,1.072124771
93,0.465,1.074475369,1.076831546,1.091083229,543.2036625,1081.581552,1618.558097,2155.00192,2691.242271,3227.404753,3763.53741,4299.658639,4835.775489,5371.89066,1.091083229,1.084238847,1.080501051,1.078319851,1.076962479,1.076066482,1.075443103,1.074989263,1.074645998,1.074378025,1.074163299,1.072228256
94,0.47,1.074426102,1.07689201,1.091102392,543.2401769,1081.668871,1618.69752,2155.193343,2691.485555,3227.699829,3763.884247,4300.057226,4836.225822,5372.392736,1.091102392,1.08431173,1.080588283,1.078412738,1.077058143,1.076163757,1.075541429,1.075088331,1.07474562,1.074478076,1.074263695,1.072331742
95,0.475,1.074374808,1.076952474,1.091118937,543.2758493,1081.755038,1618.835675,2155.383453,2691.727509,3227.993567,3764.229745,4300.454473,4836.674813,5372.893472,1.091118937,1.084382933,1.080674364,1.07850478,1.07715315,1.076260499,1.075639309,1.075187016,1.074844907,1.07457783,1.074363822,1.072435227
96,0.48,1.074321514,1.077012938,1.091132907,543.3106872,1081.840061,1618.972568,2155.572257,2691.96814,3228.285976,3764.573911,4300.850387,4837.122472,5373.392874,1.091132907,1.084452469,1.080759302,1.078595981,1.077247505,1.076356713,1.075736746,1.075285322,1.074943861,1.074677288,1.074463682,1.072538712
97,0.485,1.074266243,1.077073402,1.091144339,543.3446974,1081.923949,1619.108209,2155.759765,2692.207457,3228.577065,3764.916754,4301.244977,4837.568807,5373.890952,1.091144339,1.084520354,1.080843106,1.078686349,1.077341212,1.076452402,1.075833744,1.075383249,1.075042484,1.074776451,1.074563278,1.072642198
98,0.49,1.07420902,1.077133866,1.091153272,543.3778868,1082.006709,1619.242607,2155.945984,2692.445469,3228.866841,3765.258282,4301.638252,4838.013826,5374.387714,1.091153272,1.0845866,1.080925783,1.078775887,1.077434275,1.076547568,1.075930304,1.0754808,1.075140778,1.074875322,1.07466261,1.072745683
99,0.495,1.074149869,1.07719433,1.091159742,543.4102619,1082.088348,1619.375767,2156.130922,2692.682182,3229.155314,3765.598504,4302.030219,4838.457536,5374.883168,1.091159742,1.084651221,1.081007341,1.078864602,1.077526697,1.076642216,1.076026429,1.075577979,1.075238745,1.074973903,1.074761681,1.072849168
100,0.5,1.074088813,1.077254794,1.091163787,543.4418292,1082.168875,1619.507699,2156.314586,2692.917605,3229.442489,3765.937426,4302.420885,4838.899946,5375.37732,1.091163787,1.08471423,1.081087787,1.078952497,1.077618484,1.076736348,1.076122122,1.075674786,1.075336387,1.075072194,1.074860492,1.072952654
101,0.505,1.074025874,1.077315258,1.091165442,543.4725947,1082.248296,1619.638408,2156.496984,2693.151745,3229.728374,3766.275055,4302.810258,4839.341061,5375.870179,1.091165442,1.084775638,1.081167129,1.079039579,1.077709637,1.076829966,1.076217385,1.075771224,1.075433706,1.075170198,1.074959044,1.073056139
102,0.51,1.073961075,1.077375722,1.091164741,543.5025643,1082.326617,1619.767902,2156.678122,2693.384608,3230.012976,3766.611399,4303.198344,4839.78089,5376.36175,1.091164741,1.084835458,1.081245372,1.079125851,1.077800161,1.076923074,1.076312221,1.075867295,1.075530703,1.075267916,1.075057338,1.073159624
103,0.515,1.073894439,1.077436186,1.091161719,543.531744,1082.403846,1619.896187,2156.858007,2693.6162,3230.296301,3766.946463,4303.58515,4840.219438,5376.85204,1.091161719,1.084893701,1.081322523,1.079211317,1.077890058,1.077015674,1.076406631,1.075963,1.075627381,1.075365349,1.075155377,1.073263109
104,0.52,1.073825985,1.07749665,1.091156409,543.5601392,1082.479988,1620.02327,2157.036645,2693.846529,3230.578355,3767.280254,4303.970681,4840.656711,5377.341056,1.091156409,1.084950378,1.081398589,1.079295983,1.077979333,1.077107768,1.076500618,1.076058342,1.075723739,1.0754625,1.075253161,1.073366595
105,0.525,1.073755736,1.077557114,1.091148844,543.5877553,1082.555048,1620.149155,2157.214041,2694.075599,3230.859145,3767.612778,4304.354945,4841.092716,5377.828803,1.091148844,1.0850055,1.081473575,1.07937985,1.078067987,1.07719936,1.076594184,1.076153321,1.075819781,1.075559368,1.075350691,1.07347008
106,0.53,1.073683712,1.077617577,1.091139055,543.6145975,1082.629034,1620.27385,2157.390202,2694.303416,3231.138675,3767.94404,4304.737946,4841.527458,5378.315287,1.091139055,1.085059077,1.081547486,1.079462925,1.078156023,1.07729045,1.076687329,1.076247941,1.075915508,1.075655956,1.075447968,1.073573565
107,0.535,1.073609933,1.077678041,1.091127074,543.640671,1082.70195,1620.397359,2157.565133,2694.529986,3231.416952,3768.274046,4305.119689,4841.960942,5378.800513,1.091127074,1.08511112,1.081620329,1.079545209,1.078243445,1.077381042,1.076780057,1.076342201,1.07601092,1.075752264,1.075544994,1.073677051
108,0.54,1.07353442,1.077738505,1.091112931,543.6659805,1082.773801,1620.519687,2157.738839,2694.755314,3231.693979,3768.6028,4305.50018,4842.393174,5379.284486,1.091112931,1.085161638,1.081692109,1.079626707,1.078330254,1.077471137,1.076872369,1.076436104,1.076106018,1.075848295,1.075641769,1.073780536
109,0.545,1.073457192,1.077798969,1.091096656,543.6905305,1082.844592,1620.640839,2157.911323,2694.979404,3231.969762,3768.930307,4305.879423,4842.824156,5379.767211,1.091096656,1.08521064,1.081762829,1.079707421,1.078416453,1.077560737,1.076964266,1.076529651,1.076200805,1.075944047,1.075738294,1.073884021
110,0.55,1.073378268,1.077859433,1.091078279,543.7143251,1082.914326,1620.760818,2158.08259,2695.202259,3232.244304,3769.256571,4306.257421,4843.253894,5380.24869,1.091078279,1.085258134,1.081832494,1.079787354,1.078502044,1.077649844,1.077055749,1.076622842,1.076295281,1.076039523,1.075834571,1.073987507
111,0.555,1.073297666,1.077919897,1.091057827,543.7373689,1082.98301,1620.87963,2158.252645,2695.423884,3232.517609,3769.581595,4306.634179,4843.682392,5380.728929,1.091057827,1.08530413,1.081901109,1.079866509,1.078587029,1.077738458,1.077146821,1.07671568,1.076389447,1.076134724,1.0759306,1.074090992
112,0.56,1.073215407,1.077980361,1.091035329,543.7596659,1083.050646,1620.997278,2158.42149,2695.644283,3232.789681,3769.905384,4307.0097,4844.109652,5381.20793,1.091035329,1.085348635,1.081968677,1.079944888,1.078671409,1.077826582,1.077237481,1.076808165,1.076483304,1.076229649,1.076026381,1.074194477
113,0.565,1.073131507,1.078040825,1.091010812,543.7812199,1083.117239,1621.113764,2158.589129,2695.863458,3233.060523,3770.22794,4307.383989,4844.535679,5381.685698,1.091010812,1.085391656,1.082035203,1.080022495,1.078755187,1.077914218,1.077327732,1.076900297,1.076576853,1.076324301,1.076121915,1.074297963
114,0.57,1.073045984,1.078101289,1.090984304,543.802035,1083.182791,1621.229094,2158.755567,2696.081415,3233.33014,3770.549268,4307.757047,4844.960475,5382.162236,1.090984304,1.085433204,1.082100691,1.08009933,1.078838364,1.078001365,1.077417574,1.076992079,1.076670094,1.076418679,1.076217204,1.074401448
115,0.575,1.072958857,1.078161753,1.090955831,543.8221147,1083.247308,1621.34327,2158.920805,2696.298154,3233.598532,3770.86937,4308.128879,4845.384044,5382.637546,1.090955831,1.085473283,1.082165143,1.080175397,1.078920942,1.078088026,1.077507008,1.07708351,1.076763029,1.076512785,1.076312247,1.074504933
116,0.58,1.072870142,1.078222217,1.090925418,543.8414626,1083.310791,1621.456295,2159.084846,2696.513679,3233.865704,3771.188248,4308.499485,4845.806389,5383.11163,1.090925418,1.085511901,1.082228562,1.080250696,1.079002922,1.078174202,1.077596036,1.077174592,1.076855657,1.076606618,1.076407045,1.074608418
117,0.585,1.072779857,1.078282681,1.090893091,543.8600821,1083.373244,1621.568171,2159.247694,2696.727992,3234.131657,3771.505905,4308.86887,4846.227511,5383.584493,1.090893091,1.085549066,1.082290953,1.080325231,1.079084305,1.078259893,1.077684658,1.077265326,1.076947981,1.07670018,1.076501598,1.074711904
118,0.59,1.072688018,1.078343145,1.090858875,543.8779764,1083.434669,1621.678902,2159.409349,2696.941096,3234.396394,3771.822343,4309.237035,4846.647412,5384.056135,1.090858875,1.085584783,1.082352317,1.080399002,1.079165092,1.0783451,1.077772874,1.077355711,1.077039999,1.076793471,1.076595908,1.074815389
119,0.595,1.072594641,1.078403609,1.090822794,543.8951486,1083.49507,1621.788489,2159.569815,2697.152993,3234.659917,3772.137564,4309.603982,4847.066095,5384.526558,1.090822794,1.085619059,1.082412657,1.080472011,1.079245285,1.078429825,1.077860685,1.077445748,1.077131713,1.076886491,1.076689974,1.074918874
120,0.6,1.072499743,1.078464073,1.090784872,543.9115975,1083.554442,1621.896927,2159.729085,2697.363676,3234.922219,3772.451563,4309.969706,4847.483555,5384.995757,1.090784872,1.085651891,1.08247197,1.080544255,1.07932488,1.078514065,1.07794809,1.077535436,1.077223121,1.076979239,1.076783795,1.07502236
121,0.605,1.07240334,1.078524537,1.090745133,543.9273269,1083.612789,1622.004219,2159.887163,2697.573149,3235.183305,3772.764341,4310.334208,4847.899792,5385.463735,1.090745133,1.085683287,1.082530259,1.080615736,1.07940388,1.07859782,1.07803509,1.077624776,1.077314223,1.077071716,1.076877372,1.075125845
122,0.61,1.072305446,1.078585001,1.090703599,543.9423411,1083.670116,1622.110371,2160.044053,2697.781415,3235.443177,3773.075904,4310.697494,4848.314813,5385.930495,1.090703599,1.085713256,1.082587528,1.080686456,1.079482285,1.078681094,1.078121685,1.077713769,1.077405022,1.077163922,1.076970705,1.07522933
123,0.615,1.072206078,1.078645465,1.090660292,543.9566411,1083.726421,1622.215379,2160.199753,2697.988474,3235.701834,3773.386249,4311.05956,4848.728614,5386.396036,1.090660292,1.085741799,1.082643777,1.080756415,1.079560096,1.078763884,1.078207875,1.077802413,1.077495516,1.077255857,1.077063794,1.075332816
124,0.62,1.072105251,1.078705929,1.090615236,543.9702303,1083.781708,1622.319247,2160.354265,2698.194326,3235.959278,3773.695378,4311.42041,4849.141198,5386.86036,1.090615236,1.085768923,1.082699009,1.080825614,1.079637314,1.078846192,1.078293661,1.077890711,1.077585706,1.077347522,1.077156641,1.075436301
125,0.625,1.072002979,1.078766393,1.090568452,543.9831107,1083.835978,1622.421976,2160.50759,2698.398972,3236.215508,3774.003291,4311.780043,4849.552565,5387.323466,1.090568452,1.085794632,1.082753224,1.080894054,1.079713938,1.078928018,1.078379043,1.077978661,1.077675592,1.077438917,1.077249243,1.075539786
126,0.63,1.071899277,1.078826856,1.09051996,543.9952835,1083.889229,1622.523563,2160.659725,2698.602411,3236.470524,3774.309987,4312.138457,4849.962713,5387.785353,1.09051996,1.085818929,1.082806423,1.080961734,1.079789968,1.079009361,1.07846402,1.078066263,1.077765173,1.077530041,1.077341602,1.075643272
127,0.635,1.071794159,1.07888732,1.090469783,544.0067514,1083.941465,1622.62401,2160.810672,2698.804643,3236.724326,3774.615466,4312.495654,4850.371642,5388.246021,1.090469783,1.085841819,1.082858607,1.081028654,1.079865403,1.079090221,1.078548592,1.078153518,1.07785445,1.077620894,1.077433718,1.075746757
128,0.64,1.07168764,1.078947784,1.09041794,544.0175157,1083.992685,1622.723316,2160.960429,2699.005666,3236.976912,3774.919726,4312.85163,4850.779352,5388.70547,1.09041794,1.085863305,1.082909776,1.081094814,1.079940245,1.079170598,1.07863276,1.078240424,1.077943422,1.077711476,1.077525589,1.075850242
129,0.645,1.071579733,1.079008248,1.090364452,544.0275779,1084.042889,1622.82148,2161.108996,2699.20548,3237.228281,3775.222767,4313.206387,4851.18584,5389.163697,1.090364452,1.085883389,1.082959929,1.081160213,1.080014491,1.079250492,1.078716522,1.078326983,1.078032089,1.077801786,1.077617216,1.075953728
130,0.65,1.071470452,1.079068712,1.090309338,544.0369398,1084.092078,1622.918503,2161.256372,2699.404083,3237.478433,3775.524587,4313.559921,4851.591106,5389.620701,1.090309338,1.085902075,1.083009069,1.081224852,1.080088142,1.079329901,1.078799878,1.078413192,1.07812045,1.077891825,1.077708599,1.076057213
131,0.655,1.071359811,1.079129176,1.090252618,544.0456026,1084.14025,1623.014382,2161.402554,2699.601473,3237.727364,3775.825184,4313.912232,4851.995149,5390.076482,1.090252618,1.085919366,1.083057193,1.081288729,1.080161196,1.079408826,1.078882827,1.078499053,1.078208506,1.077981593,1.077799736,1.076160698
132,0.66,1.071247823,1.07918964,1.090194311,544.0535676,1084.187406,1623.109117,2161.547541,2699.79765,3237.975074,3776.124557,4314.263317,4852.397965,5390.531036,1.090194311,1.085935265,1.083104302,1.081351843,1.080233654,1.079487265,1.07896537,1.078584564,1.078296255,1.078071087,1.077890629,1.076264183
133,0.665,1.0711345,1.079250104,1.090134435,544.060836,1084.233545,1623.202706,2161.691332,2699.992611,3238.221561,3776.422704,4314.613175,4852.799553,5390.984362,1.090134435,1.085949772,1.083150395,1.081414194,1.080305513,1.079565218,1.079047504,1.078669724,1.078383698,1.078160309,1.077981276,1.076367669
134,0.67,1.071019856,1.079310568,1.09007301,544.0674087,1084.278667,1623.295146,2161.833924,2700.186353,3238.466821,3776.719621,4314.961802,4853.19991,5391.436458,1.09007301,1.085962892,1.083195471,1.08147578,1.080376774,1.079642684,1.079129231,1.078754533,1.078470833,1.078249258,1.078071677,1.076471154
135,0.675,1.070903904,1.079371032,1.090010052,544.0732825,1084.322763,1623.38643,2161.975308,2700.378866,3238.710845,3777.015299,4315.309189,4853.599027,5391.887312,1.090010052,1.085974616,1.083239524,1.081536596,1.08044743,1.079719659,1.079210545,1.078838989,1.078557658,1.078337931,1.07816183,1.076574639
136,0.68,1.070786656,1.079431496,1.089945581,544.0784544,1084.365828,1623.476548,2162.115473,2700.57014,3238.953622,3777.309727,4315.655325,4853.996892,5392.336915,1.089945581,1.085984939,1.083282546,1.081596634,1.080517478,1.079796138,1.079291444,1.078923087,1.07864417,1.078426326,1.078251733,1.076678125
137,0.685,1.070668124,1.07949196,1.089879613,544.0829295,1084.407866,1623.565505,2162.254424,2700.760181,3239.195157,3777.602911,4316.000214,4854.393511,5392.785271,1.089879613,1.085993871,1.083324542,1.0816559,1.080586918,1.079872123,1.079371928,1.07900683,1.078730371,1.078514444,1.078341386,1.07678161
138,0.69,1.07054832,1.079552424,1.089812166,544.0867042,1084.448869,1623.653291,2162.392151,2700.948976,3239.435439,3777.894838,4316.343847,4854.788871,5393.232369,1.089812166,1.086001406,1.083365504,1.081714385,1.080655747,1.079947611,1.079451996,1.079090214,1.078816258,1.078602282,1.078430788,1.076885095
139,0.695,1.070427256,1.079612888,1.089743255,544.0897807,1084.488839,1623.739906,2162.528653,2701.136525,3239.674467,3778.185508,4316.686221,4855.182974,5393.678208,1.089743255,1.086007546,1.083405433,1.08177209,1.080723964,1.080022601,1.079531645,1.079173238,1.07890183,1.078689841,1.078519938,1.076988581
140,0.7,1.070304945,1.079673352,1.089672899,544.092158,1084.52777,1623.825345,2162.663923,2701.322822,3239.912235,3778.474914,4317.02733,4855.57581,5394.122781,1.089672899,1.086012291,1.083444326,1.081829011,1.080791566,1.08009709,1.079610875,1.079255902,1.078987086,1.078777118,1.078608834,1.077092066
141,0.705,1.070181397,1.079733816,1.089601114,544.0938364,1084.565661,1623.909603,2162.797958,2701.507862,3240.148737,3778.763052,4317.36717,4855.967377,5394.566085,1.089601114,1.086015641,1.083482179,1.081885145,1.08085855,1.080171076,1.079689682,1.079338204,1.079072024,1.078864114,1.078697477,1.077195551
142,0.71,1.070056624,1.07979428,1.089527914,544.0948155,1084.602509,1623.992676,2162.930752,2701.691639,3240.383969,3779.049916,4317.705734,4856.357668,5395.008112,1.089527914,1.086017596,1.08351899,1.08194049,1.080924914,1.080244558,1.079768067,1.079420142,1.079156644,1.078950826,1.078785865,1.077299037
143,0.715,1.069930637,1.079854744,1.089453317,544.0950942,1084.638309,1624.074558,2163.062299,2701.874147,3240.617922,3779.335499,4318.043016,4856.746676,5395.448856,1.089453317,1.086018152,1.083554754,1.081995042,1.080990654,1.080317532,1.079846025,1.079501713,1.079240944,1.079037253,1.078873996,1.077402522
144,0.72,1.069803448,1.079915208,1.089377337,544.094671,1084.673055,1624.155242,2163.19259,2702.055377,3240.850589,3779.619792,4318.379007,4857.134392,5395.888309,1.089377337,1.086017307,1.083589466,1.082048795,1.081055767,1.080389995,1.079923555,1.079582917,1.079324921,1.079123393,1.078961869,1.077506007
145,0.725,1.069675066,1.079975672,1.08929999,544.0935464,1084.706746,1624.234724,2163.321621,2702.235325,3241.081965,3779.902791,4318.713703,4857.520813,5396.326466,1.08929999,1.086015063,1.083623123,1.082101748,1.08112025,1.080461945,1.080000655,1.079663751,1.079408574,1.079209245,1.079049483,1.077609492
146,0.73,1.069545504,1.080036135,1.089221291,544.0917133,1084.739369,1624.312987,2163.449375,2702.413972,3241.312032,3780.184476,4319.047084,4857.905919,5396.763307,1.089221291,1.086011404,1.083655713,1.082153889,1.081184095,1.080533375,1.080077318,1.079744209,1.079491898,1.079294805,1.079136834,1.077712978
147,0.735,1.069414772,1.080096599,1.089141255,544.0891655,1084.770909,1624.390016,2163.575833,2702.5913,3241.540771,3780.464831,4319.379133,4858.289692,5397.198815,1.089141255,1.086006318,1.083687222,1.082205207,1.081247293,1.080604278,1.080153539,1.079824288,1.079574889,1.079380069,1.079223918,1.077816463
148,0.74,1.06928288,1.080157063,1.089059896,544.0859051,1084.801367,1624.465809,2163.700995,2702.767308,3241.76818,3780.743853,4319.709847,4858.672129,5397.632988,1.089059896,1.085999811,1.08371765,1.082255702,1.081309842,1.080674653,1.080229317,1.079903985,1.079657547,1.079465037,1.079310736,1.077919948
149,0.745,1.069149838,1.080217527,1.088977228,544.0819285,1084.830735,1624.540354,2163.824847,2702.941983,3241.994247,3781.021528,4320.039214,4859.053219,5398.065813,1.088977228,1.085991873,1.083746988,1.082305366,1.081371738,1.080744495,1.080304647,1.079983298,1.079739868,1.079549704,1.079397283,1.078023434
150,0.75,1.069015657,1.080277991,1.088893266,544.0772356,1084.859009,1624.613648,2163.947384,2703.115318,3242.218964,3781.29785,4320.367226,4859.432954,5398.497283,1.088893266,1.085982506,1.083775234,1.082354196,1.081432976,1.080813802,1.080379528,1.080062225,1.079821851,1.079634071,1.07948356,1.078126919
151,0.755,1.068880346,1.080338455,1.088808022,544.0718233,1084.88618,1624.685678,2164.068594,2703.2873,3242.44232,3781.572807,4320.693872,4859.811322,5398.927385,1.088808022,1.085971703,1.083802378,1.082402184,1.08149355,1.080882567,1.080453955,1.080140762,1.079903492,1.079718134,1.079569563,1.078230404
152,0.76,1.068743916,1.080398919,1.088721512,544.0656765,1084.912222,1624.756413,2164.188443,2703.457896,3242.664279,3781.846364,4321.019115,4860.188286,5399.356085,1.088721512,1.085959434,1.083828394,1.082449309,1.081553445,1.080950778,1.080527917,1.080218899,1.079984783,1.079801885,1.079655286,1.07833389
153,0.765,1.068606376,1.080459383,1.088633748,544.0588058,1084.937148,1624.825866,2164.306944,2703.627118,3242.884854,3782.118532,4321.34297,4860.563861,5399.783394,1.088633748,1.08594572,1.083853295,1.08249558,1.081612665,1.08101844,1.080601418,1.080296639,1.080065726,1.079885328,1.079740731,1.078437375
154,0.77,1.068467737,1.080519847,1.088544744,544.0512002,1084.960936,1624.894011,2164.424069,2703.794938,3243.104017,3782.389285,4321.665406,4860.938018,5400.209285,1.088544744,1.085930539,1.083877059,1.08254098,1.081671199,1.081085541,1.080674447,1.080373975,1.080146315,1.079968456,1.079825892,1.07854086
155,0.775,1.068328006,1.080580311,1.088454512,544.0428644,1084.98359,1624.960851,2164.53982,2703.961357,3243.321769,3782.658623,4321.986427,4861.310758,5400.633759,1.088454512,1.085913901,1.083899691,1.08258551,1.081729045,1.081152082,1.080747007,1.080450906,1.08022655,1.080051268,1.07991077,1.078644346
156,0.78,1.068187195,1.080640775,1.088363066,544.0337742,1085.005068,1625.026335,2164.654143,2704.126321,3243.538055,3782.92649,4322.305975,4861.682026,5401.05676,1.088363066,1.085895757,1.083921147,1.082629137,1.081786179,1.081218041,1.080819078,1.080527418,1.080306417,1.080133754,1.079995353,1.078747831
157,0.785,1.068045312,1.080701239,1.088270417,544.0239429,1085.025386,1625.09048,2164.767057,2704.289847,3243.752891,3783.192904,4322.624069,4862.051838,5401.478305,1.088270417,1.085876134,1.083941445,1.082671872,1.081842607,1.081283425,1.080890667,1.080603515,1.080385921,1.080215916,1.080079645,1.078851316
158,0.79,1.067902366,1.080761703,1.088176578,544.0133567,1085.044518,1625.153255,2164.878526,2704.451899,3243.966244,3783.45783,4322.940672,4862.420159,5401.898359,1.088176578,1.085855003,1.083960557,1.082713694,1.081898314,1.08134822,1.080961761,1.080679186,1.080465052,1.080297747,1.080163639,1.078954802
159,0.795,1.067758366,1.080822167,1.088081562,544.0020208,1085.062467,1625.214661,2164.988552,2704.61248,3244.178113,3783.721268,4323.255786,4862.786991,5402.316924,1.088081562,1.085832377,1.083978488,1.082754604,1.081953299,1.081412427,1.08103236,1.080754433,1.080543811,1.080379247,1.080247335,1.079058287
160,0.8,1.067613321,1.080882631,1.087985381,543.9899267,1085.079215,1625.274676,2165.09711,2704.771563,3244.388474,3783.983193,4323.569386,4863.152306,5402.733972,1.087985381,1.085808237,1.08399522,1.082794588,1.082007551,1.081476035,1.081102457,1.080829247,1.080622191,1.08046041,1.080330728,1.079161772
161,0.805,1.06746724,1.080943095,1.087888046,543.977075,1085.094759,1625.333294,2165.204194,2704.929142,3244.597317,3784.243597,4323.881462,4863.516099,5403.149497,1.087888046,1.085782585,1.084010749,1.08283364,1.082061067,1.081539041,1.081172048,1.080903627,1.08070019,1.080541235,1.080413817,1.079265257
162,0.81,1.067320132,1.081003559,1.087789569,543.96346,1085.109084,1625.390496,2165.309783,2705.085193,3244.804623,3784.502458,4324.191994,4863.878345,5403.563476,1.087789569,1.085755409,1.084025059,1.082871749,1.082113834,1.081601437,1.081241127,1.080977566,1.080777804,1.080621716,1.080496596,1.079368743
163,0.815,1.067172005,1.081064023,1.087689961,543.9490787,1085.122181,1625.446268,2165.413861,2705.239703,3245.010374,3784.75976,4324.500965,4864.239031,5403.975893,1.087689961,1.085726704,1.084038143,1.082908906,1.082165848,1.081663216,1.081309688,1.08105106,1.080855027,1.080701851,1.080579063,1.079472228
164,0.82,1.067022867,1.081124487,1.087589234,543.9339043,1085.133999,1625.50055,2165.516364,2705.392605,3245.214503,3785.015435,4324.808307,4864.598087,5404.386681,1.087589234,1.085696416,1.084049949,1.08294507,1.082217073,1.081724352,1.081377709,1.081124089,1.080931844,1.080781623,1.080661204,1.079575713
165,0.825,1.066872728,1.081184951,1.087487399,543.9179437,1085.144543,1625.553347,2165.617295,2705.543901,3245.417015,3785.269487,4325.114025,4864.955518,5404.795843,1.087487399,1.085664558,1.084060483,1.082980244,1.082267514,1.081784846,1.08144519,1.081196654,1.081008254,1.080861035,1.08074302,1.079679199
166,0.83,1.066721594,1.081245414,1.087384467,543.9011853,1085.15379,1625.604626,2165.71662,2705.693556,3245.617872,3785.52188,4325.418081,4865.311286,5405.203342,1.087384467,1.085631108,1.08406972,1.083014407,1.082317152,1.081844684,1.08151212,1.081268746,1.081084249,1.080940077,1.080824503,1.079782684
167,0.835,1.066569475,1.081305878,1.087280449,543.8836265,1085.161728,1625.654372,2165.814322,2705.841552,3245.817057,3785.772595,4325.720457,4865.665373,5405.60916,1.087280449,1.085596061,1.08407765,1.083047549,1.082365978,1.081903859,1.081578493,1.081340358,1.081159824,1.081018745,1.080905651,1.079886169
168,0.84,1.066416377,1.081366342,1.087175355,543.8652594,1085.168337,1625.70256,2165.910373,2705.987861,3246.01454,3786.021603,4326.021124,4866.017751,5406.013269,1.087175355,1.0855594,1.084084253,1.083079653,1.082413979,1.08196236,1.081644299,1.081411483,1.081234972,1.081097034,1.080986456,1.079989655
169,0.845,1.06626231,1.081426806,1.087069197,543.8460781,1085.173601,1625.749168,2166.004748,2706.132458,3246.210296,3786.268878,4326.320056,4866.368393,5406.415641,1.087069197,1.085521114,1.084089512,1.083110705,1.082461144,1.082020175,1.081709529,1.081482113,1.081309687,1.081174937,1.081066915,1.08009314
170,0.85,1.066107281,1.08148727,1.086961983,543.8260752,1085.177501,1625.79417,2166.09742,2706.275312,3246.404295,3786.51439,4326.617223,4866.717269,5406.816247,1.086961983,1.085481188,1.084093408,1.083140686,1.082507456,1.082077294,1.081774173,1.081552239,1.08138396,1.081252448,1.08114702,1.080196625
171,0.855,1.065951298,1.081547734,1.086853726,543.8052216,1085.179979,1625.837495,2166.188311,2706.416344,3246.596456,3786.758059,4326.912545,4867.064299,5407.215006,1.086853726,1.085439564,1.084095883,1.08316955,1.082552879,1.082133684,1.081838206,1.081621839,1.081457772,1.081329549,1.081226756,1.080300111
172,0.86,1.065794368,1.081608198,1.086744434,543.7835102,1085.181014,1625.879116,2166.277391,2706.555524,3246.786749,3786.999853,4327.205989,4867.40945,5407.611886,1.086744434,1.085396228,1.084096918,1.083197279,1.082597397,1.082189334,1.081901616,1.081690903,1.081531114,1.081406232,1.081306116,1.080403596
173,0.865,1.065636499,1.081668662,1.086634117,543.7609286,1085.180578,1625.918994,2166.364618,2706.692807,3246.975128,3787.239727,4327.49751,4867.752678,5408.006842,1.086634117,1.085351155,1.084096481,1.083223847,1.082640988,1.082244225,1.081964388,1.081759419,1.081603977,1.081482488,1.081385091,1.080507081
174,0.87,1.065477698,1.081729126,1.086522786,543.737466,1085.178641,1625.957092,2166.44995,2706.828151,3247.16155,3787.477637,4327.787066,4868.093939,5408.399831,1.086522786,1.085304323,1.084094546,1.083249228,1.082683633,1.082298341,1.082026508,1.081827374,1.081676347,1.081558307,1.081463674,1.080610566
175,0.875,1.065317973,1.08178959,1.08641045,543.7131097,1085.175172,1625.993369,2166.533344,2706.96151,3247.34597,3787.713538,4328.074609,4868.433186,5408.790806,1.08641045,1.085255708,1.084091081,1.083273397,1.082725309,1.082351663,1.082087961,1.081894755,1.081748215,1.081633678,1.081541853,1.080714052
176,0.88,1.06515733,1.081850054,1.086297119,543.6878453,1085.170137,1626.02778,2166.614749,2707.092831,3247.528333,3787.947375,4328.360085,4868.770365,5409.179713,1.086297119,1.08520528,1.084086051,1.083296322,1.082765991,1.082404171,1.082148728,1.081961547,1.081819566,1.08170859,1.081619619,1.080817537
177,0.885,1.064995778,1.081910518,1.086182802,543.6616545,1085.163493,1626.060269,2166.694103,2707.222051,3247.708575,3788.179084,4328.643431,4869.105413,5409.566488,1.086182802,1.085153003,1.084079413,1.083317967,1.082805649,1.082455838,1.082208789,1.08202773,1.081890385,1.081783029,1.081696958,1.080921022
178,0.89,1.064833323,1.081970982,1.086067507,543.6344874,1085.155137,1626.090708,2166.77127,2707.34903,3247.886555,3788.408521,4328.924502,4869.438185,5409.950987,1.086067507,1.085098777,1.084071066,1.083338247,1.082844213,1.082506609,1.082268096,1.082093265,1.081960635,1.081856962,1.081773843,1.081024508
179,0.895,1.064669973,1.082031446,1.085951246,543.6063358,1085.145043,1626.119062,2166.846207,2707.473722,3248.062226,3788.635643,4329.203254,4869.768637,5410.333164,1.085951246,1.085042586,1.084060982,1.083357137,1.082881663,1.082556466,1.082326633,1.082158138,1.082030306,1.081930379,1.081850263,1.081127993
180,0.9,1.064505733,1.08209191,1.085834025,543.5771672,1085.133138,1626.145237,2166.918815,2707.596025,3248.235485,3788.860342,4329.47958,4870.096661,5410.712915,1.085834025,1.084984366,1.084049089,1.083374575,1.082917948,1.082605368,1.082384367,1.08222232,1.08209937,1.082003257,1.081926198,1.081231478
181,0.905,1.064340611,1.082152374,1.085715855,543.5469454,1085.119343,1626.16913,2166.988979,2707.715821,3248.406212,3789.082501,4329.753362,4870.42214,5411.090118,1.085715855,1.084924043,1.084035307,1.083390493,1.082953013,1.082653267,1.082441257,1.082285776,1.082167799,1.08207557,1.082001623,1.081334964
182,0.91,1.064174614,1.082212838,1.085596744,543.5156563,1085.103613,1626.190684,2167.056636,2707.833043,3248.57434,3789.30205,4330.024531,4870.745004,5411.464707,1.085596744,1.084861589,1.084019594,1.083404853,1.082986825,1.082700137,1.082497281,1.082348486,1.082235574,1.082147301,1.082076526,1.081438449
183,0.915,1.064007749,1.082273302,1.085476701,543.4832866,1085.085908,1626.20984,2167.121721,2707.947624,3248.7398,3789.518921,4330.293017,4871.065184,5411.836611,1.085476701,1.084796979,1.084001906,1.083417615,1.083019351,1.082745951,1.082552416,1.082410431,1.082302679,1.082218437,1.082150892,1.081541934
184,0.92,1.063840021,1.082333766,1.085355734,543.4497806,1085.066101,1626.226436,2167.184056,2708.059381,3248.902406,3789.732926,4330.558634,4871.382493,5412.205644,1.085355734,1.084730101,1.083982119,1.083428672,1.083050503,1.082790636,1.0826066,1.082471559,1.082369066,1.082288934,1.082224684,1.08164542
185,0.925,1.063671438,1.08239423,1.085233852,543.4151166,1085.044129,1626.240387,2167.243547,2708.168213,3249.062057,3789.943966,4330.82128,4871.69683,5412.571703,1.085233852,1.084660911,1.083960169,1.083437966,1.083080233,1.082834152,1.082659799,1.082531838,1.082434711,1.082358771,1.082297881,1.081748905
186,0.93,1.063502006,1.082454693,1.085111063,543.3792839,1085.019947,1626.251629,2167.300121,2708.274047,3249.218678,3790.151962,4331.080878,4872.008116,5412.934711,1.085111063,1.084589389,1.083936011,1.083445456,1.083108506,1.082876468,1.082711989,1.082591249,1.082499595,1.082427931,1.082370468,1.08185239
187,0.935,1.063331731,1.082515157,1.084987375,543.3422613,1084.993489,1626.260071,2167.353675,2708.376774,3249.372158,3790.356805,4331.337317,4872.316243,5413.294559,1.084987375,1.084515492,1.083909579,1.08345108,1.08313527,1.082917543,1.082763132,1.082649759,1.082563688,1.082496388,1.082442423,1.081955876
188,0.94,1.06316062,1.082575621,1.084862796,543.304021,1084.964671,1626.265598,2167.404083,2708.476263,3249.522364,3790.558359,4331.590464,4872.621074,5413.65111,1.084862796,1.084439164,1.083880791,1.083454762,1.083160461,1.082957322,1.082813184,1.082707329,1.082626959,1.082564113,1.082513719,1.082059361
189,0.945,1.062988679,1.082636085,1.084737334,543.2645372,1084.933413,1626.268099,2167.451219,2708.572383,3249.669163,3790.756493,4331.840183,4872.922475,5414.004232,1.084737334,1.084360354,1.083849564,1.083456428,1.083184018,1.082995755,1.0828621,1.082763922,1.082689373,1.082631077,1.08258433,1.082162846
190,0.95,1.062815914,1.082696549,1.084610998,543.2237081,1084.899471,1626.267255,2167.494734,2708.664771,3249.812187,3790.950835,4332.086104,4873.220077,5414.353552,1.084610998,1.084278858,1.083815655,1.083455866,1.083205764,1.083032695,1.082909759,1.082819433,1.082750838,1.082697196,1.08265418,1.082266331
191,0.955,1.062642332,1.082757013,1.084483795,543.1815171,1084.86277,1626.262959,2167.534504,2708.753297,3249.951305,3791.141252,4332.328095,4873.513745,5414.698938,1.084483795,1.084194645,1.083778991,1.083453004,1.083225639,1.083068092,1.082956116,1.082873822,1.082811321,1.082762441,1.082723243,1.082369817
192,0.96,1.062467937,1.082817477,1.084355732,543.1379493,1084.823235,1626.255099,2167.570402,2708.83783,3250.086381,3791.32761,4332.566018,4873.803343,5415.040253,1.084355732,1.084107683,1.083739496,1.083447768,1.083243579,1.083101891,1.083001126,1.082927052,1.082870787,1.082826781,1.082791492,1.082473302
193,0.965,1.062292737,1.082877941,1.084226818,543.0929736,1084.780752,1626.243513,2167.602245,2708.918175,3250.217218,3791.509709,4332.799676,4874.088673,5415.377298,1.084226818,1.084017911,1.083697055,1.083440048,1.083259493,1.083134016,1.083044724,1.082979066,1.082929187,1.082890174,1.082858888,1.082576787
194,0.97,1.062116737,1.082938405,1.084097059,543.0465389,1084.735156,1626.227971,2167.629774,2708.994065,3250.343545,3791.687276,4333.028792,4874.369458,5415.709797,1.084097059,1.083925227,1.083651505,1.083429694,1.083273251,1.08316436,1.083086819,1.083029785,1.082986451,1.082952557,1.082925374,1.082680273
195,0.975,1.061939943,1.082998869,1.083966463,542.9985205,1084.686107,1626.208013,2167.652479,2709.064966,3250.464819,3791.859766,4333.252823,4874.645153,5416.037206,1.083966463,1.083829382,1.083602504,1.083416398,1.083284597,1.083192709,1.08312723,1.083079053,1.083042445,1.083013809,1.082990843,1.082783758
196,0.98,1.06176236,1.083059333,1.083835038,542.94879,1084.633235,1626.183135,2167.669795,2709.130292,3250.580444,3792.026578,4333.471165,4874.915157,5416.35892,1.083835038,1.08373012,1.083549685,1.083399824,1.083293251,1.083218829,1.083165759,1.0831267,1.083097017,1.083073796,1.083055173,1.082887243
197,0.985,1.061583995,1.083119797,1.083702791,542.8974055,1084.576588,1626.15337,2167.681748,2709.190063,3250.69044,3792.187733,4333.683838,4875.179487,5416.67496,1.083702791,1.083627556,1.083493095,1.083379994,1.083299224,1.083242728,1.083202412,1.083172732,1.083150172,1.083132523,1.083118368,1.082990729
198,0.99,1.061404853,1.083180261,1.083569728,542.8444238,1084.516216,1626.118751,2167.688361,2709.244301,3250.794827,3792.34325,4333.890863,4875.438163,5416.985345,1.083569728,1.083521804,1.083432783,1.083356929,1.083302529,1.083264415,1.083237197,1.083217152,1.083201915,1.083189994,1.083180433,1.083094214
199,0.995,1.061224939,1.083240725,1.083435857,542.7899014,1084.452166,1626.079309,2167.689661,2709.293027,3250.893626,3792.493148,4334.092257,4875.691205,5417.290093,1.083435857,1.083412977,1.083368797,1.083330652,1.083303179,1.083283897,1.083270118,1.083259968,1.083252251,1.083246213,1.08324137,1.083197699
200,1,1.083301189,1.083301189,1.083301185,542.7338935,1084.384486,1626.035078,2167.68567,2709.336263,3250.986855,3792.637447,4334.288039,4875.938632,5417.589224,1.083301185,1.083301185,1.083301185,1.083301185,1.083301185,1.083301185,1.083301185,1.083301185,1.083301185,1.083301185,1.083301185,1.083301185


==> Files for Arxiv/Plots/uniformDemandExample.csv <==
belief,Myopic,Confounding,Truth,ConcaveConfounding
0,0.044574701,0.044574701,0.044574701,0.044574701
0.01,0.044941919,0.044907028,0.044734683,0.044907028
0.02,0.045287507,0.045221292,0.044894665,0.045221292
0.03,0.045614938,0.045520175,0.045054647,0.045520175
0.04,0.04592685,0.045805757,0.04521463,0.045805757
0.05,0.046225296,0.046079686,0.045374612,0.046079686
0.06,0.046511915,0.046343297,0.045534594,0.046343297
0.07,0.046788039,0.046597688,0.045694576,0.046597688
0.08,0.047054768,0.046843776,0.045854558,0.046843776
0.09,0.047313022,0.047082335,0.04601454,0.047082335
0.1,0.04756358,0.047314026,0.046174522,0.047314026
0.11,0.047807111,0.047539418,0.046334505,0.047539418
0.12,0.048044191,0.047759009,0.046494487,0.047759009
0.13,0.048275321,0.04797323,0.046654469,0.04797323
0.14,0.048500943,0.048182465,0.046814451,0.048182465
0.15,0.048721445,0.048387053,0.046974433,0.048387053
0.16,0.048937172,0.048587296,0.047134415,0.048587296
0.17,0.049148432,0.048783466,0.047294398,0.048783466
0.18,0.049355503,0.048975806,0.04745438,0.048975806
0.19,0.049558633,0.049164538,0.047614362,0.049164538
0.2,0.049758048,0.049349861,0.047774344,0.049349861
0.21,0.049953953,0.04953196,0.047934326,0.04953196
0.22,0.050146536,0.049710999,0.048094308,0.049710999
0.23,0.050335966,0.049887134,0.048254291,0.049887134
0.24,0.050522402,0.050060503,0.048414273,0.050060503
0.25,0.050705987,0.050231238,0.048574255,0.050231238
0.26,0.050886855,0.050399458,0.048734237,0.050399458
0.27,0.051065128,0.050565274,0.048894219,0.050565274
0.28,0.051240922,0.05072879,0.049054201,0.05072879
0.29,0.051414342,0.050890102,0.049214183,0.050890102
0.3,0.051585487,0.051049299,0.049374166,0.051049299
0.31,0.051754449,0.051206466,0.049534148,0.051206466
0.32,0.051921315,0.05136168,0.04969413,0.05136168
0.33,0.052086165,0.051515016,0.049854112,0.051515016
0.34,0.052249075,0.051666541,0.050014094,0.051666541
0.35,0.052410116,0.051816323,0.050174076,0.051816323
0.36,0.052569355,0.05196442,0.050334059,0.05196442
0.37,0.052726855,0.052110892,0.050494041,0.052110892
0.38,0.052882676,0.052255792,0.050654023,0.052255792
0.39,0.053036873,0.052399173,0.050814005,0.052399173
0.4,0.053189501,0.052541083,0.050973987,0.052541083
0.41,0.053340608,0.052681568,0.051133969,0.052681568
0.42,0.053490244,0.052820673,0.051293952,0.052820673
0.43,0.053638453,0.052958439,0.051453934,0.052958439
0.44,0.053785278,0.053094905,0.051613916,0.053094905
0.45,0.05393076,0.05323011,0.051773898,0.05323011
0.46,0.054074939,0.053364089,0.05193388,0.053364089
0.47,0.054217852,0.053496878,0.052093862,0.053497586
0.48,0.054359533,0.053628508,0.052253844,0.053631083
0.49,0.054500018,0.053759011,0.052413827,0.05376458
0.5,0.054639337,0.053888417,0.052573809,0.053898077
0.51,0.054777523,0.054016755,0.052733791,0.054031573
0.52,0.054914604,0.054144051,0.052893773,0.05416507
0.53,0.05505061,0.054270333,0.053053755,0.054298567
0.54,0.055185566,0.054395626,0.053213737,0.054432064
0.55,0.0553195,0.054519953,0.05337372,0.054565561
0.56,0.055452436,0.054643339,0.053533702,0.054699057
0.57,0.055584399,0.054765805,0.053693684,0.054832554
0.58,0.055715411,0.054887372,0.053853666,0.054966051
0.59,0.055845495,0.055008063,0.054013648,0.055099548
0.6,0.055974672,0.055127895,0.05417363,0.055233045
0.61,0.056102962,0.05524689,0.054333612,0.055366541
0.62,0.056230386,0.055365064,0.054493595,0.055500038
0.63,0.056356962,0.055482436,0.054653577,0.055633535
0.64,0.056482709,0.055599024,0.054813559,0.055767032
0.65,0.056607645,0.055714842,0.054973541,0.055900529
0.66,0.056731787,0.055829909,0.055133523,0.056034025
0.67,0.056855151,0.055944239,0.055293505,0.056167522
0.68,0.056977753,0.056057847,0.055453488,0.056301019
0.69,0.057099609,0.056170747,0.05561347,0.056434516
0.7,0.057220734,0.056282954,0.055773452,0.056568013
0.71,0.057341143,0.056394481,0.055933434,0.056701509
0.72,0.057460848,0.056505342,0.056093416,0.056835006
0.73,0.057579865,0.056615548,0.056253398,0.056968503
0.74,0.057698206,0.056725113,0.056413381,0.057102
0.75,0.057815883,0.056834048,0.056573363,0.057235497
0.76,0.05793291,0.056942365,0.056733345,0.057368993
0.77,0.058049297,0.057050074,0.056893327,0.05750249
0.78,0.058165058,0.057157188,0.057053309,0.057635987
0.79,0.058280202,0.057263716,0.057213291,0.057769484
0.8,0.058394741,0.05736967,0.057373273,0.057902981
0.81,0.058508686,0.057475057,0.057533256,0.058036477
0.82,0.058622047,0.05757989,0.057693238,0.058169974
0.83,0.058734834,0.057684176,0.05785322,0.058303471
0.84,0.058847057,0.057787926,0.058013202,0.058436968
0.85,0.058958725,0.057891148,0.058173184,0.058570465
0.86,0.059069847,0.05799385,0.058333166,0.058703961
0.87,0.059180433,0.058096042,0.058493149,0.058837458
0.88,0.059290491,0.058197731,0.058653131,0.058970955
0.89,0.05940003,0.058298926,0.058813113,0.059104452
0.9,0.059509058,0.058399634,0.058973095,0.059237949
0.91,0.059617583,0.058499863,0.059133077,0.059371445
0.92,0.059725613,0.05859962,0.059293059,0.059504942
0.93,0.059833156,0.058698913,0.059453042,0.059638439
0.94,0.059940219,0.058797749,0.059613024,0.059771936
0.95,0.060046809,0.058896134,0.059773006,0.059905433
0.96,0.060152934,0.058994075,0.059932988,0.060038929
0.97,0.060258601,0.059091579,0.06009297,0.060172426
0.98,0.060363816,0.059188652,0.060252952,0.060305923
0.99,0.060468585,0.059285301,0.060412934,0.06043942
1,0.060572917,0.05938195,0.060572917,0.060572917


==> Files for Arxiv/Plots/uniformDemandExampleConvergence.csv <==
belief,Myopic,Truth,sigma,phi,optAlphaL,optAlphaH,optPrice,succProb,Values2,Values10,Values20,Values30,Values40,Values50,Values500,Values1000,Values5000,Values10000,Values20000,Values50000
0.0,0.04457470092276997,0.04457470092276997,0.0,0.0,1,1,0.1619503982328954,0.21844960176710462,0.04457470092276998,0.04457470092276999,0.04457470092276998,0.044574700922769966,0.04457470092276998,0.04457470092276997,0.044574700922769855,0.04457470092277135,0.04457470092277356,0.04457470092278484,0.0445747009227933,0.04457470092278037
0.005,0.04476127428527388,0.04465469200127166,0.005126962040574037,0.004964307874692549,1,1,0.16099233344930514,0.21943566655069485,0.044761257769326726,0.0447611260621944,0.04476096246732239,0.04476080000766019,0.04476063866319309,0.044760478414552524,0.04475417195240686,0.04474859338493864,0.04472366150398542,0.04470844498707525,0.0446925281924929,0.04467411386916805
0.01,0.04494191945425593,0.044734683079773345,0.010251553576223487,0.009928887481762419,1,1,0.1600655733071757,0.2203904266928243,0.044941889579886596,0.044941651241190164,0.04494135494358112,0.04494106042840715,0.04494076767054704,0.04494047664545172,0.044928861920034195,0.04491839960836599,0.04487053364773408,0.04484082935757135,0.04480953695153785,0.044773153826000306
0.015,0.04511717602848166,0.044814674158275024,0.015373853353462055,0.014893743704651173,1,1,0.15916727451448687,0.22131672548551312,0.04511713527011178,0.04511680998124929,0.04511640530159809,0.04511600274557747,0.04511560228950125,0.04511520391001596,0.04509910815464293,0.04508436765255721,0.04501539715854654,0.0449718966709358,0.04492574901089297,0.04487182955360223
0.02,0.04528750652464567,0.04489466523677671,0.02049393160687118,0.019858880947471066,1,1,0.158294999765339,0.222217000234661,0.045287456846621235,0.04528706025172596,0.04528656657000889,0.045286075160772495,0.04528558600426686,0.04528509908085344,0.04526521209993907,0.045246722600461226,0.04515832626521217,0.045101686750732284,0.0450411847734891,0.044970149249078856
0.025,0.045453310961732614,0.044974656315278395,0.025611851471397305,0.024824303213787837,1,1,0.15744664093972102,0.22309335906027902,0.04545325394131208,0.0454527986148539,0.04545223154043577,0.045451666767041064,0.04545110427945359,0.04545054406241038,0.045427444317011526,0.04540566943925892,0.045299390236368746,0.04523023691545299,0.045155863388241076,0.04506812060792056
0.03,0.04561493807863399,0.04505464739378008,0.030727670092983127,0.029790014168639845,1,1,0.15662036003044233,0.22394763996955766,0.045614874995078894,0.0456143711446395,0.045613743370515644,0.04561311785179974,0.04561249457756038,0.045611873536722934,0.04558604862779557,0.04556139547940731,0.0454386539018865,0.045357582239439635,0.04526980288051251,0.04516575087618978
0.035,0.04577269408881641,0.04513463847228177,0.03584143951443729,0.03475601718805822,1,1,0.15581454303872655,0.22478145696127347,0.045772625989023326,0.04577208197416168,0.045771403910371954,0.045770728012006566,0.04577005427184303,0.045769382682466025,0.045741245574741865,0.045714072402616865,0.04557617809828,0.04548375577581848,0.04538302026358752,0.04526304689511012
0.04,0.045926849602378306,0.045214629550783446,0.040953207391022886,0.03972231539911087,1,1,0.15502776351966788,0.22559623648033214,0.04592677734996349,0.04592620007098014,0.04592548032092214,0.04592476262124488,0.045924046967779575,0.045923333356147254,0.045893235330623436,0.04586385800840012,0.0457120200521685,0.045608788748457064,0.045495531634653426,0.0453600151394586
0.045,0.04607764516361449,0.04529462062928513,0.04606301757509774,0.04468891171265418,1,1,0.15425875341809414,0.22639324658190582,0.04607756947612503,0.04607696466924412,0.04607621039244345,0.04607545803843197,0.04607470760547244,0.04607395909162005,0.0460422001620574,0.04601089771339141,0.045846233712710946,0.04573271071840654,0.04560735225802594,0.04545666175085684
0.05,0.04622529572819718,0.04537461170778682,0.05117091059869031,0.04965580885039649,1,1,0.153506379488299,0.227173620511701,0.04622521720566955,0.046224589669884096,0.046223806861513686,0.04622302584385722,0.04622224661706358,0.04622146918108834,0.04618830652775963,0.04615532584612375,0.045978870041635686,0.04585554972913875,0.045718496637772284,0.045552992566820015
0.055,0.046369994318056815,0.0454546027862885,0.056276924075550225,0.054623009367470644,1,1,0.15276962404402597,0.22793837595597405,0.04636991346518116,0.04636926723850731,0.04636846094705907,0.046367656314897795,0.04636685334360113,0.04636605203457355,0.04633170687556059,0.0462972667712408,0.046109977267736565,0.045977332434015215,0.04582897858144974,0.04564901314625244
0.06,0.04651191503133952,0.04553459386479019,0.06138109303895931,0.059590515671421075,1,1,0.1520475691047191,0.2286884308952809,0.04651183227483775,0.04651117077264379,0.04651034527109672,0.046509521301247275,0.04650869886572893,0.04650787796702423,0.04647254118925912,0.04643683587045939,0.04623960111137238,0.04609808420875574,0.04593881125634432,0.04574472879194327
0.065,0.04665121554129885,0.045614584943291875,0.06648345022777537,0.06455833003829944,1,1,0.1513393832331899,0.2294246167668101,0.046651131243678076,0.04665045736825453,0.046649616289886245,0.04664877662136409,0.04664793836607872,0.046647101527292165,0.04661093832640427,0.046574140402432324,0.0463677849834683,0.04621782925115589,0.04604800723933365,0.04584014457051164
0.07,0.04678803918633566,0.045694576021793554,0.07158402633037048,0.06952645462640661,1,1,0.15064431052646945,0.23014768947353056,0.04678795365686708,0.04678726988495723,0.04678641633199831,0.04678556407381695,0.04678471311432546,0.046783863457328254,0.046747017180321426,0.04670928025962351,0.04649457016270682,0.046336590669897405,0.046156578561296784,0.04593526533017076
0.075,0.04692251673008392,0.04577456710029524,0.07668285019402973,0.07449489148810254,1,1,0.1499616613443766,0.2308583386556234,0.04692243023363675,0.046921738686911574,0.04692087531814136,0.046920013136344606,0.04691915214577124,0.0469182923505823,0.04688088769358791,0.04684234863711269,0.046619995953952914,0.04645439056397421,0.04626453674683098,0.04603009571661495
0.08,0.04705476785305548,0.045854558178796925,0.0817799490057926,0.07946364258001741,1,1,0.14929080445187853,0.23155719554812146,0.047054680617257295,0.04705398311947196,0.047053112221341814,0.04705224240975877,0.04705137368916859,0.04705050606394466,0.04701265174531963,0.0469734326257039,0.0467440998304468,0.04657125009399973,0.04637189284991001,0.046124640187282906
0.085,0.047184902424246625,0.04593454925729861,0.08687534844951031,0.08443270977193007,1,1,0.14863116032034948,0.23224483967965048,0.047184814645327026,0.04718411276898981,0.04718323631375439,0.04718236085189543,0.04718148638794602,0.04718061292638134,0.047142403930762335,0.04710261373966415,0.0468669175618841,0.04668718954645676,0.046478657486013146,0.04621890302420958
0.09,0.04731302159112131,0.0460145403358003,0.0919690728429609,0.08940209485452842,1,1,0.1479821953854271,0.2329218046145729,0.047312933438711194,0.04731222854342941,0.047311348236953515,0.047310468837670844,0.047309590350119966,0.047308712778794025,0.04727023224856746,0.04722996838776363,0.04698848333016998,0.04680222839178192,0.04658484086117174,0.04631288834564476
0.095,0.04743921871870347,0.046094531414301976,0.09706114525813676,0.09437179954622543,1,1,0.14734341709962168,0.23358858290037832,0.04743913033980006,0.047438423603972386,0.04743754092527403,0.047436659074219054,0.047435778055290666,0.047434897872937115,0.04739621870861191,0.04735556829493765,0.047108829834359836,0.0469163853370421,0.0466904527983116,0.04640660011659054
0.1,0.04756358020254749,0.04617452249280366,0.10215158762724962,0.09934182549917299,1,1,0.14671436964923273,0.2342456303507673,0.04756349172480816,0.04756278417196192,0.04756190040609708,0.047561017394560014,0.047560135141734114,0.04755925365197658,0.04752043987116559,0.047479480880780585,0.04722798838607562,0.04702967837384641,0.04679550276121331,0.046500042158385324
0.105,0.04768618617569057,0.04625451357130535,0.10724042083654647,0.10431217430459071,1,1,0.14609463022969807,0.23489336977030195,0.04768609771018341,0.047685390230974095,0.04768450649652279,0.04768362344890062,0.04768274109235947,0.04768185943113238,0.04764296732652585,0.04760176960016746,0.047345988996500374,0.047142124822045814,0.046899999876366345,0.04659321815744569
0.11,0.04780711112600904,0.04633450464980703,0.1123276648096689,0.10928284749750661,1,1,0.14548380579288508,0.23553219420711488,0.04780702276952073,0.04780631614019697,0.04780543341234651,0.04780455130922576,0.047803669834933386,0.04780278899355521,0.04776386812284942,0.04772249425053736,0.047462860455899494,0.0472537413696944,0.04700395295295382,0.046686131673260564
0.115,0.04792642443747748,0.04641449572830872,0.11741333858199891,0.1142538465609901,1,1,0.14488153019523134,0.23616246980476868,0.04792633627445873,0.04792563117243071,0.04792475030244801,0.04792387000008794,0.04792299026928189,0.04792211111395329,0.0478832051487623,0.04784171124973763,0.047578630406488055,0.047364544109681654,0.04710737050117307,0.04677878614571949
0.12,0.04804419086648905,0.0464944868068104,0.12249746036719973,0.11922517292994547,1,1,0.14428746168796253,0.2367845383120375,0.04804410297070149,0.04804339998772337,0.04804252171945034,0.04804164396629631,0.04804076673201715,0.048039890020364705,0.048001037476369544,0.047959473887795326,0.04769332540935436,0.04747454857339123,0.047210260749069144,0.04687118490184634
0.125,0.048160470962512934,0.046574477885312084,0.12758004761696867,0.12419682799452245,1,1,0.14370128070053567,0.23739871929946432,0.04816038339842884,0.048159683051805506,0.048158808035688484,0.04815793348642315,0.048157059407585995,0.04815618580275277,0.04811742066948693,0.04807583255553232,0.04780697100605836,0.04758376976169569,0.04731263165803651,0.04696333116199996
0.13,0.04827532144083731,0.04665446896381377,0.13266111707486317,0.12916881310319234,1,1,0.14312268787649313,0.2380053121235069,0.048275234264833905,0.04827453700698445,0.0482736658120508,0.04827279503959445,0.04827192469301218,0.04827105477570257,0.048232407061243494,0.048190834952559825,0.04791959177544553,0.04769222217355693,0.04741449093712344,0.04705522804559636
0.135,0.048388795513903966,0.046734460042315455,0.13774068482493146,0.1341411295655306,1,1,0.14255140232746025,0.23860459767253978,0.04838870877528606,0.04838801500193398,0.0483871481260526,0.048386281631848244,0.04838541552254001,0.04838454980135082,0.048346046004637044,0.04830452627686484,0.04803121138615024,0.04779991983246979,0.04751584605625817,0.04714687857639915
0.14,0.04850094318672117,0.04681445112081714,0.14281876633577317,0.13911377865474128,1,1,0.14198716007638745,0.23919683992361257,0.04850085692859975,0.048500166985811076,0.04849930486451226,0.04849844308736953,0.04849758165742823,0.04849672057773903,0.04845838409914476,0.04841694939792423,0.048141852645205624,0.047906876310957316,0.0476167042585009,0.0472382856874207
0.145,0.04861181152100278,0.04689444219931882,0.1478953765005655,0.14408676160995285,1,1,0.14142971266555393,0.23978228733444606,0.04861172578105235,0.04861103997130286,0.048610182985383846,0.04860932630910793,0.04860846994535185,0.04860761389699889,0.048569465396083526,0.04852814501504512,0.04825153754312847,0.04801310475330183,0.04771707257141334,0.04732945222547004
0.15,0.048721444871986645,0.046974433277820506,0.15297052967351635,0.14906007963831222,1,1,0.14087882590850917,0.2403611740914908,0.04872135968310001,0.04872067827052158,0.04871982675262466,0.048718975512616565,0.0487181245532115,0.048717273877131186,0.04867933158506689,0.0486381518024269,0.04836028729580425,0.04811861789667427,0.047816957817627855,0.04742038095538073
0.155,0.04882988510130904,0.04705442435632219,0.15804423970314327,0.15403373391689817,1,1,0.14033427876816812,0.24093372123183188,0.04882980049216501,0.04882912370709502,0.04882827794741341,0.048827432436396596,0.04882658717660295,0.04882574217059899,0.04878802216360861,0.04874700654226417,0.048468122383462625,0.048223428090807485,0.0479163666246883,0.04751107456394739
0.16,0.04893717176882807,0.04713441543482388,0.1631165199627246,0.15900772559447499,1,1,0.13979586234581678,0.24150013765418324,0.048937087764385066,0.04893641580732246,0.04893557605856285,0.0489347365315652,0.048933897228739066,0.04893305815250258,0.048895574591667844,0.048854744247057595,0.04857506258700021,0.04832754731634125,0.04801530543422677,0.04760153566359663
0.165,0.049043342305886264,0.04721440651332556,0.168187383378223,0.16398205579310235,1,1,0.13926337896791394,0.24206062103208603,0.049043258927812625,0.04904259197286672,0.049041758454576624,0.049040925133275654,0.04904009201123176,0.04903925909072169,0.049002024432711296,0.04896139827216769,0.048681127021881064,0.04843098720195467,0.048113780510534186,0.04769176679581552
0.17,0.04914843217216081,0.04729439759182725,0.17325684245394546,0.16895672560961655,1,1,0.13873664135936986,0.2426153586406301,0.04914834943921077,0.04914768763711534,0.049146860539465625,0.04914603361598758,0.049145206868814684,0.049144380300089364,0.04910740548267915,0.04906700041953141,0.04878633416982045,0.04853375904038856,0.048211797948575656,0.04778177043435793
0.17500000000000002,0.049252474997962085,0.04737438867032893,0.17832490929616965,0.17393173611699614,1,1,0.13821547189349864,0.24316452810650135,0.04925239292630519,0.04925173640705883,0.04925091589415786,0.049250095534406894,0.04924927532981207,0.049248455282388484,0.0492117498880768,0.04917158103336086,0.04889070190843607,0.048635873803450136,0.0483093636814972,0.04787154898824735
0.18,0.04935550271359761,0.047454379748830613,0.1833915956349389,0.1789070883656235,1,1,0.1376997019101281,0.24370829808987193,0.04935542131710777,0.04935477019229195,0.049353956405095725,0.04935314275167787,0.04935232923392415,0.04935151585372928,0.04931508825427325,0.04927516908855534,0.04899424753903323,0.04873734215608287,0.04840648348766492,0.04796110480459296
0.185,0.049457545667209335,0.0475343708273323,0.1884569128442052,0.18388278338445174,1,1,0.13718917109444667,0.24424682890555333,0.04945746495771925,0.04945681932253778,0.049456012381410605,0.049455205556207124,0.049454398848699496,0.04945359226066869,0.04941744974496304,0.04937779227248107,0.049096987812672736,0.04883817446957651,0.048503162997274286,0.04805044017123339
0.19,0.049558632732315415,0.047614361905833985,0.19352087196047651,0.1888588221820872,1,1,0.13668372691010378,0.24478027308989625,0.049558552719840776,0.04955791265491776,0.04955711266189011,0.04955631276832683,0.04955551297589299,0.049554713286262216,0.04951886217364068,0.049479477060704526,0.04919893895465694,0.048938380833984246,0.04859940769856309,0.048139557319222204
0.195,0.04965879140613496,0.04769435298433567,0.1985834837001096,0.19383520574779362,1,1,0.13618322408088093,0.2453087759191191,0.049658712099072466,0.04965807767204035,0.04965728471280334,0.04965649183785567,0.04965569904876149,0.04965490634709336,0.04961935208784271,0.04958024878720593,0.04930011668755559,0.049037971069808665,0.04869522294365865,0.04822845842516711
0.2,0.04975804789964265,0.04777434406283735,0.20364475847537158,0.19881193505242706,1,1,0.13568752411594337,0.24583247588405666,0.04975796930494526,0.04975734057185009,0.0497565547175207,0.04975576893348827,0.04975498322122206,0.04975419758219946,0.0497189448468297,0.04968013170954577,0.04940053625288215,0.0491369547390111,0.04879061395408683,0.04831714561343364
0.20500000000000002,0.04985642722018842,0.047854335141339036,0.2087047064093813,0.2037890110493059,1,1,0.13519649487427488,0.24635150512572512,0.04985634934352065,0.049855726350067686,0.049854947658753535,0.0498541690248338,0.04985339044968849,0.04985261193470542,0.049817664693308714,0.04977914906941126,0.04950021243152116,0.04923534115539527,0.04888558582596819,0.04840562095822401
0.21,0.04995395324741832,0.04793432621984072,0.21376333735002845,0.2087664346750226,1,1,0.13471001016441478,0.24686598983558525,0.04995387609329413,0.0499532588759538,0.04995248739414275,0.049951715957828394,0.04995094456830686,0.04995017322688176,0.049915534819732245,0.04987732314892703,0.049599159562997666,0.04933313939441025,0.04898014353492379,0.04849388648553958
0.215,0.0500506488031488,0.04801431729834241,0.21882066088295996,0.21374420685020248,1,1,0.1342279493760611,0.24737605062393891,0.05005057237505424,0.050049960962045656,0.05004919672584161,0.05004843252416357,0.05004766835822884,0.05004690422926186,0.05001257742965403,0.04997467532307816,0.04969739156367227,0.049430358302415,0.04907429194071175,0.048581944175035814
0.22,0.05014653571577282,0.04809430837684409,0.2238766863437114,0.21872232848021292,1,1,0.13375019714049405,0.2478818028595059,0.050146460016275166,0.050145854428441994,0.05014509746466569,0.05014434052530043,0.05014358361148943,0.05014282672438288,0.05010881379457269,0.05007122610856022,0.04979492194393741,0.04952700650544191,0.04916803579161338,0.048669795961776965
0.225,0.05024163487971164,0.04817429945534577,0.22893142282905563,0.22370080045582788,1,1,0.13327664301710976,0.24838335698289027,0.0502415599105568,0.050240960162148386,0.05024021048931913,0.050239460831576335,0.05023871118999372,0.05023796156565166,0.05020426430664996,0.050166995209341876,0.049891763824484694,0.049623092417494526,0.04926137972858643,0.04875744373789765
0.23,0.05033596631037003,0.04825429053384746,0.23398487920763203,0.2286796236538512,1,1,0.13280718120365315,0.24888081879634688,0.050335892072569555,0.05033529817193868,0.05033455580115124,0.05033381343685619,0.05033307108006198,0.050332328731783386,0.050298948527651675,0.050262001559198986,0.049987929951706346,0.04971862424841087,0.049354328289201,0.04884488935417756
0.23500000000000001,0.05042954919500444,0.04833428161234914,0.23903706412991457,0.23365879893770156,1,1,0.1323417102679946,0.24937428973200543,0.050429475688913185,0.05042888763913976,0.05042815257484862,0.05042741750913126,0.050426682442934856,0.05042594737721263,0.050392885234424964,0.05035626336145584,0.0500834327122895,0.049813610011321834,0.049446885911373174,0.04893213462153507
0.24,0.05052240193986837,0.04841427269085083,0.24408798603757004,0.23863832715796293,1,1,0.13188013289952588,0.24986386710047415,0.05052232916525418,0.05052174696470378,0.05052101920542522,0.05052029143742679,0.050519563661598134,0.05051883587883472,0.05048609246119505,0.050449798126148145,0.05017828414705659,0.049908057529731056,0.049539056936909374,0.04901918131244531
0.245,0.05061454221396369,0.048494263769352515,0.24913765317225509,0.2436182091529023,1,1,0.13142235567844837,0.2503496443215516,0.05061447017006976,0.05061389381289418,0.050613173351835614,0.05061245287534208,0.05061173238424925,0.050611011879398295,0.05057858753893697,0.05054262270480294,0.05027249596410105,0.050001974444241336,0.049630845614873825,0.049106031162287546
0.25,0.05070598698969114,0.0485742548478542,0.25418607358389317,0.24859844574895743,1,1,0.13096828886140494,0.2508317111385951,0.05070591567529195,0.05070534515187828,0.05070463197750308,0.05070391878151366,0.050703205564695,0.05070249232783734,0.05067038713205401,0.05063475332301429,0.0503660795512638,0.05009536821894984,0.049722256104790634,0.049192685870626175
0.255,0.05079675258066445,0.04865424592635588,0.2592332551384721,0.25357903776119695,1,1,0.13051784618206222,0.2513101538179378,0.05079668199411612,0.050796117291490174,0.05079541138802497,0.050794705457262807,0.05079399949994112,0.05079329351680231,0.05076150727257233,0.05072620561097759,0.05045904598799199,0.050188246147533234,0.04981329247969072,0.04927914710242995
0.26,0.05088685467692677,0.048734237004857565,0.26427920552539597,0.258559985993755,1,1,0.13007094466538824,0.25178505533461176,0.05088678481621219,0.05088622591840121,0.050885527266291884,0.05088482858166326,0.05088412986520813,0.05088343111762392,0.050851963392042406,0.05081699463213159,0.050551406056618814,0.05028061535904186,0.04990395872901332,0.04936541648923281
0.265,0.05097630837778353,0.04881422808335925,0.269323932264425,0.2635412912402419,1,1,0.12962750445449298,0.252256495545507,0.05097623924055304,0.050975686128911936,0.0509749947052342,0.050974303244241854,0.050973611746585754,0.05097292021292096,0.05094177035132041,0.050907134910045046,0.050643170253099785,0.050372482823420967,0.049994258761371056,0.04945149563024027
0.27,0.051065128222446486,0.04889421916186094,0.27436744271223207,0.26852295428413253,1,1,0.1291874486490091,0.2527245513509909,0.0510650598060545,0.051064512459559765,0.05106382823838877,0.051063143975504134,0.051062459671517325,0.05106177532704306,0.051030942468386964,0.05099664045367339,0.050734348797238635,0.050463855356775396,0.050084196407186685,0.049537386093384386
0.275,0.05115332821866426,0.04897421024036262,0.27940974406860286,0.27350497589913403,1,1,0.1287507031540857,0.2531892968459143,0.05115326052020225,0.05115271891571686,0.05115204186846042,0.05115136477545921,0.05115068763728766,0.05115001045452103,0.05111949354434717,0.051085524781100206,0.05082495164243323,0.050554739626392876,0.05017377542120922,0.04962308941633064
0.28,0.0512409218694991,0.0490542013188643,0.28445084338230486,0.278487356849535,1,1,0.1283171965391564,0.2536508034608436,0.05124085488582539,0.05124031899833763,0.05123964909403678,0.051238979140301746,0.0512383091376718,0.051237639086680845,0.05120743688774324,0.05117380094186961,0.050914988484969836,0.05064514215554028,0.0502629994849165,0.04970860710743931
0.28500000000000003,0.051327922198394216,0.04913419239736599,0.28949074755664683,0.28347009789053557,1,1,0.12788685990571869,0.2541091400942813,0.05132785592616082,0.051327325728999895,0.05132666293460013,0.0513260000873943,0.051325337187887385,0.05132467423656313,0.051294785337299593,0.05126148153800676,0.051004468772892025,0.05073506932804594,0.050351872208810836,0.049793940646684014
0.29,0.05141434177266326,0.04921418347586767,0.2945294633547502,0.2884531997685617,1,1,0.12745962676343237,0.25456437323656766,0.05141427620834013,0.05141375167337087,0.05141309595396718,0.05141244017868062,0.05141178434797979,0.05141112846227397,0.05138155128321119,0.051348578743816195,0.0510934017144687,0.05082452739268023,0.05044039713461378,0.049879091486530115
0.295,0.05150019272552169,0.04929417455436936,0.2995669974045521,0.29343666322156375,1,1,0.12703543291390518,0.2550165670860949,0.051500127865418646,0.051499608963217355,0.05149896028227563,0.05149831154264814,0.051497662744756846,0.05149701388887926,0.051467746687075454,0.051435104324540626,0.05118179628628376,0.050913522467345686,0.05052857773736575,0.04996406105277482
0.3,0.05158548677676894,0.049374165632871045,0.3046033562035551,0.2984204889792997,1,1,0.12661421634159195,0.255465783658408,0.05158542261705548,0.05158490931706903,0.051584267636626116,0.05158362589494776,0.05158298409237662,0.05158234222893755,0.051553383100561526,0.051521069653956364,0.05126966124096891,0.05100206054308748,0.050616417427435695,0.050048850745351495
0.305,0.05167023525222141,0.049454156711372724,0.3096385461233426,0.30340467776360563,1,1,0.1261959171112806,0.25591208288871947,0.051670171788944584,0.051669664059634114,0.05166902934047888,0.051668394557767776,0.05166775971167682,0.05166712480174563,0.05163847168290251,0.051606485730976315,0.05135700511459887,0.051090147487933904,0.050703919552445964,0.050133461939100024
0.31,0.05175444910198668,0.04953414778987441,0.3146725734138737,0.3083892302886526,1,1,0.1257804772716869,0.2563555227283131,0.05175438633108735,0.0517538841400584,0.05175325634189527,0.05175262847804706,0.051752000548313803,0.05175137255134422,0.05172302321728972,0.051691363195325045,0.05144383623376782,0.0511777890505762,0.05079108739911674,0.05021789598450501
0.315,0.05183813891766284,0.049614138868376095,0.31970544420757047,0.31337414726119195,1,1,0.125367840764718,0.25679615923528204,0.051838076834990296,0.051837580149110565,0.05183695923070657,0.05183633824459594,0.051835717189750066,0.05183509606329371,0.05180704812624267,0.05177571234234702,0.051530162722364,0.051264990863896284,0.05087792419503447,0.05030215420840344
0.32,0.05192131494853886,0.04969412994687778,0.32473716452321205,0.3183594293807888,1,1,0.12495795334000256,0.2572340466599974,0.05192125354986413,0.05192076233536995,0.051920148254682594,0.051919534104164486,0.05191891988108247,0.05191830558017888,0.05189055648602285,0.051859543137003125,0.051615992508058435,0.05135175844835036,0.05096443311034837,0.05038623791466394
0.325,0.052003987116866206,0.04977412102537947,0.32976774026964534,0.3233450773400456,1,1,0.12455076247431916,0.2576692375256808,0.052003926397894,0.05200344062048677,0.052002833334756346,0.052002225976447436,0.05200161853963529,0.052001011015734934,0.051973558040154404,0.05194286522710788,0.05170133332852316,0.051438097215216035,0.051050617259398474,0.05047014838483818
0.33,0.05208616503226552,0.049854112103881146,0.3347971772493256,0.3283310918248147,1,1,0.12414621729558377,0.2581017827044162,0.05208610498864518,0.05208562461357881,0.052085024079323486,0.052084423467922795,0.05208382276814173,0.0520832219674038,0.052056062212110975,0.0520256879558551,0.05178619273739258,0.05152401246970993,0.05113647970227915,0.050553886878787015
0.335,0.052167858005328284,0.04993410318238283,0.3398254811616945,0.33331747351440255,1,1,0.12374426851108479,0.25853173148891523,0.05216779863266357,0.052167323624822945,0.0521667297975424,0.05216613588426971,0.05216554186620377,0.05216494772703106,0.05213807811722356,0.052108020373676844,0.051870578109981344,0.051609509413982436,0.05122202344634116,0.05063745463528153
0.34,0.05224907506046686,0.05001409426088452,0.3448526576064071,0.33830422308176394,1,1,0.1233448683396798,0.2589591316603202,0.05224901635432491,0.052248546678287475,0.0522479595113546,0.052247372240878165,0.05224678483955364,0.05224619728931064,0.052219614573861046,0.05218987124947696,0.05195449664877119,0.05169459314999558,0.051307251447635246,0.05072085287258108
0.34500000000000003,0.0523298249480638,0.0500940853393862,0.34987871208641547,0.3432913411936891,1,1,0.12294797044768882,0.2593840295523112,0.05232976690398314,0.05232930252397636,0.05232872196553778,0.05232814127064636,0.05232756040645583,0.0523269793574847,0.05230068011393151,0.052271249081277886,0.05203795538867802,0.051779268682290124,0.05139216661230042,0.050804082788989055
0.35000000000000003,0.05241011615596589,0.05017407641788789,0.3549036500109177,0.348278828510981,1,1,0.12255352988824211,0.2598064701117579,0.05241005876946378,0.052409599648697236,0.05240902563441957,0.05240845142788098,0.05240787700041087,0.05240730234573107,0.05238128299274996,0.05235216210631681,0.0521209612021103,0.051863540920647086,0.05147677179789946,0.05088714556338764
0.355,0.0524899569203663,0.05025406749638957,0.35992747669817854,0.35326668568862757,1,1,0.12216150304385621,0.26022649695614375,0.0524899001869453,0.052489446284119425,0.052488878722905405,0.05248831088672988,0.05248774276818913,0.052487174377635615,0.05246143119831454,0.052432618310624325,0.0522035208038291,0.051947414682649004,0.05156106981470432,0.0509700423557525
0.36,0.052569355236113564,0.050334058574891254,0.36495019737823037,0.358254913375965,1,1,0.12177184757203206,0.2606441524279679,0.05256929915126754,0.052568850407313975,0.052568289158352044,0.05256772753228519,0.05256716556217498,0.05256660328017241,0.05254113246003193,0.05251262543811699,0.052285640755619076,0.05203089469614566,0.05164506342693379,0.05105277430764826
0.365,0.05264831886648428,0.05041404965339294,0.3699718171954608,0.3632435122168347,1,1,0.12138452235368176,0.26105947764631826,0.05264826342570375,0.05264781972363808,0.05264726456887794,0.05264670894240955,0.052646152926079604,0.052645596572711346,0.05262039425692928,0.052592190999232756,0.052367327470779705,0.0521139856016287,0.051728755353945645,0.051135342542706054
0.37,0.05272685535245287,0.050494040731894625,0.37499234121109176,0.3682324828497347,1,1,0.12099948744420749,0.2614725125557925,0.05272680055122993,0.052726361615391105,0.052725812243403836,0.05272526235856214,0.05272471207330265,0.05272416145074327,0.05269922382538869,0.05267132227913651,0.05244858721844522,0.0521966919545196,0.051812148271385444,0.0512177481670836
0.375,0.05280497202149016,0.05057403181039631,0.3800117744055568,0.37322182590796393,1,1,0.12061670402706667,0.2618832959729333,0.05280491773020298,0.0528044830361236,0.0528039390694726,0.052803394644479584,0.05280284985758906,0.0528023047642497,0.05277762816643757,0.052750026345520826,0.05252942612774119,0.052279018227374956,0.05189524481229416,0.05129999226990877
0.38,0.05288267599591916,0.050654022888898,0.38503012168078243,0.3782115420197619,1,1,0.12023613436967152,0.2622918656303285,0.05288262214505165,0.05288219128787377,0.05288165240084595,0.05288111318688464,0.0528805736908947,0.05288003394604914,0.05285561501466329,0.05282831102226878,0.05260985114700927,0.05236096967938415,0.051978048248361754,0.05138207629596919
0.385,0.05295997420085531,0.050734013967399676,0.3900473878623781,0.38320163180844213,1,1,0.11985774178148051,0.26269825821851944,0.05295992080274821,0.052959493660563815,0.052958959656329706,0.05295842547798862,0.05295789111668049,0.05295735657903117,0.052933192372210676,0.05290618441778592,0.05268986957534102,0.05244255193491697,0.052060562163516434,0.05146400186886192
0.39,0.05303687337175625,0.05081400504590136,0.39506357770173783,0.38819209589252107,1,1,0.11948149057415065,0.2631025094258494,0.053036820438007254,0.05303639703204434,0.05303586783515797,0.05303533859585287,0.05303480927069694,0.05303427984427495,0.05301036789676801,0.05298365430530642,0.05276948844265386,0.052523770419068104,0.05214279001095481,0.051545770548562485
0.395,0.05311338006160396,0.05089399612440305,0.40007869587806216,0.393182934885841,1,1,0.11910734602362728,0.26350465397637274,0.05311332760310978,0.05311290800086048,0.053112383620052016,0.05311185928976333,0.053111334955082266,0.05311081058732699,0.05308714892726607,0.05306072814453497,0.052848714523596005,0.05260463036743497,0.052224735119325495,0.05162738383432858
0.4,0.05318950064774129,0.05097398720290473,0.40509274700029924,0.3981741493976905,1,1,0.11873527433405842,0.2639047256659416,0.053189448674736975,0.05318903295370102,0.05318851344482491,0.05318799404177561,0.053187474694557355,0.05318695537011063,0.05316354250710116,0.05313741310143545,0.052927554350427466,0.052685136835180835,0.05230640069845419,0.051708843167383944
0.405,0.053265241338382674,0.05105397828140642,0.410105735609013,0.4031657400329181,1,1,0.1183652426034265,0.2643027573965735,0.05326518986047855,0.05326477809686715,0.053264263536888956,0.053263749109944206,0.053263234778291604,0.053262720511057335,0.053239555405138014,0.053213716066343585,0.05300601422496528,0.05276529470544359,0.05238778984464839,0.05179014993340008
0.41000000000000003,0.05334060817881811,0.051133969359908105,0.41511766617818074,0.4081577073920431,1,1,0.11799721879079952,0.26469878120920054,0.05334055720503435,0.053340149471043354,0.053339639943279026,0.053339130558097136,0.05333862129065028,0.053338112115799294,0.053315194134718774,0.0532896436705611,0.05308410022967182,0.05284510869714451,0.05246890554561594,0.05187130546479234
0.41500000000000004,0.053415607057327605,0.051213960438409784,0.42012854311692305,0.41315005207136213,1,1,0.11763117168510855,0.26509282831489145,0.05341555659612671,0.05341515295958613,0.0534146485466524,0.053414144276180776,0.053413640133590366,0.053413136100477814,0.05339046497087819,0.05336520230157111,0.05316181823795714,0.052924583372245045,0.05254975068502796,0.05195231104284452
0.42,0.053490243710822595,0.05129395151691147,0.42513837077116934,0.41814277466305183,1,1,0.1172670708753662,0.26548492912463384,0.05349019377013994,0.0534897942946669,0.05348929507564232,0.05348879599430174,0.05348829704298717,0.053487798209414884,0.05346537396594216,0.05344039811699958,0.05323917392375854,0.05300372314249572,0.052630328046753744,0.05203316789967498
0.425,0.05356452373022953,0.051373942595413155,0.4301471534252639,0.4231358757552681,1,1,0.11690488672224496,0.265875113277755,0.053564474317502,0.05356407906272127,0.05356358511224513,0.053563091292744384,0.05356259760069269,0.05356210402858707,0.053539926963667016,0.05351523705743331,0.053316172770454875,0.05308253227571588,0.05271064031879195,0.05211387722005587
0.43,0.0536384525656299,0.05145393367391484,0.4351548953035115,0.4281293559322415,1,1,0.11654459033094106,0.266263409669059,0.05363840368782277,0.053638012709582,0.05363752409772342,0.0536370356095224,0.05363654724368276,0.053636058996046926,0.05361412961205869,0.05358972485819411,0.0533928200791666,0.05316101490163975,0.05279069009692057,0.052194440143095974
0.435,0.05371203553116992,0.05153392475241653,0.4401616005716708,0.4331232157743693,1,1,0.11618615352525236,0.26664984647474765,0.0537119871948023,0.05371160054537488,0.05371111733776572,0.053710634246463294,0.053710151271271635,0.05370966841017255,0.053687987374995784,0.05366386706015701,0.05346912097648803,0.05323917501736027,0.05287047988808548,0.05227485776379626
0.44,0.0537852778097526,0.051613915830918206,0.44516727333839184,0.43811745585830586,1,1,0.11582954882280602,0.26703445117719393,0.0537852300209212,0.05378484774919712,0.05378437000723861,0.05378389237442839,0.05378341485106689,0.05378293743639977,0.05376150554276591,0.053737669019691896,0.05354508042169345,0.053317016492399935,0.05295001211354528,0.05235513113448695
0.445,0.05385818445752369,0.05169390690941989,0.4501719176566047,0.44311207675704717,1,1,0.11547474941137273,0.2674172505886273,0.053858137221925284,0.053857759373590816,0.05385728715467093,0.05385681503800956,0.05385634302410867,0.05385587111290655,0.05383468924161303,0.05381113591779894,0.053620703213454864,0.05339454307343337,0.05302928911178884,0.05243526126615294
0.45,0.05393076040816234,0.05177389798792158,0.45517553752486023,0.4481070790400154,1,1,0.1151217291262109,0.26779827087378916,0.053930713731114924,0.053930340348822006,0.05392987370652578,0.0539294071598858,0.05392894070947246,0.05392847435557524,0.05390754344238166,0.05388427276850104,0.05369599399610512,0.0534717583886861,0.05310831314123999,0.05251524912965494
0.455,0.05400301047698723,0.05185388906642326,0.4601781368886243,0.45310246327313863,1,1,0.114770462428386,0.268177537571614,0.05400296436344992,0.05400259548697557,0.05400213447128467,0.05400167354493373,0.05400121270850594,0.054000751962452,0.05398007296833436,0.05395708442654961,0.05377095726547724,0.05354866595202946,0.05318708638276199,0.05259509565685197
0.46,0.05407493936488713,0.05193388014492495,0.4651797196415274,0.45809823001892946,1,1,0.11442092438401469,0.26855507561598535,0.05407489381947897,0.054074529485875766,0.05407407414335672,0.05407361888413955,0.054073163708798534,0.05407270861784557,0.0540522825022099,0.054029575594494124,0.05384559737434752,0.05362526916679118,0.05326561094197392,0.05267480174163056
0.465,0.054146551662085596,0.05201387122342663,0.470180289626574,0.4630943798365596,1,1,0.11407309064438528,0.2689309093556147,0.054146506689103265,0.054146146932841144,0.05414569730682306,0.05414524775833745,0.054144798287941553,0.05414434889615602,0.054124176592581084,0.054101750829160244,0.05391991853750751,0.05370157132929828,0.05334388885138902,0.05275436824084551
0.47000000000000003,0.05421785185174776,0.05209386230192831,0.4751798506373099,0.4680909132819337,1,1,0.11372693742691073,0.2693050625730893,0.05421780745518229,0.054217452308282475,0.054217008439024675,0.05421656464178896,0.05421612091711159,0.054215677265489315,0.05419575965956446,0.05417361454757654,0.053993924836487246,0.053777575632167736,0.053421922072384644,0.052833795975176435
0.47500000000000003,0.05428884431343766,0.05217385338043,0.4801784064189524,0.4730878309077595,1,1,0.11338244149687081,0.2696775585031292,0.0542888004969902,0.054288449989151596,0.05428801191400188,0.0542875739056133,0.054287135964496414,0.054286698091091344,0.05426703599992672,0.05424517103238541,0.05406762022394987,0.05385328516735842,0.053499712497011694,0.05291308572990351
0.48,0.05435953332643328,0.052253844458931685,0.4851759606694825,0.47808513326361596,1,1,0.11303958014990495,0.27004841985009503,0.05435949009353004,0.05435914425224851,0.05435871200579271,0.05435827982107693,0.05435784769857523,0.054357415638620316,0.054338009791627215,0.05431642443676934,0.054141008527776105,0.053928702928996826,0.053577261949651164,0.05299223825560594
0.485,0.05442992307290655,0.05233383553743337,0.49017251704070325,0.4830828208960206,1,1,0.11269833119521742,0.2704176688047826,0.054429880426712846,0.054429539277394065,0.054429112891597256,0.054428686562749,0.05442826029126019,0.05442783407726584,0.05440868509782972,0.05438737878892052,0.05421409345485446,0.05400383181598708,0.0536545721885239,0.05307125426878566
0.49,0.05450001764097502,0.05241382661593505,0.49516807913926275,0.4880808943484929,1,1,0.11235867293946052,0.2707853270605395,0.05449997558440861,0.05449963915047462,0.05449921865481466,0.054498798211528365,0.05449837782090183,0.05449795748271368,0.05447906587041204,0.05445803799607765,0.05428687859459202,0.054078674634415166,0.05373164490705948,0.05315013445241869
0.495,0.054569821027631284,0.052493817694436735,0.5001626505276453,0.4930793541616168,1,1,0.11202058417126196,0.27115141582873803,0.054569779563374936,0.05456944786636496,0.05456903328795858,0.05456861875754602,0.054568204275154644,0.05456778983994412,0.05454915595299626,0.054528405848151,0.054359367422158404,0.054153234099755705,0.05380848173512844,0.053228879456436055
0.5,0.05463933714155631,0.05257380877293842,0.5051562347251324,0.49807820087310145,1,1,0.11168404414636589,0.2715159558536341,0.05463929627206972,0.054638969331735454,0.05463856069545712,0.05463815210294209,0.05463774355368909,0.0546373350458368,0.05461895908351887,0.05459848602095368,0.054431563301474306,0.05422751283888847,0.053885084240142364,0.05330748989813565
0.505,0.05470856980582204,0.05265379985144011,0.510148835208732,0.5030774350178396,1,1,0.11134903257335738,0.27187896742664264,0.05470852953335307,0.054708207367748986,0.05470780469634086,0.05470740206450872,0.0547069994707197,0.0547065969115339,0.054688478896354746,0.05466828207905411,0.05450346948795444,0.054301513391930976,0.053961453928024775,0.053385966362526335
0.51,0.05477752276048871,0.05273379092994179,0.5151404554140814,0.5080770571279646,1,1,0.11101552959994343,0.27224047040005656,0.054777483087084085,0.054777165712652766,0.05477676902681992,0.05477637237617144,0.05477597575729074,0.05477557916448235,0.05475771892400557,0.05473779747826201,0.05457508913101325,0.054375238213892535,0.054037592244055306,0.053464309402605006
0.515,0.05484619966510179,0.05281378200844347,0.5201310987363198,0.5130770677329058,1,1,0.11068351579976315,0.27260048420023686,0.054846160592617176,0.05484584802427021,0.054845457342739115,0.054845066691248744,0.0548446760632179,0.05484428545003399,0.05482668259835839,0.054807035567757637,0.05464642527634059,0.05444868967615377,0.05411350057358916,0.053542519539566784
0.52,0.05491460410109317,0.05289377308694516,0.525120768530938,0.518077467359442,1,1,0.11035297215970369,0.2729590278402963,0.05491456563120274,0.054914257882397254,0.05491387322187269,0.05491348858436873,0.054913103958520004,0.05491271933242559,0.05489537325151713,0.0548759995918714,0.054717480867953236,0.054521870067774966,0.054189180242653026,0.053620597262948815
0.525,0.05498273957409118,0.05297376416544684,0.5301094681145989,0.5230782565317537,1,1,0.11002388006769703,0.273316119932303,0.054982701708296694,0.05498239879110606,0.054982020165951016,0.05498164155282147,0.054981262934084216,0.0549808842948891,0.05496379411620483,0.05494469269151843,0.05478825875002658,0.054594781596635576,0.054264632518417406,0.053698543030706467
0.53,0.055050609516143566,0.05305375524394853,0.5350972007659371,0.5280794357714733,1,1,0.10969622130097682,0.27367177869902315,0.05505057225578293,0.05505027418094688,0.055049901602168036,0.055049529016971424,0.055049156401189,0.055048783738555714,0.055031948325731425,0.05501311790529034,0.05485876166850999,0.054667426390406317,0.05433985860954573,0.05377635726922218
0.535,0.05511821728785737,0.053133746322450215,0.5400839697263318,0.5330810055977355,1,1,0.10936997801477313,0.2740260219852269,0.055118180634112814,0.05511788741096696,0.055117520883643675,0.0551171543191341,0.05511678768936094,0.05511642097971814,0.05509983891351743,0.05508127817020371,0.054928992272527725,0.05473980649735422,0.054414859666418694,0.05385404037324487
0.54,0.05518556618045949,0.053213737400951894,0.54506977820066,0.5380829665272238,1,1,0.1090451327314262,0.27437886726857386,0.05518553013436529,0.05518524177017196,0.05518488128785658,0.05518452072003524,0.05518416004187073,0.055183799244908724,0.05516746881215977,0.05514917632210223,0.054998953115566226,0.054811923886979697,0.054489636781232434,0.0539315927057587
0.545,0.05525265941778163,0.053293728479453586,0.5500546293580264,0.5430853190742173,1,1,0.1087216683298998,0.2747303316701002,0.055252623980231425,0.05525234047715336,0.05525198601138635,0.05525163139163294,0.05525127660799427,0.055250921663145644,0.05523484085202243,0.05521681509570706,0.055068646656447416,0.05488378045048471,0.05456419098796765,0.05400901459777931
0.55,0.055319500158172684,0.053373719557955265,0.555038526332472,0.548088063750637,1,1,0.10839956803567673,0.27508043196432325,0.05531946532992644,0.05531918667451583,0.05531883815844304,0.055318489404729845,0.055318140430992105,0.05531779125460291,0.05530195775932912,0.05528419712430682,0.05513807526008583,0.054955378001068735,0.05463852326222651,0.05408630634807441
0.555,0.05538609149634208,0.05345371063645695,0.560021472223664,0.5530912010660884,1,1,0.10807881541101926,0.27542918458898075,0.055386057278032697,0.055385783411072975,0.05538544071974483,0.055385097709488254,0.05538475443062146,0.05538441091488463,0.05536882215373141,0.05535132493907582,0.05520724119802626,0.05502671827404894,0.05471263452093288,0.054163468222806176
0.56,0.05545243646513699,0.05353370171495864,0.5650034700975656,0.5580947315279055,1,1,0.10775939434557912,0.27577660565442086,0.0554524028572766,0.05545213360009464,0.05545179653756076,0.05545145910675199,0.05545112137891112,0.055450783394040505,0.055435436545322514,0.05541820096800841,0.055276146648760065,0.05509780292680199,0.05478652562189296,0.05424050045509266
0.5650000000000001,0.05551853803725622,0.05361369279346032,0.5699845229870859,0.5630986556411912,1,1,0.10744128904734085,0.27612271095265917,0.05551850493869169,0.05551823993759507,0.05551790825188607,0.055517576207497484,0.05551724386738375,0.05551691126891812,0.05550180333052423,0.055484827533912214,0.05534479369725306,0.055168633537968595,0.054860197362729936,0.05431740324420014
0.5700000000000001,0.055584399126903584,0.05369368387196201,0.5749646338927147,0.5681029739088596,1,1,0.10712448403388541,0.27646751596611463,0.055584366511423594,0.0555841055116725,0.055583778970499244,0.05558345212574064,0.055583125012234905,0.05558279765611979,0.05556792554448324,0.05555120761525495,0.055413185126699474,0.055239212388368694,0.05493365115827739,0.054394177156767184
0.5750000000000001,0.055650022591383415,0.05377367495046369,0.5799438057831366,0.5731076868316737,1,1,0.10680896412395906,0.27681103587604095,0.055649990455825374,0.055649733337341314,0.055649411765618696,0.05564908996168737,0.05564876793050425,0.05564844568387342,0.055633806312801876,0.05561734429362017,0.05548132384646126,0.055309541899125556,0.05500688855635392,0.054470822841568796
0.58,0.05571541123264048,0.05385366602896537,0.5849220415958308,0.5781127949082856,1,1,0.10649471442933557,0.27715328557066443,0.05571537957387671,0.055715126280797465,0.055714809560090915,0.05571449267219222,0.0557141756018964,0.055713858348373134,0.05569944868473507,0.05568324058467034,0.055549212715928435,0.055379624457710046,0.05507991108693556,0.05454734094026509
0.585,0.05578056779874679,0.05393365710746706,0.5898993442376538,0.5831182986352729,1,1,0.1061817203469588,0.2774942796530412,0.05578053661368414,0.05578028711278969,0.0557799751659544,0.05577966310036459,0.05577935089275693,0.0557790385339214,0.05576485563592669,0.055748899440001075,0.05561685454562945,0.055449462418574375,0.055152720262473386,0.0546237320875274
0.59,0.05584549498533761,0.05401364818596874,0.5948757165854056,0.5881241985071752,1,1,0.1058699675513541,0.27783403244864596,0.05584546427091707,0.05584521853583154,0.05584491131059847,0.055844603997863444,0.05584429657517327,0.05584398902956268,0.05583003007106468,0.055814323748941304,0.0556842520983113,0.05551905810376992,0.05522531757820324,0.05469999691116143
0.595,0.05591019543699854,0.054093639264470424,0.5998511614863835,0.5931304950165308,1,1,0.1055594419872974,0.27817255801270263,0.05591016519019486,0.055909923196382015,0.055909620653428506,0.05590931804101852,0.05590901534174582,0.0559087125425026,0.05589497482645386,0.055879516340301506,0.05575140808999006,0.0555884138035497,0.055297704512448004,0.0547761360322272
0.6,0.05597467174860576,0.05417363034297211,0.6048256817589179,0.5981371886539103,1,1,0.10525012986273152,0.27850987013726847,0.05597464196642707,0.05597440368990918,0.05597410579591398,0.05597380784205676,0.05597350981669432,0.055973211708696145,0.05595969267250562,0.0559444799840711,0.0558183251909733,0.055657531776956114,0.05536988252691235,0.054852150065156355
0.605,0.056038926466621564,0.054253621421473795,0.609799280192897,0.6031442799079509,1,1,0.10494201764191918,0.2788459823580808,0.05603889714610904,0.056038662563211494,0.056038369287438036,0.05603807595668407,0.056037782564006176,0.05603748910103567,0.05602418631614378,0.056009217393066885,0.05588500602685464,0.05572641425239434,0.055441853066970484,0.05492803961786628
0.61,0.05610296209034681,0.05433361249997548,0.6147719595502759,0.6081517692653897,1,1,0.10463509203882343,0.27918090796117656,0.056102933228574195,0.0561027023158866,0.05610241362872383,0.05610212488911677,0.056101836093306025,0.056101547235580015,0.056088458403126304,0.05607373122453354,0.05595145317948209,0.055795063428191564,0.05551361756194678,0.05500380529187179
0.615,0.0561667810731319,0.05441360357847716,0.6197437225655742,0.6131596572110957,1,1,0.10432934001070639,0.27951465998929365,0.056166752667205194,0.05616652540157494,0.05616624127398704,0.05616595709543523,0.05616567286405012,0.05616538857624331,0.056152511520282826,0.05613802408169773,0.05601766918790035,0.05586348147314298,0.05558517742539004,0.05507944768239401
0.62,0.05623038582354816,0.05449359465697885,0.6247145719463598,0.6181679442281008,1,1,0.10402474875193732,0.27984725124806265,0.056230357870605194,0.056230134229134386,0.05622985463247502,0.05622957498589819,0.05622929528854305,0.05622901553831571,0.05621634819766805,0.056202098515276924,0.056083656549268314,0.055931670527044584,0.0556565340553409,0.05515496737846671
0.625,0.05629377870652137,0.05457358573548053,0.6296845103737203,0.6231766307976317,1,1,0.10372130568800193,0.28017869431199804,0.05629375120373142,0.05629353116377363,0.0562932560697284,0.056292980926647994,0.05629270573416253,0.056292430491129954,0.056279970910631465,0.056265957024944184,0.05614941771975259,0.05599963270121318,0.05572768883459323,0.055230364963040075
0.63,0.056356962044428284,0.05465357681398222,0.6346535405027244,0.6281857173991386,1,1,0.10341899846970468,0.2805090015302953,0.05635693498899169,0.056356718528148886,0.05635644790871759,0.05635617724107541,0.056355906525072406,0.05635563576012323,0.056343382081804116,0.056329602060750085,0.05621495511539739,0.05606737007899444,0.05579864313094927,0.05530564101308227
0.635,0.05641993811815833,0.0547335678924839,0.6396216649628684,0.6331952045103248,1,1,0.10311781496755705,0.28083818503244296,0.05641991150730612,0.056419698603425605,0.056419432430915184,0.05641916621099823,0.056418899943615916,0.05641863362848459,0.056406584083003274,0.056393036024502685,0.056280271112971965,0.05613488471625864,0.05586939829746884,0.05538079609967838
0.64,0.05648270916814143,0.05481355897098559,0.6445888863585157,0.6382050926071762,1,1,0.10281774326634395,0.28116625673365603,0.05648268299913489,0.05648247363030619,0.056482211877326306,0.05648195007773663,0.056481688231513325,0.05648142633852513,0.056469579237056346,0.05645626127110678,0.05634536805079614,0.05620217864188494,0.05593995567271295,0.05545583078812722
0.645,0.0565452773953432,0.054893550049487275,0.6495552072693223,0.6432153821639874,1,1,0.10251877165986199,0.281493228340138,0.056545251665473556,0.05654504581002532,0.05654478844948439,0.056544531043126435,0.05654427359093998,0.056544016092865815,0.056532369819545195,0.05651928010986336,0.056410248229544484,0.05626925385823465,0.056010316580981635,0.05553074563803596
0.65,0.056607644962229205,0.054973541127988954,0.6545206302506537,0.6482260736533909,1,1,0.10222088864582232,0.28181911135417764,0.05660761966881715,0.05660741730531414,0.056607164310415535,0.056606911270489536,0.05660665818552864,0.05660640505550549,0.05659495806047281,0.05658209480573023,0.056474913913030084,0.05633611234161329,0.05608048233254655,0.055605541203412476
0.655,0.056669813993698796,0.05505353220649064,0.6594851578339904,0.6532371675463822,1,1,0.10192408292091265,0.2821439170790873,0.05666978913409421,0.05666959024133421,0.05666934158557248,0.05666909288556992,0.05666884414132013,0.05666859535280893,0.05665734614585407,0.05664470758054471,0.05653936732896819,0.05640275604272219,0.0561504542238782,0.05568021803275577
0.66,0.056731786577990426,0.055133523284992325,0.6644487925273258,0.6582486643123466,1,1,0.10162834337601143,0.28246765662398854,0.05673176214957193,0.05673156670658275,0.05673132236373979,0.05673107797743947,0.056730833547675476,0.056730589074438766,0.05671953621923259,0.05670712061420935,0.05660361066972059,0.05646918688709994,0.05622023353786814,0.05575477666914421
0.665,0.05679356476755883,0.05521351436349401,0.6694115368155515,0.6632605644190848,1,1,0.10133365909154957,0.28279034090845045,0.0567935407677334,0.056793348753769846,0.05679310869791123,0.05679286859937539,0.05679262845815599,0.056792388274245695,0.05678153038312591,0.056769336045841605,0.056667646093021266,0.056535406775553666,0.05628982154404608,0.05582921765032194
0.67,0.056855150579925504,0.0552935054419957,0.6743733931608371,0.6682728683328367,1,1,0.10104001933301317,0.28311198066698684,0.05685512700612817,0.05685493840066909,0.056854702606140284,0.05685446676971102,0.0568542308913748,0.05685399497112484,0.0568433307004014,0.05683135597488826,0.05673147572268384,0.056601417584580725,0.05635921949879246,0.055903541508783273
0.675,0.056916545998503584,0.055373496520497376,0.679334364002997,0.6732855765183074,1,1,0.10074741354658277,0.2834325864534172,0.056916522848196996,0.05691633763094226,0.05691610607236497,0.05691587447266046,0.056915642831822114,0.05691541114984319,0.0569049391955854,0.05689318246220553,0.05679510164929134,0.05666722116678096,0.05642842864554599,0.05597774877185533
0.68,0.05697775297339758,0.05545348759899906,0.6842944517598529,0.6782986894386893,1,1,0.10045583135490377,0.2837521686450962,0.05697773024407164,0.05697754839493929,0.056977321047207784,0.0569770936591187,0.056976866230665245,0.056976638761840635,0.056966357856108,0.05695481753110552,0.05685852593086886,0.056732819351259824,0.056497450215006906,0.05605183996177879
0.685,0.0570387734221793,0.05553347867750075,0.6892536588275848,0.6833122075556863,1,1,0.10016526255298323,0.2840707374470167,0.05703875111135086,0.05703857261047418,0.057038349448751656,0.057038126247437454,0.057037903006524684,0.05703767972600646,0.05702758863348636,0.05701626316837013,0.056921750593539676,0.05679821394402263,0.05656628542533576,0.056125815595786825
0.6900000000000001,0.05709960923064088,0.05561346975600243,0.6942119875810749,0.6883261313295366,1,1,0.09987569710420864,0.28438830289579137,0.05709958733585328,0.057099412163577876,0.05709919316329291,0.05709897412417837,0.05709875504622723,0.057098535929432544,0.0570886334444492,0.05707752132523287,0.05698477763216523,0.056863406728360086,0.056634935482347826,0.05619967618618261
0.6950000000000001,0.05716026225352512,0.05569346083450412,0.699169440374244,0.6933404612190339,1,1,0.09958712513648409,0.28470487486351587,0.057160240772347964,0.05716006890922901,0.057159854046072,0.05715963914484358,0.05715942420553666,0.05715920922814421,0.057149494172005016,0.05713859391832977,0.05704760901096937,0.05692839946522548,0.056703401579703425,0.05627342224041483
0.7000000000000001,0.05722073431523512,0.0557734519130058,0.70412601954038,0.6983551976815512,1,1,0.09929953693847955,0.28502046306152046,0.05722071324526379,0.057220544672063056,0.05722033392198268,0.057220123134585056,0.057219912309863105,0.05721970144780966,0.057210172666457046,0.05719948283061983,0.05711024666414752,0.056993193893603675,0.056771684899094114,0.05634705426115182
0.705,0.057281027210522285,0.05585344299150748,0.7090817273924591,0.7033703411730595,1,1,0.09901292295598983,0.2853350770440102,0.057281006549377705,0.057280841247060954,0.05728063458626068,0.0572804278888933,0.05728022115495168,0.057280014384428625,0.05727067074636771,0.05726018991227606,0.05717269249646102,0.05705779173087223,0.05683978661042497,0.05642057274635398
0.71,0.057341142705155335,0.05593343407000917,0.7140365662234596,0.7083858921481512,1,1,0.09872727378839816,0.2856487262116018,0.057341122450483534,0.05734096040021762,0.05734075780515233,0.05734055517426594,0.05734035250755128,0.05734014980500115,0.05733099019947498,0.05732071698154769,0.057234948383817257,0.05712219467315469,0.05690770787199302,0.056493978189344755
0.715,0.05740108253656943,0.056013425148510855,0.7189905383066681,0.7134018510600589,1,1,0.0984425801852422,0.2859614198147578,0.057401062686041254,0.05740090386919148,0.05740070531656401,0.05740050672885728,0.05740030810606407,0.057400109448177174,0.057391132783563746,0.057381065825594435,0.05729701617383573,0.05718640439566647,0.05697544983066206,0.05656727107888012
0.72,0.05746084841449692,0.05609341622701254,0.7239436458959811,0.7184182183606762,1,1,0.09815883304287759,0.28627316695712246,0.0574608289658077,0.05746067336393508,0.057460478830692885,0.05746028426310903,0.05746008966117626,0.0574598950248874,0.05745110022729455,0.057441238201293564,0.05735889768640073,0.05725042255305318,0.05704301362203345,0.05664045189921663
0.725,0.05752044202158029,0.05617340730551422,0.7288958912261977,0.7234349945005761,1,1,0.09787602340123656,0.28658397659876345,0.057520422972449484,0.057520270567308115,0.057520080030639964,0.057519889460363446,0.057519698856471346,0.057519508218956454,0.057510894230992225,0.057501235836020466,0.057420594714200766,0.0573142507797222,0.05711040037061399,0.056713521130178
0.73,0.057579865013967696,0.056253398384015905,0.7338472765133068,0.7284521799290323,1,1,0.0975941424406777,0.2868938575593223,0.05757984636213856,0.05757969713567298,0.05757951057300562,0.05757932397745891,0.0575791373490256,0.05757895068769853,0.057570516467397206,0.05756106042840366,0.05748210902325545,0.057377890690167126,0.0571776111899797,0.056786479247220405
0.735,0.05763911902189165,0.05633338946251759,0.7387978039547685,0.733469775094036,1,1,0.0973131814789243,0.2872028185210757,0.05763910076513093,0.05763895469947354,0.05763877208846857,0.05763858944530883,0.05763840676998716,0.057638224062496385,0.05762996858238141,0.057620713649054536,0.05754344235342979,0.05744134387928528,0.05724464718293663,0.05685932672149636
0.74,0.05769820565023186,0.05641338054101928,0.7437474757297885,0.7384877804423152,1,1,0.09703313196808773,0.2875108680319123,0.057698187786329465,0.05769804486379796,0.0576978661823485,0.0576976874694645,0.05769750872513886,0.05769732994936438,0.05768925219563141,0.05768019714127329,0.0576045964189365,0.05750461192268903,0.05731150944167837,0.05693206401991732
0.745,0.05775712647906219,0.05649337161952096,0.7486962939995877,0.7435061964193529,1,1,0.09675398549177351,0.2878180145082265,0.05775710900583089,0.057756969208925736,0.05775679443515339,0.057756619630662316,0.057756444795445415,0.057756269929495584,0.057748368901300806,0.05773951252173101,0.057665572908826505,0.05756769637701044,0.05737819904794025,0.05700469160521514
0.75,0.05781588306418278,0.05657336269802264,0.7536442609076656,0.7485250234694042,1,1,0.09647573376226667,0.2881242662377333,0.05781586597945786,0.057815729290859805,0.05781555840311151,0.05781538748535579,0.057815216537585645,0.05781504555979405,0.05780732026863397,0.05779866138112922,0.057726373487468195,0.057630598780199827,0.05744471707315046,0.05707720993600209
0.755,0.057874476937637476,0.05665335377652433,0.7585913785800578,0.7535442620355143,1,1,0.09619836861779454,0.2884296313822055,0.057874460239276455,0.05787432664184403,0.057874159618688935,0.057873992566233254,0.0578738254844701,0.05787365837339248,0.05786610784256301,0.05785764528483732,0.05778699979501568,0.057693320651818064,0.05751106457857837,0.057149619466829824
0.76,0.05793290960821703,0.05673334485502601,0.7635376491255885,0.7585639125595349,1,1,0.09592188201986349,0.2887341179801365,0.057932893294099355,0.05793276277086655,0.057932599591093016,0.0579324363827213,0.05793227314574455,0.05793210988015585,0.05792473314427983,0.05791646577350866,0.05784745344786595,0.05775586349332326,0.05757724261547954,0.05722192064824718
0.765,0.057991182561949094,0.0568133359335277,0.7684830746361183,0.7635839754821414,1,1,0.09564626605066799,0.28903773394933197,0.057991166629975846,0.057991039164149605,0.05799087980676228,0.05799072042147464,0.05799056100827993,0.057990401567171314,0.057983197671784975,0.05797512436367606,0.05790773603910592,0.05781822878835144,0.05764325222523822,0.05729411392685675
0.77,0.05804929726257461,0.056893327012029385,0.7734276571867852,0.7686044512428488,1,1,0.09537151291056903,0.289340487089431,0.058049281710668185,0.058049157285626096,0.05804900172984291,0.058048846146852774,0.058048690536648996,0.058048534899224846,0.058041502900414904,0.058033622548327404,0.057967849138948896,0.057880418002991575,0.057709094439506836,0.05736619974537043
0.775,0.05810725515201165,0.056973318090531064,0.7783713988362427,0.7736253402800278,1,1,0.09509761491564012,0.2896423850843599,0.058107239978115496,0.05810711857740349,0.05810696680265278,0.05810681500138394,0.05810666317359038,0.05810651131926545,0.058099650283348916,0.058091961797461865,0.05802779429516157,0.05794243258605539,0.05777477028034267,0.05743817854266376
0.78,0.05816505765080711,0.057053309169032757,0.7833143016268921,0.7786466430309209,1,1,0.09482456449527805,0.289943435504722,0.05816504285288542,0.05816492446021545,0.05816477644613305,0.05816462840621681,0.05816448034046025,0.05816433224885684,0.05815764125209758,0.05815014355862774,0.058087573033481055,0.05800427396934164,0.05784028076034221,0.05751005075382943
0.785,0.058222706158576,0.057133300247534435,0.7882563675851092,0.7836683599316574,1,1,0.09455235418987722,0.29024364581012274,0.05822269173461345,0.05822257633386123,0.058222432060287724,0.058222287761560125,0.05822214343767207,0.05822199908861712,0.058215477216973385,0.05820816925744219,0.05814718685802264,0.0580659435678951,0.05790562688277263,0.05758181681022948
0.79,0.058280202054429776,0.05721329132603612,0.7931975987214681,0.7886904914172685,1,1,0.0942809766485644,0.2905430233514356,0.05828018800243122,0.05828007557763398,0.05827993502461183,0.05827979444711083,0.05827965384512472,0.05827951321864714,0.058273159567545016,0.05826604029809374,0.05820663725167829,0.05812744278026079,0.0579708096417008,0.05765347713954679
0.795,0.058337546697392904,0.05729328240453781,0.7981379970309593,0.7937130379217029,1,1,0.09401042462699312,0.29084157537300687,0.05833753301538313,0.05833742355073751,0.05833728669850839,0.05833714982247113,0.058337012922619544,0.058336875998947414,0.058330689673076426,0.05832375806382838,0.05826592567650642,0.058188772988732956,0.058035830022119955,0.05772503216583533
0.8,0.05839474142680912,0.05737327348303949,0.8030775644932043,0.7987359998778396,1,1,0.09374069098519484,0.29113930901480517,0.058394728112832556,0.05839462159269234,0.05839448842169441,0.058394355227554505,0.05839422201026656,0.05839408876982447,0.058388068882951415,0.058381323917419264,0.058325053574112995,0.058249935559599314,0.05810068900007379,0.05779648230956952
0.805,0.058451787562736855,0.05745326456154118,0.8080163030726655,0.8037593777175049,1,1,0.09347176868548579,0.29143623131451424,0.0584517746148573,0.05845167102373133,0.05845154151459658,0.05845141198298147,0.05845128242888011,0.058451152852286484,0.05844529852708466,0.05843873920162136,0.05838402236602394,0.058310931843380626,0.05816538754277829,0.05786782798769282
0.81,0.05850868640633473,0.05753325564004286,0.8129542147188514,0.8087831718714836,1,1,0.09320365079042726,0.29173234920957275,0.05850867382263512,0.05850857314518519,0.058508447278736775,0.05850832139046515,0.0585081954803645,0.05850806954842899,0.05850237991632025,0.05849600523961122,0.05844283345404973,0.058371763175065663,0.05822992660874128,0.05793906961366521
0.8150000000000001,0.05856543924023694,0.05761324671854454,0.8178913013665192,0.813807382769535,1,1,0.09293633046083824,0.29202766953916176,0.05856542701881907,0.058565329239857876,0.05856520699710761,0.05856508473318677,0.05856496244808963,0.05856484014181054,0.058559314342818074,0.05855312333541238,0.05850148822064158,0.05843243087434165,0.05829430714787975,0.05801020759750993
0.8200000000000001,0.058622047328919534,0.05769323779704623,0.8228275649358726,0.8188320108404052,1,1,0.0926698009538578,0.2923221990461422,0.05862203546790379,0.05862194057239285,0.058621821934538645,0.058621703276161945,0.05862158459725723,0.05862146589781894,0.05861610308042902,0.05861009477430727,0.058559988029240284,0.05849293624582026,0.05835853010163496,0.058081242345859194
0.8250000000000001,0.058678511919056965,0.057773228875547915,0.8277630073327548,0.8238570565118405,1,1,0.09240405562105716,0.2926159443789429,0.0586785004165821,0.0586784083896298,0.05867829333805306,0.058678178266597505,0.0586780631752577,0.05867794806402824,0.05867274738505923,0.05866692082323592,0.05861833422461708,0.05855328057925968,0.05842259640308547,0.05815217426199924
0.8300000000000001,0.05873483423987009,0.0578532199540496,0.8326976304488409,0.8288825202106007,1,1,0.09213908790659822,0.2929089120934018,0.058734823094092954,0.05873473392095259,0.058734622437215854,0.05873451093423951,0.058734399412018225,0.058734287870546756,0.0587292484950245,0.058723602731182156,0.058676528133207284,0.058613465149781906,0.05848650697705801,0.05822300374591443
0.835,0.05879101550346524,0.05793321103255128,0.8376314361618222,0.833908402362472,1,1,0.09187489134543878,0.2932011086545612,0.05879100471256056,0.058790918378628286,0.058790810444472805,0.05879070249171244,0.05879059452034202,0.05879048653035643,0.058785607631394836,0.058780141729547646,0.05873457106343669,0.058673491218086585,0.058550262740236385,0.05829373119433059
0.84,0.05884705690516503,0.058013202111052965,0.8425644263355917,0.8389347033922797,1,1,0.0916114595615815,0.2934925404384185,0.05884704646732515,0.05884696295813814,0.058846858555481406,0.05884675413485008,0.058846649696239116,0.05884654523964359,0.058841825998329635,0.058836539032514436,0.05879246430604105,0.0587333600306604,0.05861386460126829,0.05836435700075742
0.845,0.058902959623830846,0.05809319318955465,0.8474966028204219,0.8439614237238997,1,1,0.09134878626636672,0.29378321373363325,0.05890294953726552,0.05890286883850008,0.058902767949433485,0.05890266704301818,0.05890256611924929,0.05890246517812199,0.05889790478340437,0.05889279583739658,0.058850209134378585,0.05879307281998305,0.05867731346087047,0.058434881555530546
0.85,0.05895872482217751,0.05817318426805634,0.8524279674531422,0.8489885637802717,1,1,0.09108686525680666,0.2940731347431934,0.058958715085113626,0.05895863718258334,0.058958539789369914,0.05895844237942924,0.05895834495275661,0.058958247509347396,0.05895384515792859,0.05894891332498068,0.058907806804735785,0.0588526308047288,0.058740610211931645,0.05850530524585225
0.855,0.05901435364708039,0.05825317534655802,0.8573585220573121,0.8540161239834104,1,1,0.09082569041396041,0.29436230958603965,0.05901434425776176,0.05901426913741564,0.05901417522248766,0.05901408129144956,0.05901398734429679,0.05901389338102482,0.059009648277255834,0.0590048926598568,0.05896525855662693,0.05891203518996497,0.058803755739613744,0.05857562845583191
0.86,0.05906984722987471,0.0583331664250597,0.8622882684433901,0.8590441047544176,1,1,0.09056525570134837,0.2946507442986516,0.05906983818656186,0.05906976583448252,0.059069675380439404,0.05906958491089888,0.05906949442585663,0.059069403925308246,0.05906531528108586,0.059060734990739244,0.059022565613087066,0.05897128716734646,0.058866750921451376,0.05864585156652564
0.865,0.05912520668664796,0.05841315750356139,0.8672172084089014,0.8640725065134938,1,1,0.09030555516340495,0.2949384448365951,0.05912519798761791,0.059125128390019856,0.059125041379625765,0.05912495435434273,0.05912486731416655,0.05912478025909295,0.059120847293759264,0.0591164414507782,0.05907972918095887,0.059030387915306654,0.05892959662744955,0.05871597495597496
0.87,0.059180433118525125,0.05849314858206307,0.8721453437386012,0.869101329679949,1,1,0.09004658292396821,0.2952254170760318,0.05918042476207113,0.05918035790529893,0.05918027432148075,0.05918019072337776,0.05918010711098587,0.05918002348430105,0.05917624542454486,0.05917201315786229,0.059136750451173475,0.05908933859924517,0.05899229372017949,0.05878599899924506
0.875,0.059235527611947135,0.05857313966056476,0.8770726762046355,0.8741305746722148,1,1,0.08978833318480592,0.29551166681519403,0.059235519596378516,0.05923545546690515,0.05923537529275028,0.05923529510491039,0.05923521490338163,0.05923513468816008,0.059231510767920374,0.05922745121491272,0.05919363059902558,0.05914814037171202,0.05905484305487297,0.058855924068462365
0.88,0.05929049123894267,0.058653130739066445,0.8819992075666984,0.8791602419078541,1,1,0.08953080022417612,0.29579719977582386,0.059290483562584574,0.059290422147009726,0.05929034536576387,0.05929026857142862,0.05929019176400023,0.059290114943474935,0.05928664440384582,0.059282756710169186,0.059250370784442466,0.05920679437258849,0.059117245479515045,0.0589257505328513
0.885,0.05934532505739351,0.058733121817568124,0.8869249395721877,0.8841903318035729,1,1,0.08927397839542217,0.29608202160457786,0.05934531771858672,0.05934525900363509,0.059345185598700334,0.05934511218126753,0.05934503875133312,0.05934496530889349,0.05934164739803084,0.05933793071746777,0.05930697215224796,0.059265301729264856,0.059179501834934777,0.05899547875877057
0.89,0.059400030111293814,0.05881311289606981,0.8918498739563572,0.8892208447752306,1,1,0.08901786212560048,0.2963661378743995,0.05940002310839452,0.059399967080914176,0.059399897035846846,0.05939982697886863,0.05939975690997614,0.05939968682916583,0.05939652080219553,0.0593929742965114,0.059363435832420285,0.05932366355681486,0.05924161295489486,0.0590651091097488
0.895,0.059454607431002976,0.058893103974571495,0.896774012442465,0.8942517812378493,1,1,0.08876244591414051,0.29664955408585947,0.05945460076238261,0.05945454740934344,0.05945448070785212,0.05945441399503286,0.05945434727088241,0.05945428053539748,0.059451265654325104,0.059447888493133164,0.059419762940345185,0.05938188095816719,0.05930357966617951,0.059134641946519496
0.9,0.05950905803349313,0.05897309505307318,0.9016973567419216,0.8992831416056266,1,1,0.08850772433153567,0.29693227566846436,0.05950905169753812,0.05950900100603015,0.05950893763197361,0.05950887424716797,0.05950881085161008,0.05950874744529686,0.059505882978918685,0.05950267433955254,0.059475954577063485,0.05943995502427388,0.05936540278868059,0.05920407762705532
0.905,0.059563382922590266,0.05905308613157487,0.9066199085544336,0.9043149262919432,1,1,0.08825369201806496,0.297214307981935,0.05956337691770189,0.05956332887493376,0.059563268812319124,0.05956320873953006,0.059563148656563626,0.05956308856341682,0.059560373787232286,0.059557332854624986,0.05953201182951384,0.05949788683427579,0.05942708313548288,0.059273416506601895
0.91,0.059617583089210474,0.059133077210076546,0.9115416695681452,0.9093471357093741,1,1,0.08800034368254342,0.2974956563174566,0.05961757741380462,0.05961753200710203,0.05961747524008269,0.05961741846345956,0.059617361677229794,0.0596173048813906,0.059614739077516216,0.05961186504408527,0.05958793577077024,0.05955567745566527,0.0594886215129473,0.05934265893771119
0.915,0.05967165951159009,0.05921306828857823,0.9164626414597777,0.914379770269697,1,1,0.0877476741011018,0.2977763258988982,0.05967165416409711,0.05967161138090134,0.05967155789377525,0.05967150439761187,0.05967145089240857,0.0596713973781627,0.05966897983524706,0.059666271900784565,0.05964372746027505,0.059613327944445765,0.059550018720793095,0.05941180527027405
0.92,0.05972561315551122,0.05929305936707992,0.9213828258947663,0.9194128303839046,1,1,0.08749567811599358,0.29805632188400644,0.059725608134375704,0.05972556796224204,0.05972551773944971,0.0597254675081826,0.05972541726843815,0.059725367020213964,0.0597230970333542,0.05972055440492163,0.05969938794406695,0.05967083934528898,0.05961127555217836,0.05948085585155237
0.925,0.05977944497452172,0.0593730504455816,0.9263022245273945,0.9244463164622106,1,1,0.08724435063442927,0.2983356493655708,0.05977944027820234,0.05977940270479868,0.059779355730921344,0.05977930874912771,0.05977926175941541,0.059779214761782155,0.059777091632441534,0.05977471352426837,0.059754918255004716,0.05972821269168901,0.05967239279377962,0.05954981102621058
0.93,0.059833155910150336,0.05945304152408329,0.9312208390009262,0.9294802289140617,1,1,0.08699368662743692,0.2986143133725631,0.059833151537119635,0.05983311655022501,0.05983307280998288,0.05983302906237893,0.05983298530741099,0.0598329415450769,0.05983096458100386,0.05982875021438989,0.05981031941298615,0.05978544900611397,0.059733371225869664,0.059618671136346786
0.935,0.059886746892117024,0.05953303260258497,0.9361386709477355,0.9345145681481453,1,1,0.08674368112874824,0.2988923188712518,0.05988674284086128,0.05988671042836443,0.05988666990661486,0.05988662937805402,0.05988658884267991,0.05988654830049051,0.05988471681563858,0.05988266541885936,0.05986559242516288,0.05984254930015534,0.05979421162239432,0.05968743652152341
0.9400000000000001,0.059940218838538666,0.05961302368108666,0.941055721989435,0.9395493345723989,1,1,0.08649432923370946,0.29916967076629053,0.05994021510755769,0.059940185257455626,0.05994014793919141,0.05994011061466255,0.05994007328386712,0.05994003594680339,0.059938349261252605,0.05993646006946747,0.05992073828615057,0.059899514574674274,0.05985491475104791,0.05975610751879693
0.9450000000000001,0.059993572656129965,0.05969301475958834,0.9459719937370004,0.9445845285940192,1,1,0.08624562609821672,0.2994463739017833,0.05999356924393692,0.05999354194433361,0.059993507814681137,0.05999347367930677,0.05999343953820877,0.05999340539138548,0.05999186283126496,0.05999013508642754,0.059975757978235185,0.05995634581994566,0.05991548137334729,0.05982468446274765
0.9500000000000001,0.06004680924040011,0.059773005838090025,0.9508874877908945,0.9496201506194706,1,1,0.08599756693767448,0.29972243306232554,0.06004680614552135,0.06004678138462629,0.060046750428843984,0.06004671946787864,0.06004668850172875,0.06004665753039271,0.060045258427804324,0.06004369137857548,0.060030652471575435,0.060013044015799696,0.059975912244705304,0.05989316768550883
0.9550000000000001,0.06009992947584497,0.05985299691659171,0.9558022057411886,0.9546562010544934,1,1,0.08575014702597746,0.2999978529740226,0.060099926696819905,0.060099904462946815,0.0600998766664234,0.06009984886525199,0.060099821059431166,0.06009979324895959,0.060098536941902723,0.060097129843565564,0.060085422724400504,0.06006961013176142,0.060036208114502165,0.059961557516795126
0.96,0.06015293423613522,0.05993298799509339,0.9607161491676814,0.9596926803041127,1,1,0.08550336169451424,0.3002726383054858,0.06015293177151608,0.060152912053081584,0.06015288740133442,0.06015286274547047,0.060152838085488505,0.06015281342138731,0.06015169925368468,0.060150451368060916,0.060140069683204726,0.06012604512718709,0.06009636972615623,0.06002985428393063
0.965,0.06020582438430018,0.060012979073595075,0.9656293196400172,0.964729588772647,1,1,0.08525720633119316,0.3005467936688069,0.06020582223265192,0.060205805018174255,0.060205783496847666,0.06020576197193176,0.060205740443425505,0.06020571891132783,0.06020474623255277,0.060203656827920934,0.0601945942829376,0.060182349951399476,0.06015639781719366,0.06009805831187673
0.97,0.06025860077290787,0.06009297015209676,0.9705417187178003,0.9697669268637157,1,1,0.08501167637948885,0.30082032362051114,0.060258598932807966,0.060258584210905616,0.060258565805769417,0.060258547397567634,0.060258528986299395,0.06025851057196377,0.06025767873736833,0.06025674708838393,0.060248997447191005,0.060238525543819935,0.060216293119316686,0.06016616992325921
0.975,0.0603112642442409,0.06017296123059845,0.9754533479507093,0.9748046949802475,1,1,0.08476676733750975,0.3010932326624903,0.060311262714279223,0.06031125047366979,0.06031123517061765,0.06031121986501994,0.06031120455687587,0.06031118924618478,0.06031049761662909,0.060309723004245565,0.06030328008838205,0.0602945728340985,0.060276056358471226,0.06023418943839528
0.98,0.06036381563046894,0.06025295230910013,0.9803642088786085,0.9798428935244885,1,1,0.08452247475708524,0.30136552524291477,0.06036381440924757,0.060363804638746445,0.060363792423794214,0.06036378020681278,0.060363767987801575,0.06036375576675998,0.060363203708642135,0.060362585420033414,0.06035744310793248,0.06035049274224244,0.060335688254912374,0.0603021171753196
0.985,0.06041625575381708,0.06033294338760181,0.9852743030316579,0.9848815228980093,1,1,0.08427879424287277,0.3016372057571272,0.06041625483995019,0.06041624752846932,0.060416238387753785,0.06041622924552173,0.06041622010177278,0.06041621095650637,0.060415797841694235,0.06041533517017886,0.06041148739644554,0.06040628617874193,0.06039518952327045,0.06036995344981104
0.99,0.06046858542673102,0.060412934466103504,0.9901836319304211,0.9899205835017141,1,1,0.08403572145148339,0.3019082785485166,0.06046858481884469,0.060468579955391545,0.060468573875168685,0.060468567793938374,0.06046856171170031,0.06046855562845423,0.06046828083421771,0.06046797307918361,0.06046541383387812,0.060461954044694025,0.06045456087261526,0.060437698575417205
0.995,0.06052080545203836,0.06049292554460518,0.9950921970859722,0.9949600757358472,1,1,0.08379325209062648,0.30217874790937355,0.06052080514877045,0.06052080272244655,0.060520799689090035,0.0605207966552316,0.06052079362087108,0.06052079058600834,0.06052065349495294,0.06052049996178286,0.06051922328970912,0.060517497231923824,0.06051380300651838,0.060505352863479335
1.0,0.06057291662310687,0.06057291662310687,1.0,1.0,1,1,0.0835513819182718,0.3024486180817282,0.060572916623106876,0.06057291662310686,0.06057291662310684,0.060572916623106834,0.060572916623106834,0.06057291662310682,0.06057291662310769,0.06057291662310869,0.06057291662310933,0.06057291662310657,0.060572916623115466,0.060572916623159063


==> Files for Arxiv/Plots/uniformDemandExampleConvergence_alpha_0,7_beta0,3_phiL_0,02_phiH0,95.csv <==
belief,Myopic,Truth,sigma,phi,optAlphaL,optAlphaH,optPrice,succProb,Values2,Values10,Values20,Values30,Values40,Values50,Values500,Values1000,Values5000,Values10000,Values20000
0.0,0.11873302726157527,0.11873302726157527,0.0,0.0,1,1,0.27855285939449526,0.3773471406055047,0.11873302726157528,0.11873302726157528,0.11873302726157535,0.11873302726157542,0.11873302726157538,0.1187330272615753,0.11873302726157736,0.1187330272615766,0.11873302726157033,0.1187330272615966,0.11873302726164006
0.005,0.12062087052026417,0.11934189703551974,0.00554376216811632,0.0046626121819697474,1,1,0.27321437020126094,0.38289487979873904,0.12061752330661887,0.12059221393625572,0.12056365602650403,0.12053781462457966,0.12051416669328381,0.12049233425051624,0.12004227588325751,0.11983279111142332,0.11946662459030258,0.11940433553851833,0.11937311635188395
0.01,0.12234794752737023,0.11995076680946423,0.011067961683235698,0.0093230707718129,1,1,0.2683691882375089,0.38794931176249103,0.1223428296626648,0.12230340192186243,0.12225759661912095,0.12221516040494108,0.12217562262250678,0.12213858759220844,0.12130983873543662,0.12090630006291174,0.12019408359731126,0.12007257237259286,0.12001166971872598
0.015,0.12395149860117817,0.12055963658340871,0.01657487364948569,0.013981958274833844,1,1,0.2639033955307199,0.39262435446928007,0.12394539310171585,0.12389781511485605,0.12384143060031845,0.12378824683986352,0.12373795590890047,0.12369025374061302,0.12253897860025084,0.12195528105815037,0.12091576123980494,0.12073791626594169,0.12064877661324733
0.02,0.12545630851032655,0.12116850635735318,0.022066167698965418,0.018639710856461756,1,1,0.2597411509163438,0.39699584908365615,0.12544964303175174,0.12539731417176056,0.12533442521196458,0.12527426370042932,0.12521665690667347,0.1251614102669488,0.12373239463491517,0.1229811782603157,0.12163195787251972,0.12140051741944621,0.12128451213590913
0.025,0.1268798578609349,0.12177737613129767,0.027543130753216415,0.023296671859376856,1,1,0.25582894657002786,0.4011173034299721,0.1268728818883479,0.1268178383627832,0.12675099629985792,0.1266863017588317,0.12662367546694003,0.1265630263641846,0.12489236553486181,0.12398522464572755,0.12234293156623473,0.1220605048920059,0.12191894081618158
0.03,0.12823502160887687,0.12238624590524215,0.03300679108181181,0.02795312168121549,1,1,0.25212735974551864,0.40502814025448136,0.12822788772991972,0.1281713942306084,0.12810219963588126,0.1280345322304394,0.127968392487762,0.12790378676885833,0.12602084513524597,0.12496848981491629,0.12304890767008546,0.12271799138169463,0.12255211900312209
0.035,0.12953160698653743,0.12299511567918664,0.03845799316775433,0.03260929584975916,1,1,0.2486063512903987,0.4087583987096013,0.1295244117633118,0.12946726210193335,0.12939667084800116,0.12932697253972014,0.12925826395645384,0.1291906457738153,0.12711952936625914,0.12593191348040633,0.12375008550921948,0.1233730765745886,0.12318409653978894
0.04,0.13077728818347692,0.12360398545313112,0.043897445722795546,0.03726539664478456,1,1,0.24524240790092994,0.41233159209907005,0.13077009420625454,0.13071274842527766,0.1306412348923277,0.13056999967445101,0.1304992625098996,0.13042921282269687,0.12818990492315277,0.12687632981167044,0.12444664325388625,0.12402584957931119,0.12381491798051426
0.045,0.13197820399049223,0.12421285522707559,0.049325753991369105,0.04192160093697719,1,1,0.24201671459635912,0.4157665354036408,0.13197105245838298,0.13191365541800232,0.13184130935447105,0.1317687034257437,0.13169618866047403,0.13162402854364189,0.12923328571876627,0.12780248567115696,0.1251387415667404,0.1246763907506845,0.1244446235027294
0.05,0.1331393560099188,0.12482172500102008,0.054743442339659346,0.04657806568352054,1,1,0.23891393686882811,0.41907856313117187,0.13313227423819446,0.1330745657757864,0.1330011755033375,0.13292713503191272,0.13285289543716222,0.13277876711723444,0.13025084086544647,0.12871105461483606,0.1258265264030484,0.1253247730898328,0.12507324960701685
0.055,0.13426488319516655,0.12543059477496457,0.060150970562146286,0.05123493190553245,1,1,0.2359213809400641,0.4222803690599358,0.13425770305278764,0.13419900448865035,0.13412416310561526,0.13404848595272062,0.1339724540334848,0.13389638776695398,0.13124361660193773,0.12960264786505898,0.12651013120535698,0.12597106334151661,0.12570082966577714
0.06,0.1353582566504913,0.12603946454890905,0.06554874597128438,0.055892327644655106,1,1,0.23302839783815482,0.4253826021618451,0.13535073948050824,0.1352903845233307,0.1352136527736707,0.1351360992590295,0.13505816159883952,0.13498013447528406,0.13221317139019298,0.13047825028467921,0.1271897845568434,0.1266153758750768,0.1263274208637481
0.065,0.13642242129112545,0.12664833432285352,0.07093713256656924,0.060550370211313584,1,1,0.23022594997686308,0.4283943000231369,0.13641465050224083,0.13635228881234682,0.13627331801440545,0.13619368479943236,0.1361137359557825,0.13603371462529107,0.13316165388693452,0.1313392763023118,0.1278658246059705,0.1272578799058534,0.12695310780872204
0.07,0.13745990107331532,0.127257204096798,0.0763164581257727,0.06520916792811918,1,1,0.22750628915124366,0.4313232108487563,0.13745194234912436,0.13738735479247213,0.13730589422186482,0.13722403203398872,0.1371419934330766,0.13705995329984227,0.13409077120736246,0.13218685190192536,0.12853852056685136,0.12789871015284796,0.12757795786029683
0.075,0.13847287862829005,0.12786607387074247,0.08168701978322415,0.0698688215049938,1,1,0.22486271282366924,0.4341760371763308,0.13846460230556112,0.13839751529499061,0.13831340172137074,0.13822921860810972,0.13814504565476407,0.13806097999613542,0.13500185459982458,0.13302185485364687,0.12920808192422836,0.12853797144410756,0.12820202343257012
0.08,0.13946325652081495,0.12847494364468698,0.08704908848388947,0.07452942514014277,1,1,0.22228937662058898,0.43695862337941094,0.13945446936025907,0.13938464895395603,0.13929782202824936,0.13921129087442916,0.13912497945947833,0.13903890586238005,0.13589630496443753,0.13384522102862212,0.12987473412358644,0.12917577660004298,0.12882536093583208
0.085,0.14043270506262187,0.12908381341863145,0.09240291258705505,0.07919106741326733,1,1,0.21978114796259535,0.4396761020374046,0.14042350783823215,0.1403510148527008,0.14026153929963578,0.14017270247257152,0.14008429160199856,0.1399962544566384,0.13677588520736092,0.134658149032042,0.13053876984374804,0.12981227209756874,0.12944804360865908
0.09,0.14138270012008264,0.12969268319257593,0.09774872081645754,0.08385383201881531,1,1,0.21733349030886775,0.44233300969113226,0.14137317527380067,0.14129828819357232,0.14120631583914728,0.1411152655210675,0.14102482641052871,0.14093489113801147,0.13764191658220234,0.13546153738384256,0.13120040832909352,0.13044756766121082,0.13007012631340284
0.095,0.1423145533617626,0.1303015529665204,0.10308672470096865,0.08851779837431414,1,1,0.21494237053562704,0.4449333794643729,0.14230476881898568,0.14222783363588273,0.14213356428790797,0.14204042328383618,0.14194804838979524,0.14185629497605554,0.13849545394708393,0.13625610381466896,0.13185982464713328,0.13108175090610144,0.13069165285769996
0.1,0.14322943671500296,0.13091042274046488,0.10841712061307798,0.0931830421299028,1,1,0.21260418403689532,0.44748081596310463,0.14321944879414814,0.1431408043776562,0.14304445375077715,0.14294935968184916,0.14285515346303035,0.14276167078440968,0.13933735817027554,0.13704243409929648,0.1325171615758839,0.1317148932871965,0.1313126589690856
0.105,0.14412840233132415,0.13151929251440936,0.1137400914861654,0.09784963559881531,1,1,0.21031569357123994,0.44997855642876,0.14411825798852096,0.14403821024962316,0.14393999037174524,0.14384308500104984,0.14374715731555993,0.1436520388860899,0.14016835864527014,0.13782102500397309,0.13317254021002822,0.13234705540770386,0.13193317494921208
0.11,0.14501239902914811,0.13212816228835386,0.1190558082725478,0.10251764812395504,1,1,0.20807397889141205,0.4524295211085879,0.14500213760841918,0.1449209256595092,0.14482102687493373,0.1447224471656237,0.14462490786774368,0.14452824837926867,0.14098905977123113,0.13859228752198208,0.13382606051339033,0.1329782872949176,0.1325532258117658
0.115,0.14588228594480876,0.13273703206229834,0.12436443119032059,0.1071871463923046,1,1,0.20587639492030757,0.4548363550796924,0.1458719405559371,0.14578976748163008,0.1456883591977119,0.14558823514334715,0.1454891919222337,0.14539108549662877,0.14180002319526452,0.13935660530308058,0.13447781613306042,0.13360863581580718,0.13317283499026913
0.12,0.14673884395007214,0.13334590183624281,0.12966611079660811,0.11185819470638585,1,1,0.20372053676508833,0.45720146323491156,0.14672844256301387,0.14664538658255344,0.14654260080959303,0.14644104910843034,0.14634060407349492,0.14624114225708243,0.14260166580466002,0.14011426027737525,0.13512787516165334,0.13423813504604218,0.13379201952258227
0.125,0.1475827852670955,0.1339547716101873,0.13496098891699004,0.11653085522007099,1,1,0.20160421025070133,0.45952703974929865,0.14757235158836635,0.14748851619462544,0.14738447102935198,0.1472816008142723,0.14717985201265105,0.147079123878527,0.14339449462885606,0.1408656017488055,0.13577632345309743,0.13486682795402524,0.1344108008929424
0.13,0.14841476161682396,0.13456364138413177,0.14024919945487954,0.12120518814458603,1,1,0.19952540694445894,0.461815093055541,0.1484041971662886,0.14831953834716433,0.14821431328416523,0.14811021927588622,0.1480072582162026,0.14790534963568003,0.144178728037933,0.1416107726154799,0.13642319426115973,0.13549473117706973,0.13502918742001546
0.135,0.14923537116523122,0.13517251115807627,0.14553086910001117,0.1258812519294198,1,1,0.1974822828623811,0.4640674671376188,0.14922468800175998,0.14913924536553205,0.1490329207931847,0.14892769349955312,0.14882360782709614,0.14872060138488488,0.1449549345672719,0.14235016996573802,0.13706858640432018,0.13612189417564757,0.13564720383408155
0.14,0.15004516447726157,0.13578138093202075,0.150806117951598,0.13055910342197216,1,1,0.1954731402149072,0.46628585978509274,0.15003438995610277,0.14994811974556826,0.14984075439972697,0.14973447433886877,0.14962934592896626,0.14952532048139855,0.14572342777181876,0.14308400874889635,0.1377125523515238,0.13674834320835486,0.13626486326445986
0.145,0.15084464964637118,0.13639025070596522,0.15607506006889088,0.13523879800908228,1,1,0.19349641167798848,0.46847183832201145,0.15083380762413712,0.15074669986287034,0.15063835449543436,0.15053109936432463,0.15042500720062882,0.15032003910938693,0.14648459400752634,0.14381255748281954,0.13835515852351957,0.1373741115187212,0.1368821823329437
0.15,0.15163429673499274,0.1369991204799097,0.16133780395963038,0.13992038974303042,1,1,0.19155064677524458,0.47062685322475534,0.1516233646235415,0.15153543322661261,0.1514261654533231,0.15131800892417344,0.15121102867286926,0.1511051916276704,0.14723874696498568,0.14453603375826288,0.13899645860978052,0.13799922597784675,0.13749917447510623
0.155,0.15241454163576065,0.13760799025385417,0.16659445301509282,0.14460393145416478,1,1,0.18963450003487944,0.4727522499651205,0.1524034191416223,0.15231461881479486,0.15220448036914563,0.15209549240205356,0.15198769705002285,0.15188106278135596,0.1479860900459823,0.14525457585823476,0.13963648597183026,0.13862370328052137,0.13811584803835428
0.16,0.1531857894432252,0.13821686002779865,0.1718451058989896,0.14928947485195362,1,1,0.18774672064659265,0.47484927935340737,0.1531745092181253,0.15308491582794984,0.15297397461955095,0.15286422656991303,0.1527556872131737,0.15264832464424713,0.14872711694111188,0.14596853321831804,0.14027532858721486,0.13924758746402272,0.13873222504136906
0.165,0.15394841740980897,0.13882572980174315,0.17708985689631165,0.15397707061597415,1,1,0.1858861433926211,0.47691910660737885,0.15393700833987548,0.15384664225609376,0.1537349607609978,0.15362452037534105,0.15351530515906633,0.15340728078546564,0.1494620454356888,0.14667805654316038,0.14091302348308204,0.1398708970595472,0.13934831474976378
0.17,0.15470277754697817,0.13943459957568763,0.18232879622725862,0.15866676847811498,1,1,0.1840516806661749,0.478962819333825,0.15469126524185534,0.154600227197763,0.1544878806009184,0.1543768171866484,0.15426699323969598,0.1541583717781738,0.15019119860184937,0.14738337352936492,0.14154962768589377,0.14049366061080404,0.13996413143541953
0.17500000000000002,0.15544919892230796,0.1400434693496321,0.18756201033060999,0.16335861729707696,1,1,0.1822423154220337,0.48098143457796616,0.15543760613129598,0.1553459908965069,0.15523305272403193,0.15512143329097006,0.15501106531523418,0.15490190919947863,0.1509148013741204,0.14808464143465286,0.1421851802299376,0.14111589765470858,0.1405796848668112
0.18,0.15618798969478384,0.14065233912357658,0.1927895821202502,0.16805266512609815,1,1,0.18045709492960443,0.4829759050703955,0.1561763366623447,0.15608424798099557,0.15597079401030364,0.15585868458840882,0.1557478354773158,0.1556382051738305,0.15163308012974078,0.14878201907366467,0.1428197206663441,0.1417376279872432,0.14119498494194757
0.185,0.15691943892388655,0.14126120889752106,0.1980115912180252,0.17274895927469497,1,1,0.1786951252195394,0.4849471247804605,0.15690774369452748,0.15681528661201274,0.1567013922431635,0.15658885716629528,0.1564775877521815,0.15636754166537142,0.1523462384715988,0.14947564923839857,0.14345328453193618,0.14235886939507433,0.14181004055417779
0.19,0.15764381818244072,0.14187007867146556,0.2032281141656585,0.17744754636510265,1,1,0.176955566132062,0.486895933867938,0.15763209686314214,0.1575393688899953,0.1574251073484591,0.15731220884936892,0.1572005778102835,0.15709017228667643,0.15305445880870014,0.15016565977532614,0.14408590361050438,0.14297963778630565,0.14242485965756765
0.195,0.15836138299862293,0.14247894844541004,0.20843922461808495,0.18214847238400397,1,1,0.17523762688918773,0.4888231231108122,0.15834964998550646,0.15825673877718335,0.15814217854768853,0.1580289759074519,0.15791703943196828,0.15780632860926158,0.15375790654598562,0.15085216640135365,0.14471760660225585,0.14359994752545083,0.14303944943438654
0.2,0.15907237414873124,0.1430878182193545,0.2136449935202395,0.18685178273005865,1,1,0.17354056212464447,0.4907294378753556,0.15906064232348482,0.15896763112655057,0.1588528389183873,0.15873938944915214,0.15862720173477843,0.15851623783281127,0.15445674478471882,0.1515352836936217,0.14534842204477835,0.14421981289599534,0.14365381702638993
0.20500000000000002,0.15977701881916204,0.143696687993299,0.21884548926907643,0.1915575222576778,1,1,0.17186366831496375,0.4926155816850363,0.15976529971978914,0.15967225566845647,0.1595572933253192,0.1594436516194197,0.15933126461952304,0.15922009787118216,0.15515111439447432,0.1522151102739004,0.1459783744000032,0.1448392461411691,0.14426796855520338
0.21,0.1604755316534069,0.14430555776724346,0.22404077786236457,0.19626573531743285,1,1,0.17020628056328074,0.49448221943671933,0.16046383562309596,0.16037080554812672,0.1602557252082132,0.16014194142158045,0.1600294040853633,0.15991808235008417,0.1558411367035624,0.15289173047747992,0.14660748440928428,0.14545825764147868,0.1448819092110887
0.215,0.16116811569766917,0.14491442754118794,0.22923092303561343,0.20097646579343942,1,1,0.1685677696941545,0.4963299803058454,0.16115645201495443,0.16106349163096706,0.16094834779050654,0.16083447156258196,0.1607218316248714,0.16061040132334262,0.15652696354183873,0.1535652517773675,0.14723577904342244,0.1460768608968129,0.14549564574400295
0.22,0.1618549632568436,0.14552329731513244,0.2344159863883167,0.20568975713801646,1,1,0.16694753962341816,0.4981594603765819,0.1618433402497132,0.16175046903844673,0.1616353087340683,0.16152138655623105,0.16140868953670592,0.16129719527794806,0.1572086929850829,0.15423574223988637,0.14786327499572877,0.14669506426156823,0.14610918233115086
0.225,0.16253625667102212,0.14613216708907692,0.23959602750056214,0.21040565240388373,1,1,0.16534502497189213,0.49997122502810776,0.16252468181721066,0.16243188839314784,0.16231674539656274,0.16220281827035216,0.16209010636515692,0.16197859032545328,0.1578864101692368,0.15490326014361347,0.14848998632161714,0.1473128747691964,0.1467225224892635
0.23,0.1632121690213621,0.1467410368630214,0.2447711040409289,0.2151241942741331,1,1,0.16375968889588124,0.5017658111041188,0.16320064903671525,0.16310796945084627,0.16299288818786623,0.16287899916167792,0.1627663145419262,0.16265481808224838,0.15856028545308573,0.15556792766876323,0.14911594411348655,0.1479303079839263,0.14733567400047082
0.23500000000000001,0.16388286477300812,0.14734990663696587,0.24994127186649243,0.21984542509017893,1,1,0.16219102111086095,0.503543728889139,0.16387136306718697,0.16377878974383678,0.1636638067320509,0.1635499959531463,0.16343737901111213,0.16332594217814442,0.159230360049447,0.15622977168168742,0.14974115443276834,0.1485473669375546,0.14794863838067204
0.24,0.16454850036179472,0.14795877641091038,0.2551065851156626,0.22456938687787284,1,1,0.16063853608773485,0.5053054639122652,0.16453696870711626,0.16444446382405267,0.16432960206744512,0.1642159041929201,0.16410339212278668,0.16399205270599881,0.1598966920305899,0.15688883080794935,0.15036562624186897,0.14916405611376027,0.14856141787170898
0.245,0.16520922473061914,0.14856764618485485,0.2602670962945001,0.2292961213719475,1,1,0.15910177140359477,0.5070514785964053,0.16519766280970202,0.16510525826782296,0.16499055580263322,0.16487700876423064,0.16476463912385153,0.16465343415273892,0.1605594926775462,0.15754525834225885,0.1509893990473767,0.14978039529028098,0.14917402236247154
0.25,0.1658651798206604,0.14917651595879933,0.26542285635709034,0.23402567003893432,1,1,0.15758028623111148,0.5087822137688884,0.16585359988481424,0.1657613118593065,0.1656468039948505,0.16553344424733163,0.16542125325406276,0.16531021848235342,0.16121885593080315,0.15819912101358383,0.15161248963544907,0.1503963928692987,0.1497864560540586
0.255,0.16651650102200433,0.1497853857327438,0.270573914780487,0.23875807409868874,1,1,0.15607365995257266,0.5104980900474272,0.16650491429229528,0.16641273912218754,0.16629845187040476,0.16618531196003677,0.1660733334191289,0.16596250279262992,0.16187484720960096,0.15885046398744826,0.1522349089857942,0.1510120543454011,0.1503987216937681
0.26,0.16716331758769593,0.15039425550668828,0.2757203196346903,0.24349337454463932,1,1,0.1545814908862252,0.5121995091137748,0.16715173434841626,0.16705970172374648,0.16694566790394724,0.16683278149997383,0.16672104900361207,0.16661045573717445,0.1625275896924907,0.15949937572005615,0.15285667961710173,0.15162739099098038,0.15101082491780743
0.265,0.16780575301478398,0.15100312528063276,0.28086211764807295,0.248231612162867,1,1,0.15310339511399437,0.5138868548860055,0.1677941826972254,0.1677023322129885,0.16758858713864216,0.16747598796973387,0.16736453451940944,0.16725421098906065,0.16317717985845875,0.1601459251846053,0.15347781899400167,0.15224241154816565,0.15162277009724964
0.27,0.16844392539551442,0.15161199505457726,0.2859993542686276,0.25297282755011075,1,1,0.1516390054008901,0.5155604945991099,0.16843237665318822,0.16834074038771613,0.16822731519939088,0.16811503489375415,0.1680038919591905,0.167893869247832,0.16382368773277506,0.1607901616809745,0.15409833937583484,0.15285712215280042,0.152234560300022
0.275,0.16907794774147963,0.15222086482852173,0.2911320737213726,0.2577170611307859,1,1,0.1501879701974848,0.517220779802515,0.1690664285177767,0.1689750412769325,0.1688619668840437,0.168750036201066,0.16863923427917332,0.16852954247092844,0.16446719275440763,0.16143214161610406,0.1547182549272929,0.15347152989480548,0.1528461990710913
0.28,0.1697079282832279,0.1528297346024662,0.2962603190622204,0.2624643531730914,1,1,0.1487499527177879,0.518868047282212,0.16969644587237998,0.1696053480299631,0.16949265759227478,0.169381107357151,0.1692706764298564,0.16916134487562468,0.16510777695321016,0.16207192354206723,0.15533758043732157,0.15408564217683107,0.15345769011178978
0.28500000000000003,0.1703339707475605,0.1534386043764107,0.30138413222858246,0.26721474380428034,1,1,0.14732463008566796,0.520502619914332,0.1703225318496571,0.17023176141472982,0.1701194870537142,0.17000834719807892,0.16989831633281716,0.16978937346840592,0.16574550876760977,0.162709555989853,0.15595632806671186,0.15469946508568055,0.1540690364655247
0.29,0.17095617461451723,0.15404747415035516,0.3065035540869625,0.27196827302515364,1,1,0.14591169254369413,0.5221248074563059,0.17094478538523422,0.17085437704438605,0.17074254851103532,0.1706318476165798,0.1705222447730305,0.17041371802768648,0.166380450900655,0.16334508329040515,0.15657450888249144,0.15531300416056198,0.15468024090190502
0.295,0.17157463535583536,0.15465634392429967,0.311618624477762,0.27672498072384044,1,1,0.14451084271890866,0.5237349072810913,0.1715633014514527,0.17147329026401376,0.1713619372393614,0.17125170324506558,0.17114255561463443,0.17103447160329252,0.16701266918174298,0.1639785522484498,0.15719213464519424,0.1559262652880359,0.15529130636421645
0.3,0.17218944465649028,0.15526521369824414,0.3167293822575071,0.2814849066889125,1,1,0.14312179494060098,0.5253332050593988,0.1721781712747038,0.1720885890907235,0.17197774122150464,0.17186800147739173,0.17175933553751146,0.17165172011505642,0.16764222412879204,0.1646100057706996,0.15780921609534765,0.15653925384397652,0.155902235540401
0.305,0.1728006906207587,0.15587408347218862,0.32183586533868036,0.2862480906218884,1,1,0.14174427460565237,0.5269199753943477,0.17278948253773152,0.1727003557686053,0.17259004078802545,0.17248082149785057,0.1723726627683527,0.17226554091218738,0.16826916939649064,0.1652394816932789,0.15842576264057043,0.1571519745368961,0.15651303078471884
0.31,0.17340845796410753,0.1564829532461331,0.32693811072733514,0.2910145721491638,1,1,0.14037801758745821,0.5284954824125416,0.17339731956815269,0.17330867572353686,0.17319892029713238,0.17309024677761733,0.17298261993160788,0.17287601579675166,0.1688935624056564,0.16586702084753885,0.15904178453640483,0.15776443250002956,0.1571236946637922
0.315,0.17401282819207983,0.15709182302007757,0.332036154558642,0.29578439083341684,1,1,0.1390227696848264,0.5300599803151735,0.17400176351432084,0.17391362662927745,0.17380445714977147,0.17369635411614776,0.17358928314239416,0.17348322017682097,0.1695154559663453,0.16649266066080026,0.15965729114096455,0.15837663241727531,0.15773422951957444
0.32,0.17461387976723747,0.15770069279402205,0.33713003213051634,0.30055758618451933,1,1,0.1376782861075958,0.5316137138924042,0.17460289250955371,0.17451527383824858,0.17440671468709085,0.17429920578022529,0.17419271380288615,0.17408721468267627,0.1701348911930134,0.16711642973206747,0.16027228943555077,0.15898857778233402,0.15834463709891852
0.325,0.1752116882651228,0.15830956256796655,0.3422197779354554,0.30533419766999165,1,1,0.13634433099602786,0.5331569190039722,0.17520078182565024,0.17511369489957293,0.17500576892034025,0.17489887684310246,0.1747929861479924,0.17468807275787904,0.17075191929423955,0.16773836444270002,0.16088678854237012,0.15960027316110728,0.15895491968477948
0.33,0.17580632652010578,0.15891843234191103,0.3473054256907063,0.3101142647250315,1,1,0.13502067697130085,0.5346898230286989,0.1757955040165356,0.17570897303946212,0.17560170354549495,0.1754954506550234,0.17539018295720965,0.17528587652684924,0.17136659879859956,0.16835850688116766,0.1615007991693312,0.1602117239136872,0.15956507995720862
0.335,0.17639786476190872,0.1595273021158555,0.3523870083668749,0.3148978267621472,1,1,0.13370710471468036,0.5362126452853195,0.17638711332681156,0.17630114772827382,0.17619455651848254,0.17608896432693752,0.17598434069098537,0.17588066187841153,0.1719789522710956,0.16897687183550306,0.1621143246289369,0.16082293169675363,0.16017511874454624
0.34,0.17698637074352438,0.16013617188979998,0.35746455821508066,0.3196849231804184,1,1,0.1324034025731628,0.537725597426837,0.17697567721175467,0.1768902770990368,0.17678438372486002,0.17667947257203737,0.17657551318658332,0.1764724818948797,0.172589015216181,0.16959348392639534,0.16272737090062725,0.16143389950252213,0.1607850375429023
0.34500000000000003,0.1775719098611829,0.16074504166374448,0.3625381067927455,0.32447559337441423,1,1,0.1311093661895828,0.5392288838104171,0.17756127877302894,0.17747645959846242,0.1773712840224295,0.17726707378672027,0.17716379816158473,0.17706143353595039,0.17319685772898766,0.17020839425105394,0.16333995119624362,0.16204463394517007,0.16139483965937265
0.35000000000000003,0.17815454526696037,0.16135391143768896,0.36760768498810975,0.3292698767427876,1,1,0.12982479815535683,0.540722701844643,0.178143980831869,0.17805976441739332,0.1779553273820811,0.177851837729298,0.17774926491834883,0.17764758555961813,0.1738025284915078,0.17082163772566825,0.16395207436301945,0.162655139453255,0.16200452730824036
0.355,0.17873433797457605,0.16196278121163343,0.37267332304355055,0.3340678126965683,1,1,0.12854950768419074,0.5422072423158092,0.17872384409475953,0.1786402423595338,0.17853656349501387,0.17843381333102307,0.17833196173464227,0.17823098564236775,0.17440605956846164,0.1714332366721899,0.16456374584367747,0.16326541875047293,0.1626141018513554
0.36,0.17931134695887171,0.1625716509855779,0.3777350505777795,0.3388694406671743,1,1,0.1272833103052264,0.5436826896947735,0.1793009272510228,0.17921794630163151,0.17911504341796225,0.17901305067638312,0.17891193793203036,0.17881168243653167,0.17500748362119722,0.1720432138889218,0.16517497121680672,0.16387547462857732,0.16322356468459673
0.365,0.17988562924942963,0.16318052075952238,0.38279289660698507,0.34367480011416035,1,1,0.1260260275742297,0.5451492224257701,0.17987528706471623,0.1797929416040724,0.17969083238559408,0.17958961454481295,0.1794892577321059,0.17938973957500168,0.17560684536599896,0.17265160143247776,0.16578575859713224,0.1644853111494289,0.16383291783889853
0.37,0.18045724001874575,0.16378939053346686,0.3878468895649865,0.34848393053271887,1,1,0.12477748680153988,0.54660701319846,0.1804469784612383,0.18036528760287598,0.18026399007134272,0.18016356431006794,0.18006398004908283,0.17996521545727875,0.17620418569808655,0.1732584285248004,0.16639611534897703,0.16509493199915878,0.16444216315732982
0.375,0.18102623266533735,0.16439826030741134,0.39289705732245583,0.35329687146095007,1,1,0.12353752079560781,0.5480562292043921,0.18101605460900977,0.18093503523789506,0.18083456693975655,0.18073494987665337,0.1806361542351756,0.1805381588935592,0.17679953797985584,0.17386371870211084,0.16700604730619945,0.16570434009751311,0.1650513020997661
0.38,0.18159265889214013,0.16500713008135584,0.39794342720526327,0.35811366248691623,1,1,0.12230596762104315,0.5494970323789568,0.18158256699656677,0.1815022326970675,0.18140261003803762,0.18130381752529853,0.18120582593090334,0.18110861494117764,0.17739293255684704,0.17446749323614133,0.16761555969681305,0.16631353806087015,0.16566033597439853
0.385,0.18215656878051295,0.16561599985530032,0.4029860260119961,0.3629343432554928,1,1,0.12108267037018156,0.5509295796298184,0.1821465655053761,0.18206693024805842,0.1819681689573249,0.18187021623611035,0.18177304354320448,0.1816766314564631,0.17798440210521121,0.17506977521783687,0.1682246582547212,0.16692252875898084,0.1662692662161051
0.39,0.1827180108601492,0.1662248696292448,0.4080248800306997,0.3677589534750292,1,1,0.11986747694725852,0.5523540230527415,0.18270809847865793,0.18262917770502635,0.1825312933349755,0.1824341952012997,0.182337855771258,0.18224225663538007,0.178573979748335,0.17567058812721514,0.16883334883210693,0.16753131512086414,0.16687809428939782
0.395,0.1832770321751673,0.1668337394031893,0.41306001505488293,0.372587532923832,1,1,0.1186602398643507,0.5537705101356492,0.18326721278648,0.18318902165622936,0.1830920294503423,0.18299580022001313,0.18290030791488843,0.18280553528109875,0.17916169601481988,0.17626995350927538,0.16944163676647817,0.1681398998178316,0.16748682152993455
0.4,0.18383367834663256,0.16744260917713377,0.41809145639883005,0.3774201214564806,1,1,0.11746081604830924,0.5551791839516906,0.18382395388736625,0.18374650603694745,0.1836504205220903,0.1835550739143829,0.18346044205027914,0.18336650895516501,0.17974757888245724,0.17686789099888484,0.17004952688535083,0.1687482852658265,0.16809544914568894
0.405,0.18438799363174213,0.16805147895107825,0.4231192289122566,0.3822567590099862,1,1,0.1162690666579708,0.5565801833420292,0.1843783658866444,0.1843016738059096,0.18420650867090044,0.1841120577860885,0.1840182991260727,0.18392521809088,0.18033165547484062,0.17746441960917497,0.17065702385494944,0.16935647380004215,0.16870397830425937
0.41000000000000003,0.1849400209798891,0.16866034872502272,0.42814335699434636,0.38709748560980345,1,1,0.1150848569109843,0.5579736430890156,0.18493049159174105,0.18485456744752202,0.1847603357454969,0.1846667931366211,0.18457391992730854,0.1844817029803167,0.18091395289762707,0.17805955836984902,0.17126413235368013,0.16996446776179333,0.16931241017630516
0.41500000000000004,0.18548980208580362,0.1692692184989672,0.43316386460719936,0.39194234137570516,1,1,0.11390805591964365,0.5593596940803562,0.1854803725646158,0.18540522824141561,0.185311942549737,0.1852193202711443,0.18512734427112643,0.18503600296760325,0.1814944976045687,0.1786533258461677,0.17187085694204626,0.17057226943337486,0.16992074590297543
0.42,0.18603737743995527,0.16987808827291168,0.43818077528872645,0.3967913665275265,1,1,0.11273853653515925,0.5607384634648407,0.1860280491715135,0.18595369579844917,0.18586136816573828,0.18576967775341388,0.1856786102308524,0.18558815565697237,0.18207331473037494,0.17924573962697055,0.17247720192267021,0.17117988096796072,0.17052898656085871
0.425,0.18658278637638673,0.17048695804685615,0.44319411216501686,0.40164460139078884,1,1,0.11157617519984483,0.5621100748001551,0.18657356063019961,0.18650000828446425,0.1864086500777272,0.18631790250406804,0.1862277542209098,0.18613819698929043,0.1826504281137046,0.17983681633298135,0.1730831713399151,0.1717873043894064,0.17113713316188434
0.43,0.18712606711813767,0.17109582782080063,0.4482038979622058,0.40650208640220886,1,1,0.11042085180673356,0.5634746481932664,0.18711694505483192,0.18704420292128526,0.18695382479282135,0.1868640304640658,0.18677481167860768,0.18668616193287194,0.18322586086381645,0.18042657204864423,0.17368876909717326,0.17239454165098472,0.17174518668269007
0.435,0.18766725682040422,0.17170469759474513,0.4532101550178698,0.41136386211510173,1,1,0.10927244956617116,0.5648323004338287,0.1876582394986117,0.18758631620598032,0.187496928211872,0.1874080970137345,0.1873198175054342,0.1872320849370657,0.18379963576355104,0.1810150226367295,0.17429399904451268,0.17300159467928392,0.17235314808657126
0.44,0.18820639161157174,0.1723135673686896,0.4582129052919716,0.4162299692046846,1,1,0.10813085487896804,0.566183145121032,0.18819747999434655,0.1881263836077686,0.1880379952784736,0.18795013660486823,0.18786280569166502,0.18777599955331564,0.18437177495320828,0.1816021834918016,0.17489886490998924,0.173608465339805,0.1729610183062798
0.445,0.1887435066322459,0.17292243714263408,0.4632121703773791,0.421100448473285,1,1,0.1069959572157195,0.5675272927842803,0.1887347015930479,0.18866443928298818,0.18857705954006818,0.1884901822726155,0.18840380880514657,0.18831793791114648,0.18494229945910864,0.1821880691660745,0.17550337019357673,0.17421515538383034,0.1735687982174579
0.45,0.1892786360724018,0.1735313069165786,0.46820797150997673,0.4259753408554645,1,1,0.1058676490019324,0.5688648509980676,0.1892699384006787,0.18920051649737807,0.18911415360277398,0.18902826610252563,0.18894285846368414,0.1888579311928709,0.18551122959378835,0.1827726936848138,0.17610751825611273,0.17482166649297626,0.17417648866091476
0.455,0.18981181320675886,0.17414017669052306,0.4732003295783937,0.43085468742305616,1,1,0.10474582550861927,0.5701959244913806,0.18980322361315755,0.18973464800363352,0.18964930963536247,0.18956441977604221,0.18947998590000997,0.18939601020904162,0.18607858546022354,0.18335607094323755,0.17671131243094154,0.17542800033511308,0.1747840904705867
0.46,0.19034307042848594,0.17474904646446754,0.47818926513336213,0.43573852939012975,1,1,0.10363038474804606,0.5715206152519539,0.1903345895497197,0.19026686553608266,0.19018255882670104,0.1900986740141891,0.19001522139952132,0.1899322048332998,0.1866443864582133,0.1839382143079407,0.17731475590869272,0.17603415850664347,0.1753916044446759
0.465,0.19087243928132933,0.17535791623841201,0.48317479839672794,0.44062690811788235,1,1,0.10252122737434005,0.5728390226256598,0.19086406768472725,0.1907971994180678,0.19071393088599792,0.19063105803875216,0.19054859374311406,0.19046654343502847,0.18720865077119916,0.18451913620391747,0.1779178516184096,0.17664014247295273,0.17599903131587574
0.47000000000000003,0.19139995049025602,0.1759667860123565,0.4881569492701277,0.44551986511946273,1,1,0.10141825658868225,0.5741512434113176,0.19139168867801631,0.19132567975331144,0.1912434553863338,0.1911616009611422,0.1910801316165101,0.1909990542989843,0.18777139660087017,0.18509884910306554,0.17852060251083582,0.17724595371031907,0.17660637182232616
0.47500000000000003,0.19192563399069174,0.17657565578630097,0.49313573734334865,0.45041744206473505,1,1,0.10032137804883107,0.5754573719511689,0.19191748240386194,0.1918523365037686,0.1917711618809585,0.19169033191496376,0.19160986375079128,0.19152976577046474,0.18833264230511165,0.1856773656349165,0.17912301159018465,0.17785159372182838,0.17721362671557098
0.48,0.19244951895643433,0.17718452556024544,0.4981111819023854,0.4553196807849822,1,1,0.0992304997827348,0.5767575002172651,0.19244147797863656,0.1923771977811121,0.19229707799858398,0.19221727809570488,0.19213781693747084,0.19205870425842694,0.1888924046661673,0.1862546971977321,0.17972508151538824,0.17845706383762114,0.17782079666068096
0.485,0.1929716338263138,0.17779339533418995,0.5030833019372102,0.46022662327755676,1,1,0.09814553210601246,0.5780517178939875,0.1929637037872337,0.19290028989052882,0.19282122942553426,0.1927424647211959,0.19266401597749877,0.19258589417735533,0.1894506988015404,0.18683085387761136,0.18032681457416608,0.17906236520189353,0.17842788222975453
0.49,0.1934920063296672,0.17840226510813442,0.5080521161492644,0.4651383117104819,1,1,0.09706638754309047,0.5793401124569093,0.19348418750832308,0.19342164121547764,0.1933436441786897,0.1932659194196252,0.1931884881192258,0.1931113624089608,0.1900075420191354,0.18740584753547176,0.18092821356797523,0.17966749921620814,0.17903488412357357
0.495,0.19401066351069207,0.1790111348820789,0.5130176429586902,0.47005478842700604,1,1,0.09599298075180149,0.5806227692481984,0.19400295613849952,0.19394127978286518,0.19386435002249963,0.19378766960344684,0.19371126041581915,0.19363513565371535,0.1905629515667791,0.18797969001115222,0.18152928129887744,0.18027246728244778,0.1796418030430804
0.5,0.194527631751738,0.17962000465602337,0.5179799005113094,0.4749760959501134,1,1,0.09492522845125972,0.5818997715487402,0.19452003421787684,0.1944592289432585,0.19438336988537644,0.19430773781311445,0.19423235504066852,0.19415723573584354,0.19111694062104134,0.18855238991313256,0.18213001964945208,0.1808772703419046,0.18024863945892103
0.505,0.19504293679559298,0.18022887442996788,0.5229389066853622,0.4799022769869975,1,1,0.09386304935284134,0.5831712006471585,0.1950354456294668,0.19497551055194318,0.1949007250668484,0.19482614492640227,0.19475179249088015,0.19467768279788267,0.19166952092327513,0.18912395470540175,0.18273043017430257,0.18148190917157137,0.1808553937595915
0.51,0.19555660376681588,0.18083774420391235,0.5278946790980169,0.4848333744334969,1,1,0.09280636409410822,0.5844371359058916,0.1955492196318695,0.19549015577359924,0.19541644656065962,0.19534292162539516,0.19526960310776725,0.19519650683797946,0.1922207126428523,0.1896943986129545,0.1833305163695324,0.1820863855210313,0.18146206681988483
0.515,0.19606865719216543,0.18144661397785683,0.5328472351116594,0.4897694313784985,1,1,0.09175509517552197,0.585697654824478,0.19606138069000373,0.1960031894215817,0.19593055891937203,0.19585809213274658,0.1957858107773543,0.19571373141193515,0.19277053058152377,0.19026373159356869,0.18393028051511806,0.18269070053067515,0.18206865920999674
0.52,0.19657912102017147,0.1820554837518013,0.5377965918399732,0.4947104911083101,1,1,0.09070916689980707,0.586952833100193,0.19657195269399183,0.19651463604968525,0.19644308654682874,0.19637168055805077,0.19630043929243787,0.196229379995425,0.1933189895476812,0.19083196362752566,0.1845297249011684,0.1832948553459783,0.18267517150266527
0.525,0.197088018639892,0.18266435352574578,0.5427427661538168,0.49965659711100674,1,1,0.0896685053138275,0.5882027446861724,0.19708095897771524,0.1970245179882763,0.1969540514524602,0.19688370857023285,0.19681350998806768,0.1967434736007325,0.1938661022779338,0.1913991030514721,0.18512885134983625,0.1838988508780037,0.18328160415342187
0.53,0.19759537289889745,0.18327322329969026,0.5476857746869106,0.5046077930807512,1,1,0.08863303815285195,0.589447461847148,0.1975884223366106,0.19753285656250125,0.19746347452819607,0.19739419669130062,0.19732504304082155,0.19725603207708176,0.19441188052194364,0.191965157416738,0.18572766145832653,0.18450268792512653,0.1838879575614539
0.535,0.1981012061205202,0.18388209307363473,0.5526256338413363,0.5095641229220943,1,1,0.08760269478708693,0.5906870552129131,0.19809436504474287,0.19803967568596967,0.19797137953531094,0.19790316840070635,0.1978350616251279,0.19776707829246032,0.19495633867309037,0.19253013640032698,0.18632615743445705,0.1851063675916057,0.1844942322788912
0.54,0.1986055401204055,0.18449096284757924,0.5575623597928615,0.5145256307542527,1,1,0.08657740617036869,0.5919215938296313,0.1985988088711917,0.198544997249342,0.19847778812420078,0.1984106450418927,0.1983435867723431,0.19827663297163217,0.19549948933440767,0.1930940482573077,0.18692434108041098,0.18570989077850392,0.18510042875626498
0.545,0.19910839622239898,0.1850998326215237,0.5624959684960933,0.5194923609153737,1,1,0.08555710479090528,0.5931511452090947,0.19910177509578464,0.19904884273078954,0.19898272158998695,0.19891664762522968,0.19885063919378373,0.19878471652846513,0.1960413448910423,0.1936569010755089,0.18752221415105166,0.1863132583631783,0.1857065474322539
0.55,0.19960979527380224,0.18570870239546822,0.5674264756894697,0.5244643579667804,1,1,0.08454172462397203,0.5943757753760279,0.19960328452420775,0.19955123253955429,0.19948620003925574,0.19942119594131372,0.1993562383686393,0.19929134813989255,0.19658191667907676,0.19421870210653883,0.18811977816124198,0.18691647110275622,0.18631258868542117
0.555,0.2001097576600262,0.1863175721694127,0.5723538969000935,0.5294416666972092,1,1,0.08353120108646506,0.5955955489135347,0.2001033575025241,0.2000521863962835,0.19998824281869088,0.1999243090025737,0.19986040299115254,0.19979654619567697,0.19712121536904828,0.1947794580700621,0.18871703447220184,0.1875195296773925,0.18691855285584394
0.56,0.20060830331867313,0.18692644194335717,0.5772782474484176,0.534424332127033,1,1,0.08252547099322521,0.5968105290067746,0.20060201393112814,0.20055172446253583,0.20048886985370878,0.2004260064433455,0.20036315239917785,0.20030032974202824,0.1976592522363945,0.19533917617221616,0.1893139845836332,0.18812243483660815,0.18752444031828247
0.5650000000000001,0.2011054517530715,0.18753531171730164,0.5821995424527852,0.5394123995124775,1,1,0.0815244725150488,0.5980207774849512,0.20109927327816185,0.20104986609885356,0.2009881002204003,0.20092630703174807,0.20086450505858763,0.20080271695158391,0.19819603781308118,0.19589786302118137,0.18991062982144616,0.1887251872428545,0.1881302514039618
0.5700000000000001,0.20160122204529202,0.18814418149124612,0.5871177968338317,0.5444059143498317,1,1,0.08052814513830492,0.5992263548616952,0.20159515459241859,0.20154663025374547,0.2014859526044849,0.20142522915451608,0.20136447905995442,0.20130372562644394,0.19873158233029675,0.1964555249803838,0.19050697143849638,0.189327787521975,0.18873598642580333
0.5750000000000001,0.20209563286866716,0.1887530512651906,0.5920330253187533,0.5494049223796524,1,1,0.07953642962608753,0.6004273203739124,0.20208967651575785,0.20204203530442982,0.2019824450736259,0.20192279057102985,0.20186309186416182,0.20180337293933304,0.19926589549553772,0.19701216799369964,0.19110301056570964,0.18993023623872549,0.18934164566618428
0.58,0.20258870249983799,0.18936192103913507,0.5969452424454478,0.5544094695909682,1,1,0.0785492679808284,0.6016237320191715,0.202582857295053,0.20253609910191356,0.20247759511164368,0.2024190084427508,0.20236036032928828,0.20230167545861227,0.19979898649364763,0.19756779757920673,0.19169874820809404,0.19053253389476982,0.1899472293759358
0.585,0.20308044883034915,0.18997079081307955,0.6018544625665329,0.55941960222548,1,1,0.07756660340830701,0.602815646591693,0.20307471479369393,0.20302883928153198,0.20297141999515098,0.20291389972613114,0.2028563011106979,0.20279864955168958,0.20033086431676644,0.1981224190830494,0.19229418531413245,0.19113468096343075,0.19055273779171858
0.59,0.20357088937781387,0.19057966058702402,0.6067606998532444,0.5644353667817649,1,1,0.07658838028299242,0.6040031197170075,0.20356526650266452,0.203520273092691,0.20346393662090806,0.20340748099883604,0.2033509304876479,0.20329431121273675,0.20086153764795334,0.19867603759781,0.19288932275595244,0.19173667787976728,0.19115817113106118
0.595,0.2040600412966661,0.1911885303609685,0.6116639682992224,0.5694568100194816,1,1,0.07561454411465862,0.6051862058853413,0.20405452955121284,0.20401041747316864,0.20395516161679744,0.20389976858794367,0.20384426449972107,0.20378867620416055,0.20139101501148254,0.19922865809012585,0.19348416136817492,0.19233852506004268,0.19176352960209425
0.6,0.20454792138852126,0.191797400134913,0.6165642817241864,0.5744839789635794,1,1,0.07464504151621482,0.6063649584837851,0.20454252071713452,0.20449928871317208,0.2044451108477711,0.20439077802566133,0.2043363183763809,0.20428175946976598,0.20191930415299958,0.19978028486927188,0.1940787017846444,0.19294022281990147,0.1923688133626391
0.605,0.2050345461121593,0.19240626990885748,0.6214616537775053,0.5795169209085155,1,1,0.0736798201726997,0.6075394298273002,0.20502925643668335,0.20498690269740635,0.20493379971929598,0.20488052436949872,0.20482710686584849,0.2047735754685921,0.20244641234510094,0.20033092183455947,0.19467294450994285,0.1935417714101959,0.19297402253812052
0.61,0.20551993159315013,0.19301513968280198,0.6263560979416655,0.584555683422477,1,1,0.07271882881138625,0.6087096711886137,0.20551475281412793,0.20547327543291397,0.2054212439144305,0.20536902300637905,0.20531664507476513,0.20526413903727003,0.20297234731095737,0.20088057327328998,0.19526689016640392,0.19414317114078225,0.19357915728346548
0.615,0.2060040936331346,0.19362400945674646,0.631247627535641,0.5896003143516136,1,1,0.07176201717294955,0.6098757328270503,0.20599902563096834,0.20595842211947435,0.2059074582467762,0.20585628842880643,0.20580494720366257,0.2057534641001139,0.2034971159222374,0.20142924275655308,0.19586053915852014,0.19474442221234914,0.19418421769901698
0.62,0.20648704771877702,0.19423287923069094,0.6361362557181683,0.5946508618242812,1,1,0.07080933598365302,0.6110376640163468,0.20648209035482742,0.2064423569500649,0.2063924563491816,0.20634233389009254,0.20629202618179363,0.2062415632892192,0.20402072368056173,0.20197693265132258,0.19645389150969716,0.19534552463456767,0.19478920378960876
0.625,0.20696880903040293,0.1948417490046354,0.6410219954909315,0.5997073742552953,1,1,0.06986073692850708,0.6121955130714928,0.20696396214803173,0.20692509516526938,0.20687625311690425,0.20682717399862813,0.2067778963439332,0.20672845067500142,0.20454317758011303,0.20252364659118838,0.19704694762644234,0.19594647860907935,0.19539411565606024
0.63,0.20744939245033567,0.1954506187785799,0.6459048597016581,0.6047699003502002,1,1,0.0689161726253616,0.6133493273746384,0.20744465587589342,0.20740665151095294,0.20735886300188988,0.2073108229391723,0.20726257161632183,0.20721413993136298,0.20506448440132327,0.2030693880720395,0.19763970788475554,0.19654728432226892,0.19599895339156231
0.635,0.20792881257094448,0.19605948855252436,0.6507848610471304,0.6098384891095523,1,1,0.06797559659989033,0.6144991534001096,0.2079241861147076,0.20788703741054276,0.20784029671976917,0.20779329099664018,0.20774606193576864,0.20769864068307417,0.20558464670490212,0.20361415692000695,0.19823217151446018,0.1971479413860555,0.19660371680207198
0.64,0.20840708370241612,0.19666835832646884,0.6556620120761155,0.614913189833218,1,1,0.06703896326143233,0.6156450367385676,0.20840256715947558,0.2083662671941454,0.20832056824311235,0.20827459184544903,0.20822838069808655,0.2081819660581247,0.20610367043355257,0.20415795578276316,0.1988243385865356,0.19774844983382447,0.19720840590428007
0.645,0.2088842198802617,0.19727722810041334,0.6605363251922156,0.6199940521246925,1,1,0.06610622787965259,0.6167870221203473,0.20887981303136605,0.2088443568535927,0.20879969352532482,0.20875474127871285,0.2087095435000891,0.20866413144468027,0.20662156422580366,0.2047007897388867,0.19941620995374656,0.19834881009085437,0.19781302091082495
0.65,0.20936023487256902,0.19788609787435782,0.6654078126566427,0.6250811258954329,1,1,0.06517734656198998,0.6179251534380099,0.2093559338339122,0.2093213129242811,0.20927767831402028,0.209233744602945,0.20918955529182873,0.20914514147337088,0.20713832581909733,0.20524265446398107,0.20000778355739746,0.1989490211232715,0.1984175613047658
0.655,0.20983514218701238,0.1984949676483023,0.6702764865909184,0.6301744613692166,1,1,0.06425227623185925,0.6190594737681407,0.20983094628382437,0.20979714855032583,0.20975453530558066,0.2097116141835053,0.2096684281397665,0.2096250079259862,0.2076539594811033,0.20578355100019896,0.20059905891555738,0.1995490826871836,0.19902202696415386
0.66,0.21030895507762717,0.1991038374222468,0.6751423589795044,0.6352741090865163,1,1,0.06333097460757686,0.6201900253924231,0.21030486390164038,0.2102718822872533,0.2102302833348857,0.2101883687972435,0.21014618068910043,0.21010374928677183,0.20816847710028782,0.20632348721199495,0.20119003773037658,0.20014899563350966,0.1996264183144487
0.665,0.21078168655136187,0.19971270719619127,0.680005441672362,0.6403801199089011,1,1,0.06241340018198138,0.6213168498180186,0.2107776996893576,0.2107455270106826,0.2107049349514293,0.210664020733661,0.2106228249741012,0.2105813773391941,0.2086818833443405,0.20686246457842208,0.20178071967794353,0.200748759797612,0.20023073527332894
0.67,0.21125334937441376,0.20032157697013575,0.6848657463874471,0.6454925450234601,1,1,0.061499512202720485,0.6224399877972795,0.2112494578860593,0.21121808207566692,0.2111784888500483,0.21113856826645944,0.21109835889780268,0.21105788964049726,0.20919416829664753,0.207400471858235,0.20237110045101858,0.20134837301837463,0.2008349767602302
0.675,0.21172395607835784,0.20093044674408023,0.689723284713139,0.6506114359472517,1,1,0.06058927065317915,0.6235594793468208,0.21172015919006992,0.21168957205539432,0.2116509699850048,0.2116120363705768,0.21157280736534562,0.21153331098607192,0.2097053502810486,0.20793752244833474,0.2029611834504318,0.20194783699799823,0.20143914362625423
0.68,0.21219351896607871,0.2015393165180247,0.6945780681106093,0.6557368445317777,1,1,0.05968263623402159,0.6246753637659783,0.212189816250813,0.2121600087865419,0.21212238992339721,0.21208443636342686,0.21204618144646528,0.21200765219993406,0.21021543294419814,0.20847361685884588,0.20355096801678862,0.20254715140359325,0.20204323570495364
0.685,0.21266205011750944,0.20214818629196918,0.6994301079161276,0.6608688229674884,1,1,0.05877957034532555,0.6257876796546744,0.21265844114619664,0.212629407499599,0.21259276426921975,0.2125557838531573,0.2125184966463757,0.21248092864152202,0.21072442497813834,0.2090087600439698,0.20414045489001034,0.20314631660363466,0.2026472531805645
0.6900000000000001,0.21312956139518913,0.20275705606591365,0.7042794153433125,0.6660074237883119,1,1,0.05788003506928402,0.6268964649307158,0.21312604573698632,0.21309777929527768,0.21306210388103683,0.2130260894755345,0.21298976337019931,0.21295315048221342,0.21123232944913853,0.20954295198600453,0.20472964323268833,0.20374533217596513,0.20325119584200524
0.6950000000000001,0.2135960644496436,0.20336592583985816,0.7091260014853235,0.6711526998762181,1,1,0.05698399315345287,0.628001756846547,0.21359264167217162,0.21356513334765131,0.21353041772411588,0.21349536196803895,0.21345999011954847,0.21342432598453967,0.2117391474925743,0.21007619096559774,0.20531853166613728,0.20434419742710644,0.20385506334253306
0.7000000000000001,0.21406157072459583,0.20397479561380263,0.7139698773169992,0.6763047044658095,1,1,0.0560914079945245,0.6291035920054755,0.21405824039416355,0.2140314842598814,0.21399772066198525,0.2139636161416663,0.2139291915747475,0.21389446966598222,0.21224488676372064,0.21060848091909495,0.20590712056788457,0.20494291254375854,0.20445885577549627
0.705,0.21452609146201512,0.2045836653877471,0.7188110536969438,0.6814634911489474,1,1,0.055202243622606006,0.6302020063773939,0.21452285314383082,0.21449684338332853,0.21446402395958292,0.21443086309461545,0.21439737863494882,0.21436359221403808,0.21274955082374614,0.21113982215794358,0.20649540916176878,0.20554147713432577,0.20506257294509384
0.71,0.21498963770700813,0.20519253516169159,0.7236495413695612,0.6866291138794101,1,1,0.05431646468598378,0.6312970353140163,0.21498649096537928,0.21496122271636228,0.21492933974975634,0.2148971148716355,0.2148645631907729,0.21483170533789483,0.21325314435233364,0.2116702159419202,0.20708339695578826,0.20613989094959206,0.20566621472671504
0.715,0.21545222031255903,0.20580140493563606,0.7284853509670389,0.6918016269775861,1,1,0.053434036436355914,0.6323887135636439,0.21544916471108078,0.21542463273005877,0.21539367836652024,0.2153623816090198,0.21533075516418107,0.2152988187379459,0.21375566978949004,0.21219966151785974,0.2076710828066692,0.20673815341385363,0.20626978083250438
0.72,0.2159138499441257,0.20641027470958057,0.7333184930112866,0.6969810851352024,1,1,0.05255492471451534,0.6334770752854846,0.21591088504585862,0.21588708394871486,0.21585705024587623,0.2158266735657723,0.2157959646104924,0.215764942255242,0.21425712968513116,0.2127281581791512,0.20825846556631522,0.20733626394892657,0.20687327097336633
0.725,0.21637453708409476,0.20701914448352504,0.7381489779158253,0.7021675434200906,1,1,0.05167909593646619,0.6345621540635338,0.21637166245173264,0.21634858750337022,0.21631946647198924,0.21629000167004714,0.21626020226647236,0.2162300864210089,0.21475752722906483,0.21325570571517075,0.20884554421834273,0.20793422204256795,0.20747668489317594
0.73,0.21683429203610197,0.20762801425746952,0.7429768159876338,0.7073610572809895,1,1,0.05080651707995859,0.6356439829200413,0.2168315072321303,0.21680915379849336,0.21678093731810857,0.21675237600451733,0.21672347800418632,0.21669426088839647,0.21525686459504392,0.21378230296329143,0.2094323174238922,0.20853202702082985,0.20808002225495525
0.735,0.2172931249292238,0.208236884031414,0.7478020174289489,0.712561682552389,1,1,0.04993715567142559,0.6367225943285744,0.21729042951606903,0.21726879298451235,0.217241472785846,0.21721380636616025,0.21718580140214466,0.21715747501143315,0.21575514353545908,0.21430794831948466,0.21001878367843305,0.20912967812664202,0.20868328268016498
0.74,0.21775104572204373,0.20884575380535847,0.7526245923390262,0.7177694754594122,1,1,0.04907097977330821,0.6377980202266917,0.21774843926221368,0.21772751475694269,0.21770108229791316,0.2176743019270922,0.21764718138852074,0.21761973747654437,0.21625236494751984,0.21483263934768032,0.21060494118563255,0.20972717445658254,0.2092864657170897
0.745,0.2182080642065967,0.20945462357930295,0.7574445507158573,0.7229844926227396,1,1,0.0482079579717542,0.6388702920282456,0.21820554626281374,0.2181853288001257,0.21815977527419025,0.21813387185887198,0.21810762689232419,0.2180810569715369,0.2167485296179813,0.21535637343277053,0.21119078806214206,0.2103245150635184,0.209889570892158
0.75,0.21866419001219942,0.21006349335324742,0.7622619024578479,0.7282067910635762,1,1,0.0473480593646779,0.639939440635322,0.21866176014752528,0.21864224446480826,0.21861756073789818,0.21859252490544084,0.21856714639723193,0.21854144172633805,0.2172436376608034,0.2158791472625052,0.21177632216655562,0.2109216988708517,0.210492597667066
0.755,0.21911943260916697,0.21067236312719193,0.7670766573654582,0.7334364282086614,1,1,0.046491253550167255,0.6410054964498327,0.21911709038712068,0.219098270755971,0.21907444729162426,0.21905026935787988,0.2190257479148697,0.21900089948551055,0.2177376884864979,0.21640095679802832,0.21236154108897498,0.21151872466728613,0.21109554543615977
0.76,0.21957380131242246,0.2112812329011364,0.7718888251428042,0.7386734618953236,1,1,0.04563751061522642,0.6420684893847735,0.21957154629709127,0.2195534165104344,0.21953044336491678,0.2195071133337459,0.21948343928137945,0.21945943781635144,0.2182306811842337,0.2169217976195153,0.21294644226249534,0.21211559116271247,0.2116984135543792
0.765,0.22002730528500186,0.21189010267508088,0.7766984153992238,0.7439179503765821,1,1,0.044786801124842346,0.6431284488751576,0.22002513704114582,0.2200076897100383,0.2199855563436687,0.2199630638367335,0.2199402271760055,0.21991706309757825,0.2187226132106915,0.21744166369140672,0.21353102254759024,0.21271229677981354,0.21230120123305896
0.77,0.2204799535414581,0.21249897244902538,0.781505437650806,0.7491699523262944,1,1,0.043939096111362985,0.6441854038886369,0.22047787163460833,0.2204610985797694,0.22043979387590923,0.22041812814160883,0.2203961185549327,0.22037378198865606,0.21921348218957576,0.21796054902063164,0.21411527877843622,0.21330883992796548,0.21290390767688044
0.775,0.2209317549511689,0.21310784222296986,0.7863099013218879,0.7544295268443514,1,1,0.04309436706417796,0.6452393829358221,0.22092975894772005,0.22091365099828747,0.22089316339534112,0.22087231334987062,0.22085112022164816,0.22082960100726814,0.21970328544617362,0.2184784472169652,0.21469920761353356,0.21390521892833167,0.2135065320464183
0.78,0.22138271824154965,0.21371671199691433,0.7911118157465161,0.7596967334619239,1,1,0.042252585919689445,0.6462904140803105,0.221380807708847,0.2213653512572969,0.22134566804166642,0.22132562198424985,0.2213052342293766,0.22128452179462882,0.2201920140035887,0.21899534589717945,0.21528280367097774,0.21450143107891254,0.21410907299066317
0.785,0.22183285200117672,0.2143255817708588,0.795911190169877,0.764971632146757,1,1,0.041413725051564765,0.6473385249484352,0.2218310265075979,0.2218162121005683,0.22179732084843992,0.22177806702864958,0.22175847344133953,0.22173855705941117,0.2206796723252458,0.2195112449991218,0.21586606560426186,0.21509747570079515,0.21471153017015368
0.79,0.22228216468282308,0.21493445154480328,0.8007080337496951,0.7702542833085181,1,1,0.04057775726126028,0.6483837427387396,0.22228041622618583,0.2222662262727114,0.22224811266046793,0.22222963834319553,0.22221082698386213,0.2221916952976666,0.2211662350143998,0.22002611657043247,0.216448982742512,0.2156933474398526,0.21531390090781014
0.795,0.22273066460640942,0.21554332131874776,0.805502355557601,0.7755447478041965,1,1,0.039744655768807646,0.6494260942311922,0.222728991894789,0.22271541468558675,0.22269806527667108,0.22268035796348476,0.2226623169614362,0.22264395861008837,0.2216517172515713,0.22053997011048707,0.21703155677907263,0.2162890471408793,0.21591618562602813
0.8,0.22317835996187346,0.21615219109269224,0.8102941645804691,0.7808430869435559,1,1,0.03891439420385412,0.6504656057961458,0.22317676256211266,0.22316378085136374,0.22314718084571852,0.22313022735124594,0.22311294430934542,0.22309534747023904,0.2221361071257001,0.22105278966223696,0.21761378084636812,0.2168845713560995,0.21651838260090758
0.805,0.22362525881196063,0.21676106086663674,0.815083469721727,0.786149362494646,1,1,0.03808694659694695,0.6515023034030532,0.22362373629359672,0.223611336464454,0.2235954715922818,0.22357925879667712,0.22356272125167292,0.22354587397730932,0.22261940781189346,0.22156457341333508,0.2181956528081349,0.21747991900999591,0.21712049129468342
0.81,0.2240713690949383,0.21736993064058122,0.819870279802636,0.7914636366893626,1,1,0.03726228737105569,0.6525362126289442,0.2240699145506976,0.22405807802821504,0.2240429327451971,0.22402744679425263,0.22401164168708268,0.2239955314856857,0.223101597851181,0.22207529591485536,0.218777162422521,0.2180750849623429,0.21772250913722604
0.8150000000000001,0.2245166986272371,0.21797880041452572,0.824654603563545,0.7967859722290753,1,1,0.036440391333323,0.653567358666677,0.22451530747983928,0.2245040203268859,0.22448957977414494,0.22447480694184,0.22445972119987184,0.22444433549810205,0.22358268387987743,0.22258495813578444,0.21935830831924114,0.2186700685211888,0.21832443578255378
0.8200000000000001,0.22496125510601908,0.2185876701884702,0.8294364496651175,0.8021164322903044,1,1,0.035621233667037566,0.6545957663329623,0.22495992698466233,0.2249491777913883,0.22493542734226107,0.22492135389745965,0.2249069743714051,0.2248923004822933,0.22406267180201156,0.22309356056198565,0.21993908902263123,0.21926486894189692,0.2189262708583423
0.8250000000000001,0.22540504611167936,0.21919653996241467,0.8342158266895321,0.8074550805304637,1,1,0.034804789923820634,0.6556214600761794,0.22540378064811395,0.2253935580521978,0.2253804831549958,0.22536709525401427,0.22535340860416264,0.22533943361437042,0.22454155753929397,0.2236010937723444,0.22051949954698952,0.2198594837193256,0.2195280131120101
0.8300000000000001,0.22584807911027877,0.21980540973635915,0.8389927431416587,0.8128019810936601,1,1,0.033991036016020604,0.6566444639839794,0.22584687593879993,0.22583716804095588,0.22582475402000224,0.22581203764340665,0.22579903030004175,0.22578574103855903,0.22501933532025312,0.2241075464982789,0.22109953419199377,0.22045390998973166,0.2201296611116739
0.835,0.22629036145591377,0.22041427951030362,0.8437672074502096,0.8181571986165599,1,1,0.033179948209308086,0.6576648017906919,0.22628922021335374,0.2262800171695619,0.22626824956674682,0.2262561906576723,0.22624384891390076,0.22623123202235612,0.22549600308430348,0.2246129107395714,0.2216791882712955,0.22104814539753193,0.220731213679531
0.84,0.2267319003930227,0.2210231492842481,0.8485392279688676,0.8235207982343136,1,1,0.03237150311546505,0.658682496884535,0.22673082071874184,0.22672211351936533,0.22671097803230128,0.22669956244999623,0.22668787242976923,0.22667591433507195,0.22597155659311102,0.22511717619655072,0.2222584562301677,0.2216421871514368,0.2213326694199249
0.845,0.22717270305863188,0.22163201905819258,0.8533088129773891,0.8288928455865501,1,1,0.03156567768536256,0.6596975723146374,0.22717168459450915,0.22716346290550637,0.22715294507927494,0.2271421584590511,0.22713110601778577,0.22711979285117484,0.22644598703749794,0.22562032775324897,0.2228373307115207,0.22223603155588503,0.22193402648506003
0.85,0.22761277648454345,0.22224088883213705,0.8580759706826865,0.8342734068234327,1,1,0.030762449202120123,0.6607100507978798,0.22761181887496595,0.22760407214792217,0.22759415758840706,0.22758398543958844,0.22757355621969694,0.2275628738573232,0.22691928715761742,0.22612235148482543,0.22341580465497632,0.22282967506377113,0.22253528310136894
0.855,0.22805212759946614,0.22284975860608153,0.8628407092198871,0.8396625486117847,1,1,0.029961795274441705,0.6617199547255582,0.2280512304913182,0.2280439452550314,0.22803461927065874,0.2280250468147334,0.22801522612635697,0.22800516008831426,0.22739144388112242,0.22662322725874945,0.22399386865217688,0.22342311294990855,0.22313643690624
0.86,0.22849076323109138,0.223458628380026,0.8676030366533719,0.8450603381412848,1,1,0.02916369383012224,0.6627273061698776,0.2284899247897102,0.22848308843824777,0.2284743364066184,0.22846534871855825,0.22845612163523418,0.228446657161003,0.22786244785509308,0.22712293828320346,0.22457151434516617,0.22401634101556056,0.22373748580028774
0.865,0.2289286901081159,0.2240674981539705,0.872362960977792,0.850466843130728,1,1,0.028368123109720422,0.6637321268902796,0.22892790161425752,0.22892149875797227,0.22891330551974048,0.22890488715849872,0.22889623822575328,0.22888736001586477,0.22833227323573968,0.2276214506662696,0.22514872708065178,0.22460935190382264,0.22433842610503366
0.87,0.2293659148622128,0.22467636792791498,0.8771204901190659,0.8558821318343619,1,1,0.02757506166039081,0.6647344383396091,0.22936517600414616,0.22935919703113217,0.22935154836861496,0.22934368418664208,0.22933559806861847,0.22932729086226808,0.2288009327685722,0.2281187685905883,0.22572550556382798,0.22520214495748464,0.2249392574918642
0.875,0.22980244402995342,0.2252852377018595,0.8818756319353563,0.861306273048293,1,1,0.02678448832987279,0.6657342616701271,0.2298017544986632,0.22979618948946587,0.22978907105798047,0.2297817456225026,0.2297742066517789,0.22976645483484803,0.22926841400908765,0.22861487062256255,0.22630183922691913,0.22579471486780958,0.2255399773063891
0.88,0.23023828405467958,0.22589410747580396,0.8866283942180279,0.8667393361169677,1,1,0.02599638226062856,0.6667316177393713,0.23023764354383508,0.23023248233997706,0.2302258794909028,0.23021907699185112,0.23021206910888137,0.23020485666736995,0.22973470271828153,0.22910973280084707,0.22687771634106008,0.22638705574293463,0.22614058260265324
0.885,0.23067344128832976,0.22650297724974844,0.8913787846925855,0.8721813909397296,1,1,0.0252107228841289,0.6677265271158709,0.23067284949425387,0.23066808509224498,0.23066198303741897,0.23065568734547762,0.23064919415214802,0.23064250472362763,0.230199788702844,0.22960333441892303,0.2274531260490975,0.22697916212739264,0.22674107065289972
0.89,0.2311079219932194,0.22711184702369291,0.8961268110195955,0.8776325079774492,1,1,0.02442748991527921,0.6687190100847208,0.23110737861485808,0.23110300335526662,0.23109738640731087,0.23109158070597335,0.2310855852186883,0.2310794018959742,0.23066365215649912,0.23009564417730785,0.22802805337435017,0.2275710264984636,0.22734143769573842
0.895,0.23154173234377712,0.2277207167976374,0.900872480795587,0.8830927582592369,1,1,0.02364666334698401,0.6697090866530159,0.231541237082669,0.23153724246981428,0.2315320936710042,0.23152676028635483,0.23152124482549213,0.2315155500713453,0.23112626975547743,0.23058662600985513,0.228602481197617,0.22816264025750949,0.2279416794318165
0.9,0.23197487842823836,0.22832958657158187,0.9056158015539385,0.8885622133892326,1,1,0.022868223444844127,0.6706967765551559,0.23197443098848464,0.2319708061842563,0.23196610667707804,0.2319612268123585,0.2319561728238428,0.23195094832888935,0.2315876115009057,0.2310762356035893,0.22917638890457492,0.22875399305121738,0.22854179068443758
0.905,0.23240736625029673,0.22893845634552634,0.9103567807657442,0.8940409455534755,1,1,0.022092150741983452,0.6716820992580165,0.23240696633853172,0.23240369527272636,0.23239942369329322,0.2323949771344032,0.2323903649800997,0.23238559148712593,0.23204763787747035,0.23156441707159228,0.22974975102990028,0.22934507209103408,0.2291417650592763
0.91,0.23283920173071632,0.22954732611947085,0.9150954258406662,0.8995290275268579,1,1,0.02131842603400108,0.6726650739659987,0.23283884905607802,0.2328359060645177,0.2328320381973851,0.232828003078112,0.23282381184420586,0.23281946896932612,0.2325062972968362,0.23205109971472979,0.2303225358619693,0.2299358614526212,0.22974159459410393
0.915,0.233270390708904,0.23015619589341532,0.9198317441277698,0.9050265326801614,1,1,0.02054703037404515,0.6736457196259549,0.23327007722004506,0.2332674262725357,0.2332639349802025,0.23326028766786677,0.2332564949821859,0.23325256100279743,0.23296351887117422,0.23253618951866883,0.23089470196562997,0.2305263403304758,0.23034126888609263
0.92,0.2337009389444434,0.2307650656673598,0.9245657429163425,0.9105335349871785,1,1,0.019777945068005343,0.6746240549319945,0.23370065021750935,0.2336982585994732,0.23369511639821855,0.23369183282524048,0.23368841582927802,0.23368486850300044,0.23341926980818342,0.2330196333820073,0.23146622331881908,0.2311164956522001,0.2309407813989902
0.925,0.23413085211859352,0.2313739354413043,0.9292974294366977,0.9160501090319224,1,1,0.019011151669819426,0.6756000983301804,0.2341305879923652,0.23412843156800522,0.2341256135775151,0.23412267091908012,0.23411960759277628,0.2341164253230284,0.2338735782964532,0.23350144458986838,0.23203709923768825,0.23170632705909402,0.2315401319534319
0.93,0.23456013583574983,0.23198280521524878,0.9340268108609643,0.9215763300159227,1,1,0.01824663197689208,0.6765738680231078,0.23455989615056644,0.2345579559239825,0.23455543951229196,0.23455281588159474,0.23455008468178834,0.23454724613052366,0.2343264387478995,0.23398159840159427,0.23260731399085777,0.2322958266406572,0.23213931659412873
0.935,0.23498879562487224,0.23259167498919325,0.9387538943038597,0.9271122737656126,1,1,0.017484368025621033,0.6775453819743789,0.23498858022260843,0.2349868454569061,0.23498461107302915,0.234982285986149,0.23497986619327263,0.23497735057113686,0.2347778551906593,0.23446007952934406,0.23317685504093752,0.2328849880878121,0.2327383321665067
0.9400000000000001,0.235416836940878,0.23320054476313773,0.9434786868234508,0.9326580167398082,1,1,0.016724342087029,0.6785146579129709,0.2354166456649221,0.23541510904041046,0.23541313961891178,0.23541109375858837,0.23540896532393737,0.2354067522640169,0.23522782036603782,0.23493685875661993,0.2337457038789355,0.23347380209329321,0.2333371740168872
0.9450000000000001,0.23584426516600257,0.2338094145370822,0.948201195421899,0.9382136360372774,1,1,0.015966536662497754,0.6794817133375022,0.23584409786123478,0.23584275439491456,0.235841034632135,0.23583924960882666,0.23583739304711754,0.23583546254585097,0.2356763217594767,0.2354118990612629,0.23431383820390697,0.23406225744487047,0.23393583653910147
0.9500000000000001,0.2362710856111286,0.23441828431102668,0.9529214270461924,0.9437792094044077,1,1,0.015210934479600535,0.6804465655203995,0.23627094212389976,0.23626978677581373,0.2362683017499793,0.23626675954250462,0.23626515562738745,0.23626348783982437,0.23612333561197568,0.23588514825349166,0.23488122880271056,0.23465033945886643,0.23453431239124378
0.9550000000000001,0.23669730351708412,0.23502715408497116,0.9576393885888651,0.9493548152429673,1,1,0.014457518488032062,0.6814092315119679,0.2366971836951947,0.23669620832986796,0.23669494176353179,0.23669362399363836,0.23669225335370697,0.23669082831767874,0.23656882305415813,0.23635653355001449,0.2354478370322966,0.23523802871561952,0.2351325918633981
0.96,0.2371229240559098,0.23563602385891563,0.9623550868887021,0.9549405326179666,1,1,0.013706271855631391,0.6823697281443687,0.23712282774858962,0.23712201487039083,0.23712094728361444,0.23711983439941178,0.23711867703035522,0.23711747430932398,0.23701272166231468,0.2368259503891675,0.23601360981699995,0.23582529854727158,0.23573066162152226
0.965,0.2375479523320981,0.2362448936328601,0.9670685287314328,0.9605364412656163,1,1,0.01295717796449608,0.6833280720355038,0.23754786932887173,0.2375471878777619,0.2375462956962567,0.23754536643448854,0.23754440129017898,0.23754339960969414,0.23745493081035346,0.23729324306290386,0.23657847099302945,0.23641211069124188,0.23632850253416887
0.97,0.23797239338380397,0.2368537634068046,0.9717797208504113,0.966142621601391,1,1,0.01221022040718489,0.6842842795928151,0.23797232247518046,0.23797175036095145,0.23797101197101803,0.23797024669289793,0.2379694543484351,0.23796863400706125,0.237895486017682,0.23775842238570488,0.2371424141471508,0.23699846189986593,0.2369261129774699
0.975,0.23839625218402644,0.2374626331807491,0.9764886699272849,0.9717591547281905,1,1,0.011465382983006811,0.6852383670169931,0.23839619328968054,0.2383957209073722,0.23839511995006832,0.23839450223098602,0.2383938658970366,0.23839320953765689,0.23833444037922294,0.23822152201173055,0.2377054426590438,0.23758435384194695,0.23752349378580867
0.98,0.23881953364176559,0.23807150295469356,0.9811953825926504,0.9773861224446132,1,1,0.010722649694393294,0.6861903503056066,0.23881948668217973,0.23881911058906558,0.2388186366166833,0.23881815392399972,0.23881765991770645,0.2388171528816249,0.23877184590006545,0.23868257530020323,0.23826755988208034,0.23816978817313206,0.23812064578699033
0.985,0.23924224260315183,0.23868037272863807,0.9858998654266992,0.983023607253329,1,1,0.009982004743352146,0.6871402452566479,0.23924220749960357,0.2392419264320694,0.23924157380896077,0.23924121751829946,0.23924085542262774,0.23924048592449204,0.23920775350471382,0.23914161531739042,0.23882876914365,0.23875476653607583,0.23871756980232398
0.99,0.23966438385255004,0.23928924250258254,0.9906021249598501,0.9886716923695671,1,1,0.009243432528001028,0.6880880674719989,0.23966436052709994,0.23966417376967436,0.23966393983572445,0.23966370468024628,0.23966346719882425,0.23966322632147843,0.23964221304628167,0.23959867483856015,0.23938907374548285,0.23933929056060055,0.2393142666467026
0.995,0.2400859621136401,0.23989811227652702,0.9953021676733734,0.9943304617297093,1,1,0.008506917639176992,0.6890338323608229,0.24008595048911968,0.240085857416538,0.2400857408775686,0.24008562401949077,0.2400855065530203,0.24008538806441684,0.24007527331563316,0.24005378634991087,0.23994847696396368,0.23992336186385496,0.23991073712868188
1.0,0.2405069820504715,0.2405069820504715,1.0,1.0,1,1,0.007772444857122196,0.6899775551428777,0.2405069820504715,0.2405069820504715,0.2405069820504715,0.24050698205047136,0.24050698205047127,0.24050698205047122,0.2405069820504732,0.2405069820504748,0.24050698205044377,0.24050698205046925,0.2405069820505581


==> Files for Arxiv/python/NumericAnalysis/shortTermLossalpha4.csv <==
phiL,phiH,alpha,mean,amax,amin,argmin,argminMu
0.01,0.05,0.4,0.9969616836336682,1.0,0.9952370517727863,147.0,0.46
0.01,0.09,0.4,0.9950541518431152,1.0,0.9922850234477112,7724.0,0.48
0.01,0.13,0.4,0.9937001889819861,1.0,0.9902449313356791,15299.0,0.48
0.01,0.17,0.4,0.9926229445203625,1.0,0.9886437920513836,22874.0,0.48
0.01,0.21000000000000002,0.4,0.9917067729626059,1.0,0.9872955881770695,30450.0,0.49
0.01,0.25,0.4,0.9908942980026895,1.0,0.9861062045108676,38025.0,0.49
0.01,0.29000000000000004,0.4,0.990171464382032,1.0,0.9850336673621407,45600.0,0.49
0.01,0.33,0.4,0.9895184723701267,1.0,0.984054472508784,53175.0,0.49
0.01,0.37,0.4,0.9889244160338978,1.0,0.9831487256749346,60750.0,0.49
0.01,0.41000000000000003,0.4,0.9883767058697761,1.0,0.9823213871306967,68325.0,0.49
0.01,0.45,0.4,0.9878667598332279,1.0,0.9815591950738219,75899.0,0.48
0.01,0.49,0.4,0.9873898087293552,1.0,0.9808452621892916,83474.0,0.48
0.01,0.53,0.4,0.9869338477948829,1.0,0.9801684750395688,91049.0,0.48
0.01,0.5700000000000001,0.4,0.9864996121625049,1.0,0.9795086477625679,98624.0,0.48
0.01,0.61,0.4,0.9860724028777685,1.0,0.9788652978850453,106199.0,0.48
0.01,0.65,0.4,0.9856635334804571,1.0,0.9782426553772242,113774.0,0.48
0.01,0.6900000000000001,0.4,0.9852668589595714,1.0,0.977630484651957,121348.0,0.47000000000000003
0.01,0.73,0.4,0.9848770989895556,1.0,0.9770285346649309,128923.0,0.47000000000000003
0.01,0.77,0.4,0.9844997961210482,1.0,0.9764426610170595,136498.0,0.47000000000000003
0.01,0.81,0.4,0.9841302573444483,1.0,0.9758649000551586,143770.0,0.47000000000000003
0.01,0.85,0.4,0.9837705408916368,1.0,0.9752986337947879,149830.0,0.47000000000000003
0.01,0.89,0.4,0.9834146235793352,1.0,0.974746303688908,154678.0,0.47000000000000003
0.01,0.93,0.4,0.9830704383104117,1.0,0.9742002446840645,158314.0,0.47000000000000003
0.01,0.97,0.4,0.9827250484808336,1.0,0.9736583000928613,160737.0,0.46
0.03,0.07,0.4,0.9983531833752826,1.0,0.9974878397095371,752.0,0.45
0.03,0.11,0.4,0.9965487420815498,1.0,0.9946092416593231,8328.0,0.46
0.03,0.15,0.4,0.9951643363210624,1.0,0.9924121934326312,15903.0,0.46
0.03,0.19,0.4,0.9940301787203053,1.0,0.9906403939218341,23479.0,0.47000000000000003
0.03,0.23,0.4,0.9930460252711427,1.0,0.9891348488961675,31054.0,0.47000000000000003
0.03,0.27,0.4,0.9921797660043647,1.0,0.9878130606045782,38630.0,0.48
0.03,0.31000000000000005,0.4,0.9914099262508804,1.0,0.9866320345943691,46205.0,0.48
0.03,0.35,0.4,0.9907160893775232,1.0,0.9855584737410688,53780.0,0.48
0.03,0.39,0.4,0.990085506617645,1.0,0.9845915685957505,61355.0,0.48
0.03,0.43000000000000005,0.4,0.9895023555922198,1.0,0.9837114975278417,68930.0,0.48
0.03,0.47,0.4,0.9889603088289705,1.0,0.9828995437801231,76505.0,0.48
0.03,0.51,0.4,0.9884505054857315,1.0,0.982138238947228,84080.0,0.48
0.03,0.55,0.4,0.9879637789393407,1.0,0.98140718261159,91654.0,0.47000000000000003
0.03,0.5900000000000001,0.4,0.9874971057578967,1.0,0.9806991432629263,99229.0,0.47000000000000003
0.03,0.63,0.4,0.9870461940598858,1.0,0.980013764226372,106804.0,0.47000000000000003
0.03,0.67,0.4,0.9866124585515552,1.0,0.9793525093129392,114379.0,0.47000000000000003
0.03,0.7100000000000001,0.4,0.9861916568296368,1.0,0.9787081283447928,121954.0,0.47000000000000003
0.03,0.75,0.4,0.985782267696447,1.0,0.9780785843858447,129529.0,0.47000000000000003
0.03,0.79,0.4,0.9853839804325802,1.0,0.9774647560146599,137104.0,0.47000000000000003
0.03,0.8300000000000001,0.4,0.984996918281255,1.0,0.9768684210011013,144376.0,0.47000000000000003
0.03,0.87,0.4,0.9846181843239568,1.0,0.9762798296026522,150435.0,0.46
0.03,0.91,0.4,0.9842469646576996,1.0,0.9757003701370376,155283.0,0.46
0.03,0.9500000000000001,0.4,0.9838847451424804,1.0,0.9751354338774885,158919.0,0.46
0.03,0.99,0.4,0.983530195411455,1.0,0.9745823121150357,161343.0,0.46
0.05,0.09,0.4,0.9990308901531317,1.0,0.9985310760101149,1359.0,0.46
0.05,0.13,0.4,0.997447168121617,1.0,0.9960734143096506,8933.0,0.45
0.05,0.16999999999999998,0.4,0.9961246730973818,1.0,0.9939570059521147,16508.0,0.45
0.05,0.21000000000000002,0.4,0.994997338578148,1.0,0.992163029786502,24084.0,0.46
0.05,0.25,0.4,0.9940060716122786,1.0,0.9906022676439445,31660.0,0.47000000000000003
0.05,0.29,0.4,0.9931312071080283,1.0,0.989222068410837,39235.0,0.47000000000000003
0.05,0.33,0.4,0.9923495849576907,1.0,0.9879845451042473,46810.0,0.47000000000000003
0.05,0.37,0.4,0.9916425527137609,1.0,0.98687430566355,54385.0,0.47000000000000003
0.05,0.41,0.4,0.9909963167212773,1.0,0.9858759481673125,61960.0,0.47000000000000003
0.05,0.45,0.4,0.9903980724045874,1.0,0.9849608812207147,69535.0,0.47000000000000003
0.05,0.49,0.4,0.9898421478956857,1.0,0.9841128157217756,77110.0,0.47000000000000003
0.05,0.53,0.4,0.9893100655687391,1.0,0.9833067128567814,84685.0,0.47000000000000003
0.05,0.5700000000000001,0.4,0.9888043543252782,1.0,0.9825354794127048,92260.0,0.47000000000000003
0.05,0.6100000000000001,0.4,0.9883193912384315,1.0,0.981794215867589,99835.0,0.47000000000000003
0.05,0.65,0.4,0.9878525255848111,1.0,0.9810790144379261,107410.0,0.47000000000000003
0.05,0.6900000000000001,0.4,0.98740291101436,1.0,0.9803901284442441,114985.0,0.47000000000000003
0.05,0.7300000000000001,0.4,0.9869687112689738,1.0,0.9797209939760885,122559.0,0.46
0.05,0.77,0.4,0.9865450506847079,1.0,0.9790685034870258,130134.0,0.46
0.05,0.81,0.4,0.986133885863395,1.0,0.9784321759792507,137709.0,0.46
0.05,0.8500000000000001,0.4,0.9857329676655505,1.0,0.9778103184316049,144981.0,0.46
0.05,0.89,0.4,0.9853427552919948,1.0,0.977205188500902,151041.0,0.46
0.05,0.93,0.4,0.9849621624159612,1.0,0.9766149484815106,155889.0,0.46
0.05,0.9700000000000001,0.4,0.984589425943607,1.0,0.9760359165973872,159525.0,0.46


==> Files for Arxiv/python/NumericAnalysis/shortTermLossalpha6.csv <==
phiL,phiH,alpha,mean,amax,amin,argmin,argminMu
0.01,0.05,0.6,0.996067749277404,1.0,0.9937736755601728,250.0,0.48
0.01,0.09,0.6,0.9936411511437088,1.0,0.9899880396012894,7826.0,0.49
0.01,0.13,0.6,0.9918844168869247,1.0,0.9872952980712951,15401.0,0.49
0.01,0.17,0.6,0.9904709432944571,1.0,0.9851417102910062,22976.0,0.49
0.01,0.21000000000000002,0.6,0.9892720082509097,1.0,0.9833142544621198,30550.0,0.48
0.01,0.25,0.6,0.9882220426243766,1.0,0.9817129074788052,38125.0,0.48
0.01,0.29000000000000004,0.6,0.9872829160147373,1.0,0.9802786791005781,45700.0,0.48
0.01,0.33,0.6,0.9864280900468215,1.0,0.9789670678137922,53274.0,0.47000000000000003
0.01,0.37,0.6,0.9856435475276236,1.0,0.9777597622926149,60849.0,0.47000000000000003
0.01,0.41000000000000003,0.6,0.9849171210539592,1.0,0.9766420298653784,68424.0,0.47000000000000003
0.01,0.45,0.6,0.9842382125061874,1.0,0.9755896838920123,75998.0,0.46
0.01,0.49,0.6,0.983600228080328,1.0,0.974595979487299,83573.0,0.46
0.01,0.53,0.6,0.9830006621414827,1.0,0.9736644014591652,91148.0,0.46
0.01,0.5700000000000001,0.6,0.9824319977947077,1.0,0.9727760174005368,98722.0,0.45
0.01,0.61,0.6,0.9818906374033691,1.0,0.9719222995665625,106297.0,0.45
0.01,0.65,0.6,0.981376758338435,1.0,0.9711140573048465,113872.0,0.45
0.01,0.6900000000000001,0.6,0.9808858360915423,1.0,0.970341779572471,121447.0,0.45
0.01,0.73,0.6,0.9804148135866771,1.0,0.9695919322824775,129021.0,0.44
0.01,0.77,0.6,0.9799630073794453,1.0,0.9688702089088117,136596.0,0.44
0.01,0.81,0.6,0.9795310186209615,1.0,0.9681827509500914,143868.0,0.44
0.01,0.85,0.6,0.9791143214617304,1.0,0.9675185355039161,149928.0,0.44
0.01,0.89,0.6,0.9787117210685884,1.0,0.9668665334563136,154775.0,0.43
0.01,0.93,0.6,0.9783249250659011,1.0,0.9662400922263457,158411.0,0.43
0.01,0.97,0.6,0.9779517113213781,1.0,0.9656383310388932,160835.0,0.43
0.03,0.07,0.6,0.9977332050313044,1.0,0.9965075360039836,853.0,0.45
0.03,0.11,0.6,0.9954339132560668,1.0,0.9928022461196312,8429.0,0.46
0.03,0.15,0.6,0.9936516467176618,1.0,0.9899507596488688,16005.0,0.47000000000000003
0.03,0.19,0.6,0.9921828151704526,1.0,0.9876271169741604,23580.0,0.47000000000000003
0.03,0.23,0.6,0.9909235602817716,1.0,0.9856514729494941,31155.0,0.47000000000000003
0.03,0.27,0.6,0.9898160487464528,1.0,0.983924100936479,38730.0,0.47000000000000003
0.03,0.31000000000000005,0.6,0.9888225132431839,1.0,0.9823784775924026,46304.0,0.46
0.03,0.35,0.6,0.9879193613965362,1.0,0.9809732537588878,53879.0,0.46
0.03,0.39,0.6,0.9870900139504483,1.0,0.9796843299262709,61454.0,0.46
0.03,0.43000000000000005,0.6,0.9863221317756085,1.0,0.9784920387104035,69029.0,0.46
0.03,0.47,0.6,0.9856062861392691,1.0,0.9773813949794512,76604.0,0.46
0.03,0.51,0.6,0.9849351095648967,1.0,0.976333861494136,84178.0,0.45
0.03,0.55,0.6,0.9843027344989712,1.0,0.9753464249496606,91753.0,0.45
0.03,0.5900000000000001,0.6,0.983704410007866,1.0,0.9744117003747941,99328.0,0.45
0.03,0.63,0.6,0.983136233930586,1.0,0.9735235006597248,106902.0,0.44
0.03,0.67,0.6,0.9825956255425292,1.0,0.9726708327711634,114477.0,0.44
0.03,0.7100000000000001,0.6,0.9820813159035655,1.0,0.9718610025043398,122052.0,0.44
0.03,0.75,0.6,0.9815891005243967,1.0,0.9710853048968323,129627.0,0.44
0.03,0.79,0.6,0.9811169656453465,1.0,0.9703406407899376,137202.0,0.44
0.03,0.8300000000000001,0.6,0.980663171915795,1.0,0.969616593537828,144473.0,0.43
0.03,0.87,0.6,0.9802273963208332,1.0,0.9689207276294892,150533.0,0.43
0.03,0.91,0.6,0.9798094060303638,1.0,0.9682548607430166,155381.0,0.43
0.03,0.9500000000000001,0.6,0.9794059026976789,1.0,0.9676114239708724,159017.0,0.43
0.03,0.99,0.6,0.979015836659048,1.0,0.9669836813351601,161440.0,0.42
0.05,0.09,0.6,0.9986243339939274,1.0,0.9979137062494298,1460.0,0.46
0.05,0.13,0.6,0.9965610414071715,1.0,0.9946699831767178,9034.0,0.45
0.05,0.16999999999999998,0.6,0.9948568370037612,1.0,0.9919208876401622,16609.0,0.45
0.05,0.21000000000000002,0.6,0.9934108331068902,1.0,0.9895937206451813,24185.0,0.46
0.05,0.25,0.6,0.9921514725375445,1.0,0.9875777920076904,31760.0,0.46
0.05,0.29,0.6,0.9910328326727821,1.0,0.9857977348535427,39335.0,0.46
0.05,0.33,0.6,0.9900231741995537,1.0,0.9841977912593123,46909.0,0.45
0.05,0.37,0.6,0.9891023646710998,1.0,0.9827425940075732,54484.0,0.45
0.05,0.41,0.6,0.9882530135774908,1.0,0.9814021815464847,62059.0,0.45
0.05,0.45,0.6,0.9874663541881802,1.0,0.980164165161238,69634.0,0.45
0.05,0.49,0.6,0.9867315059050602,1.0,0.9790088995149361,77209.0,0.45
0.05,0.53,0.6,0.9860417081023152,1.0,0.9779255451058783,84784.0,0.45
0.05,0.5700000000000001,0.6,0.985391456232492,1.0,0.9769017254194866,92358.0,0.44
0.05,0.6100000000000001,0.6,0.9847762030760508,1.0,0.9759312518902096,99933.0,0.44
0.05,0.65,0.6,0.9841921510063044,1.0,0.9750099998004904,107508.0,0.44
0.05,0.6900000000000001,0.6,0.9836360970074963,1.0,0.974132909921722,115083.0,0.44
0.05,0.7300000000000001,0.6,0.9831053149067869,1.0,0.9732951475323168,122657.0,0.43
0.05,0.77,0.6,0.9825988583568773,1.0,0.972490740762032,130232.0,0.43
0.05,0.81,0.6,0.98211391678228,1.0,0.9717205462390958,137807.0,0.43
0.05,0.8500000000000001,0.6,0.9816483733679311,1.0,0.9709808960633882,145079.0,0.43
0.05,0.89,0.6,0.9812006645514341,1.0,0.9702693399736118,151139.0,0.43
0.05,0.93,0.6,0.9807694127804292,1.0,0.9695800447492969,155986.0,0.42
0.05,0.9700000000000001,0.6,0.9803533985487903,1.0,0.968910630853545,159622.0,0.42


==> Files for Arxiv/python/NumericAnalysis/valueOfConfoundingalpha4.csv <==
phiL,phiH,alpha,mean,amax,amin,argmax,argmaxMu
0.01,0.05,0.4,0.0012759203007907617,0.0023273221021896107,0.0,125.0,0.24
0.01,0.09,0.4,0.004036663147083702,0.007154449569712664,0.0,7702.0,0.26
0.01,0.13,0.4,0.006777782277066942,0.011885126028738405,0.0,15277.0,0.26
0.01,0.17,0.4,0.00934593495092377,0.016304477492899646,0.0,22852.0,0.26
0.01,0.21000000000000002,0.4,0.011743920741237928,0.020426869504952264,0.0,30427.0,0.26
0.01,0.25,0.4,0.013998611091633837,0.024301717924816557,0.0,38001.0,0.25
0.01,0.29000000000000004,0.4,0.016118787084885774,0.027954629253036645,0.0,45576.0,0.25
0.01,0.33,0.4,0.018117848576348374,0.031402334406666926,0.0,53151.0,0.25
0.01,0.37,0.4,0.020007021436341896,0.03466618814279485,0.0,60726.0,0.25
0.01,0.41000000000000003,0.4,0.02179713803080173,0.03777503453494026,0.0,68300.0,0.24
0.01,0.45,0.4,0.023497863478271187,0.040739875356324756,0.0,75875.0,0.24
0.01,0.49,0.4,0.025117608634245597,0.04357114401387753,0.0,83450.0,0.24
0.01,0.53,0.4,0.026662474122167115,0.04628076963167038,0.0,91025.0,0.24
0.01,0.5700000000000001,0.4,0.028134088501447146,0.04888517504633467,0.0,98599.0,0.23
0.01,0.61,0.4,0.02953958607182532,0.05139658566962527,0.0,106174.0,0.23
0.01,0.65,0.4,0.030886819176522425,0.053814285724050295,0.0,113749.0,0.23
0.01,0.6900000000000001,0.4,0.03217789255947572,0.05614510961152074,0.0,121324.0,0.23
0.01,0.73,0.4,0.03341850127935911,0.05839510667662501,0.0,128899.0,0.23
0.01,0.77,0.4,0.03461379569089096,0.060572493658269076,0.0,136473.0,0.22
0.01,0.81,0.4,0.035764553025672566,0.06269243144938241,0.0,143745.0,0.22
0.01,0.85,0.4,0.036875376242639965,0.06474659035563637,0.0,149805.0,0.22
0.01,0.89,0.4,0.03795015562546287,0.06673882135491419,0.0,154653.0,0.22
0.01,0.93,0.4,0.03898859181886531,0.06866983054643425,0.0,158289.0,0.22
0.01,0.97,0.4,0.03999408515035777,0.070538797344683,0.0,160713.0,0.22
0.03,0.07,0.4,4.6046927901732805e-05,9.095679790743626e-05,0.0,715.0,0.08
0.03,0.11,0.4,0.0008934530174501999,0.0016675119223141862,0.0,8303.0,0.21
0.03,0.15,0.4,0.0022208616355964997,0.004047363725349735,0.0,15881.0,0.24
0.03,0.19,0.4,0.0037084227435098846,0.006671645759737361,0.0,23457.0,0.25
0.03,0.23,0.4,0.005251570229525566,0.009372756620825588,0.0,31033.0,0.26
0.03,0.27,0.4,0.006797566511850676,0.012064750419392785,0.0,38608.0,0.26
0.03,0.31000000000000005,0.4,0.00831798351498472,0.014706031589369612,0.0,46183.0,0.26
0.03,0.35,0.4,0.009798498841771495,0.017278207157691544,0.0,53758.0,0.26
0.03,0.39,0.4,0.011235171413674593,0.01977349602628023,0.0,61333.0,0.26
0.03,0.43000000000000005,0.4,0.01262413392915433,0.02218955201140506,0.0,68908.0,0.26
0.03,0.47,0.4,0.013965928244317994,0.024526881683507595,0.0,76483.0,0.26
0.03,0.51,0.4,0.015260489873132745,0.026787487186913823,0.0,84058.0,0.26
0.03,0.55,0.4,0.016505637807047856,0.028983043332362655,0.0,91632.0,0.25
0.03,0.5900000000000001,0.4,0.017703897233885435,0.03110905822100347,0.0,99207.0,0.25
0.03,0.63,0.4,0.018858486906973445,0.03316857720109555,0.0,106782.0,0.25
0.03,0.67,0.4,0.01997365405421118,0.03516465309584619,0.0,114357.0,0.25
0.03,0.7100000000000001,0.4,0.021050000463447224,0.037100255949264506,0.0,121932.0,0.25
0.03,0.75,0.4,0.022089750217989406,0.03898809850476104,0.0,129506.0,0.24
0.03,0.79,0.4,0.023095960388806333,0.04081900412677668,0.0,137081.0,0.24
0.03,0.8300000000000001,0.4,0.02407178255589037,0.04259099551912648,0.0,144353.0,0.24
0.03,0.87,0.4,0.02501689680998122,0.044307489045144956,0.0,150413.0,0.24
0.03,0.91,0.4,0.02593288148198804,0.045984355353195935,0.0,155260.0,0.23
0.03,0.9500000000000001,0.4,0.02682349471951481,0.04761720100531891,0.0,158896.0,0.23
0.03,0.99,0.4,0.02768933575074507,0.04920337390049066,0.0,161320.0,0.23
0.05,0.09,0.4,1.635711228815902e-14,3.543645423727258e-14,0.0,1313.0,0.0
0.05,0.13,0.4,0.00019786980039680457,0.00038451958652744445,0.0,8901.0,0.13
0.05,0.16999999999999998,0.4,0.0008653463065574773,0.001626327913485357,0.0,16483.0,0.2
0.05,0.21000000000000002,0.4,0.001778049718949534,0.003280842119688975,0.0,24061.0,0.23
0.05,0.25,0.4,0.0028230985964668243,0.005147262497586677,0.0,31637.0,0.24
0.05,0.29,0.4,0.003932437325513136,0.007110683940880417,0.0,39213.0,0.25
0.05,0.33,0.4,0.005066994037822967,0.00910612750872819,0.0,46788.0,0.25
0.05,0.37,0.4,0.006204845162104273,0.011105630552469716,0.0,54364.0,0.26
0.05,0.41,0.4,0.007333817643113949,0.013084401816409798,0.0,61939.0,0.26
0.05,0.45,0.4,0.008444548269219023,0.015031810040102149,0.0,69514.0,0.26
0.05,0.49,0.4,0.009533120446455172,0.016941569433139403,0.0,77089.0,0.26
0.05,0.53,0.4,0.010592056345441506,0.018810080725363734,0.0,84664.0,0.26
0.05,0.5700000000000001,0.4,0.011620833106163615,0.020635465770657453,0.0,92239.0,0.26
0.05,0.6100000000000001,0.4,0.012619836668536772,0.022418751874186103,0.0,99813.0,0.25
0.05,0.65,0.4,0.013589792900315527,0.024162671678923737,0.0,107388.0,0.25
0.05,0.6900000000000001,0.4,0.014532976523986146,0.02585941468643579,0.0,114963.0,0.25
0.05,0.7300000000000001,0.4,0.015449218890011359,0.0275070329168529,0.0,122538.0,0.25
0.05,0.77,0.4,0.01633948322099797,0.02910755552562065,0.0,130113.0,0.25
0.05,0.81,0.4,0.017204737488780222,0.03067275534169197,0.0,137687.0,0.24
0.05,0.8500000000000001,0.4,0.01804593346190833,0.032198380397626514,0.0,144959.0,0.24
0.05,0.89,0.4,0.018865505556544822,0.033683165620483575,0.0,151019.0,0.24
0.05,0.93,0.4,0.019664113483212446,0.03512874879254635,0.0,155867.0,0.24
0.05,0.9700000000000001,0.4,0.020441556526981316,0.03653668065233796,0.0,159503.0,0.24


==> Files for Arxiv/python/NumericAnalysis/valueOfConfoundingalpha6.csv <==
phiL,phiH,alpha,mean,amax,amin,argmax,argmaxMu
0.01,0.05,0.6,0.0024568750849173044,0.004430139057376729,0.0,228.0,0.26
0.01,0.09,0.6,0.006734334191304261,0.011940034206524938,0.0,7803.0,0.26
0.01,0.13,0.6,0.010701006244907508,0.018934000242177097,0.0,15378.0,0.26
0.01,0.17,0.6,0.014260577688047109,0.02527612166469455,0.0,22952.0,0.25
0.01,0.21000000000000002,0.6,0.017465178121059646,0.03105143504475693,0.0,30526.0,0.24
0.01,0.25,0.6,0.020372323660331076,0.03635704469655781,0.0,38101.0,0.24
0.01,0.29000000000000004,0.6,0.023029159570947973,0.041271519168203326,0.0,45675.0,0.23
0.01,0.33,0.6,0.025472922970264916,0.04584004776219788,0.0,53250.0,0.23
0.01,0.37,0.6,0.027734465471195995,0.05013284537279245,0.0,60824.0,0.22
0.01,0.41000000000000003,0.6,0.029837990714089154,0.054161745095812674,0.0,68399.0,0.22
0.01,0.45,0.6,0.03180103746094259,0.05797613379841938,0.0,75973.0,0.21
0.01,0.49,0.6,0.03363971320753244,0.061593546314363055,0.0,83548.0,0.21
0.01,0.53,0.6,0.035370239821779434,0.06501972789272888,0.0,91123.0,0.21
0.01,0.5700000000000001,0.6,0.03700033530863241,0.0683097105971595,0.0,98697.0,0.2
0.01,0.61,0.6,0.03853934686504361,0.07144595322661763,0.0,106272.0,0.2
0.01,0.65,0.6,0.03999865848191678,0.07443797691793559,0.0,113847.0,0.2
0.01,0.6900000000000001,0.6,0.041383071535628965,0.07732447910900324,0.0,121421.0,0.19
0.01,0.73,0.6,0.04269764547731387,0.08010218158271348,0.0,128996.0,0.19
0.01,0.77,0.6,0.0439489090944087,0.08276639439137246,0.0,136571.0,0.19
0.01,0.81,0.6,0.04514389251745032,0.08532471225891784,0.0,143843.0,0.19
0.01,0.85,0.6,0.04628338992785627,0.08781591358669451,0.0,149902.0,0.18
0.01,0.89,0.6,0.047371131560131306,0.09022415732403392,0.0,154750.0,0.18
0.01,0.93,0.6,0.04841303147598048,0.09254569130331203,0.0,158386.0,0.18
0.01,0.97,0.6,0.0494119586496238,0.0947854212742384,0.0,160810.0,0.18
0.03,0.07,0.6,0.00018039517366363002,0.00035283604838933364,0.0,821.0,0.13
0.03,0.11,0.6,0.001623164418758864,0.0030275555857724257,0.0,8405.0,0.22
0.03,0.15,0.6,0.0035806945818695527,0.006575882257321165,0.0,15982.0,0.24
0.03,0.19,0.6,0.005650409828177275,0.010312036450678732,0.0,23558.0,0.25
0.03,0.23,0.6,0.0077001243132762106,0.014020214736679783,0.0,31133.0,0.25
0.03,0.27,0.6,0.009682649723939587,0.01762257490150212,0.0,38708.0,0.25
0.03,0.31000000000000005,0.6,0.01157970349569596,0.02109752974745856,0.0,46282.0,0.24
0.03,0.35,0.6,0.013387838374977357,0.024436584347357012,0.0,53857.0,0.24
0.03,0.39,0.6,0.015108904420975561,0.027635060086023025,0.0,61432.0,0.24
0.03,0.43000000000000005,0.6,0.016746766737293858,0.0307095821144347,0.0,69006.0,0.23
0.03,0.47,0.6,0.018306059056408194,0.03366270573450558,0.0,76581.0,0.23
0.03,0.51,0.6,0.019791584704478324,0.03649375748203338,0.0,84156.0,0.23
0.03,0.55,0.6,0.021208028966115348,0.039225310698153514,0.0,91730.0,0.22
0.03,0.5900000000000001,0.6,0.022559827098192823,0.041857329305532764,0.0,99305.0,0.22
0.03,0.63,0.6,0.023851111144304417,0.04438783851484224,0.0,106880.0,0.22
0.03,0.67,0.6,0.025086396514331994,0.046832204409730446,0.0,114454.0,0.21
0.03,0.7100000000000001,0.6,0.02627073426794269,0.04920356168327395,0.0,122029.0,0.21
0.03,0.75,0.6,0.02740536968730199,0.05149028808262068,0.0,129604.0,0.21
0.03,0.79,0.6,0.028493230804977815,0.05369667809060627,0.0,137179.0,0.21
0.03,0.8300000000000001,0.6,0.0295370062444254,0.05584450363603967,0.0,144450.0,0.2
0.03,0.87,0.6,0.030540427753244247,0.0579317762104622,0.0,150510.0,0.2
0.03,0.91,0.6,0.031506933346501884,0.059951038652617715,0.0,155358.0,0.2
0.03,0.9500000000000001,0.6,0.032436364585472714,0.061905416428499185,0.0,158994.0,0.2
0.03,0.99,0.6,0.03333064031252767,0.063806596536893,0.0,161417.0,0.19
0.05,0.09,0.6,0.0,0.0,0.0,1414.0,0.0
0.05,0.13,0.6,0.00041308007797714907,0.0008036155838832291,0.0,9004.0,0.15
0.05,0.16999999999999998,0.6,0.0014185419561708603,0.002691152472150851,0.0,16584.0,0.2
0.05,0.21000000000000002,0.6,0.002680467927418397,0.005023978125804134,0.0,24161.0,0.22
0.05,0.25,0.6,0.004048866402086438,0.007541037026442876,0.0,31737.0,0.23
0.05,0.29,0.6,0.00545129053066592,0.010116919861851035,0.0,39313.0,0.24
0.05,0.33,0.6,0.0068493691282639334,0.012695574640529462,0.0,46888.0,0.24
0.05,0.37,0.6,0.008224565349317167,0.01523990178279966,0.0,54463.0,0.24
0.05,0.41,0.6,0.009564377207794973,0.017734196514492363,0.0,62037.0,0.23
0.05,0.45,0.6,0.010866289523355582,0.0201728182487184,0.0,69612.0,0.23
0.05,0.49,0.6,0.012125820479700691,0.02254718645324913,0.0,77187.0,0.23
0.05,0.53,0.6,0.013342494187276068,0.024854543386120205,0.0,84762.0,0.23
0.05,0.5700000000000001,0.6,0.01451672319943366,0.027093973011652523,0.0,92337.0,0.23
0.05,0.6100000000000001,0.6,0.01564943887534151,0.029274966676104425,0.0,99911.0,0.22
0.05,0.65,0.6,0.016741872646138623,0.03139702533207327,0.0,107486.0,0.22
0.05,0.6900000000000001,0.6,0.01779541856070075,0.03345578305036434,0.0,115061.0,0.22
0.05,0.7300000000000001,0.6,0.01881154619034706,0.03545280273607621,0.0,122636.0,0.22
0.05,0.77,0.6,0.019793201331719388,0.037397537285626864,0.0,130210.0,0.21
0.05,0.81,0.6,0.02074103987176191,0.039296658438576694,0.0,137785.0,0.21
0.05,0.8500000000000001,0.6,0.021656127546195236,0.04114091371421077,0.0,145057.0,0.21
0.05,0.89,0.6,0.022539829834165123,0.04293205805199067,0.0,151117.0,0.21
0.05,0.93,0.6,0.023393457705374255,0.044671833861594484,0.0,155965.0,0.21
0.05,0.9700000000000001,0.6,0.024218263851698892,0.04638171142995263,0.0,159600.0,0.2


==> Files for Arxiv/python/uniformDemandExampleConvergence.csv <==
belief,Myopic,Truth,sigma,phi,optAlphaL,optAlphaH,optPrice,succProb,Values2
0.0,0.04457470092276997,0.04457470092276997,0.0,0.0,1,1,0.1619503982328954,0.21844960176710462,0.04457470092276998
0.005,0.04476127428527388,0.04465469200127166,0.005126962040574037,0.004964307874692549,1,1,0.16099233344930514,0.21943566655069485,0.044761257769326726
0.01,0.04494191945425593,0.044734683079773345,0.010251553576223487,0.009928887481762419,1,1,0.1600655733071757,0.2203904266928243,0.044941889579886596
0.015,0.04511717602848166,0.044814674158275024,0.015373853353462055,0.014893743704651173,1,1,0.15916727451448687,0.22131672548551312,0.04511713527011178
0.02,0.04528750652464567,0.04489466523677671,0.02049393160687118,0.019858880947471066,1,1,0.158294999765339,0.222217000234661,0.045287456846621235
0.025,0.045453310961732614,0.044974656315278395,0.025611851471397305,0.024824303213787837,1,1,0.15744664093972102,0.22309335906027902,0.04545325394131208
0.03,0.04561493807863399,0.04505464739378008,0.030727670092983127,0.029790014168639845,1,1,0.15662036003044233,0.22394763996955766,0.045614874995078894
0.035,0.04577269408881641,0.04513463847228177,0.03584143951443729,0.03475601718805822,1,1,0.15581454303872655,0.22478145696127347,0.045772625989023326
0.04,0.045926849602378306,0.045214629550783446,0.040953207391022886,0.03972231539911087,1,1,0.15502776351966788,0.22559623648033214,0.04592677734996349
0.045,0.04607764516361449,0.04529462062928513,0.04606301757509774,0.04468891171265418,1,1,0.15425875341809414,0.22639324658190582,0.04607756947612503
0.05,0.04622529572819718,0.04537461170778682,0.05117091059869031,0.04965580885039649,1,1,0.153506379488299,0.227173620511701,0.04622521720566955
0.055,0.046369994318056815,0.0454546027862885,0.056276924075550225,0.054623009367470644,1,1,0.15276962404402597,0.22793837595597405,0.04636991346518116
0.06,0.04651191503133952,0.04553459386479019,0.06138109303895931,0.059590515671421075,1,1,0.1520475691047191,0.2286884308952809,0.04651183227483775
0.065,0.04665121554129885,0.045614584943291875,0.06648345022777537,0.06455833003829944,1,1,0.1513393832331899,0.2294246167668101,0.046651131243678076
0.07,0.04678803918633566,0.045694576021793554,0.07158402633037048,0.06952645462640661,1,1,0.15064431052646945,0.23014768947353056,0.04678795365686708
0.075,0.04692251673008392,0.04577456710029524,0.07668285019402973,0.07449489148810254,1,1,0.1499616613443766,0.2308583386556234,0.04692243023363675
0.08,0.04705476785305548,0.045854558178796925,0.0817799490057926,0.07946364258001741,1,1,0.14929080445187853,0.23155719554812146,0.047054680617257295
0.085,0.047184902424246625,0.04593454925729861,0.08687534844951031,0.08443270977193007,1,1,0.14863116032034948,0.23224483967965048,0.047184814645327026
0.09,0.04731302159112131,0.0460145403358003,0.0919690728429609,0.08940209485452842,1,1,0.1479821953854271,0.2329218046145729,0.047312933438711194
0.095,0.04743921871870347,0.046094531414301976,0.09706114525813676,0.09437179954622543,1,1,0.14734341709962168,0.23358858290037832,0.04743913033980006
0.1,0.04756358020254749,0.04617452249280366,0.10215158762724962,0.09934182549917299,1,1,0.14671436964923273,0.2342456303507673,0.04756349172480816
0.105,0.04768618617569057,0.04625451357130535,0.10724042083654647,0.10431217430459071,1,1,0.14609463022969807,0.23489336977030195,0.04768609771018341
0.11,0.04780711112600904,0.04633450464980703,0.1123276648096689,0.10928284749750661,1,1,0.14548380579288508,0.23553219420711488,0.04780702276952073
0.115,0.04792642443747748,0.04641449572830872,0.11741333858199891,0.1142538465609901,1,1,0.14488153019523134,0.23616246980476868,0.04792633627445873
0.12,0.04804419086648905,0.0464944868068104,0.12249746036719973,0.11922517292994547,1,1,0.14428746168796253,0.2367845383120375,0.04804410297070149
0.125,0.048160470962512934,0.046574477885312084,0.12758004761696867,0.12419682799452245,1,1,0.14370128070053567,0.23739871929946432,0.04816038339842884
0.13,0.04827532144083731,0.04665446896381377,0.13266111707486317,0.12916881310319234,1,1,0.14312268787649313,0.2380053121235069,0.048275234264833905
0.135,0.048388795513903966,0.046734460042315455,0.13774068482493146,0.1341411295655306,1,1,0.14255140232746025,0.23860459767253978,0.04838870877528606
0.14,0.04850094318672117,0.04681445112081714,0.14281876633577317,0.13911377865474128,1,1,0.14198716007638745,0.23919683992361257,0.04850085692859975
0.145,0.04861181152100278,0.04689444219931882,0.1478953765005655,0.14408676160995285,1,1,0.14142971266555393,0.23978228733444606,0.04861172578105235
0.15,0.048721444871986645,0.046974433277820506,0.15297052967351635,0.14906007963831222,1,1,0.14087882590850917,0.2403611740914908,0.04872135968310001
0.155,0.04882988510130904,0.04705442435632219,0.15804423970314327,0.15403373391689817,1,1,0.14033427876816812,0.24093372123183188,0.04882980049216501
0.16,0.04893717176882807,0.04713441543482388,0.1631165199627246,0.15900772559447499,1,1,0.13979586234581678,0.24150013765418324,0.048937087764385066
0.165,0.049043342305886264,0.04721440651332556,0.168187383378223,0.16398205579310235,1,1,0.13926337896791394,0.24206062103208603,0.049043258927812625
0.17,0.04914843217216081,0.04729439759182725,0.17325684245394546,0.16895672560961655,1,1,0.13873664135936986,0.2426153586406301,0.04914834943921077
0.17500000000000002,0.049252474997962085,0.04737438867032893,0.17832490929616965,0.17393173611699614,1,1,0.13821547189349864,0.24316452810650135,0.04925239292630519
0.18,0.04935550271359761,0.047454379748830613,0.1833915956349389,0.1789070883656235,1,1,0.1376997019101281,0.24370829808987193,0.04935542131710777
0.185,0.049457545667209335,0.0475343708273323,0.1884569128442052,0.18388278338445174,1,1,0.13718917109444667,0.24424682890555333,0.04945746495771925
0.19,0.049558632732315415,0.047614361905833985,0.19352087196047651,0.1888588221820872,1,1,0.13668372691010378,0.24478027308989625,0.049558552719840776
0.195,0.04965879140613496,0.04769435298433567,0.1985834837001096,0.19383520574779362,1,1,0.13618322408088093,0.2453087759191191,0.049658712099072466
0.2,0.04975804789964265,0.04777434406283735,0.20364475847537158,0.19881193505242706,1,1,0.13568752411594337,0.24583247588405666,0.04975796930494526
0.20500000000000002,0.04985642722018842,0.047854335141339036,0.2087047064093813,0.2037890110493059,1,1,0.13519649487427488,0.24635150512572512,0.04985634934352065
0.21,0.04995395324741832,0.04793432621984072,0.21376333735002845,0.2087664346750226,1,1,0.13471001016441478,0.24686598983558525,0.04995387609329413
0.215,0.0500506488031488,0.04801431729834241,0.21882066088295996,0.21374420685020248,1,1,0.1342279493760611,0.24737605062393891,0.05005057237505424
0.22,0.05014653571577282,0.04809430837684409,0.2238766863437114,0.21872232848021292,1,1,0.13375019714049405,0.2478818028595059,0.050146460016275166
0.225,0.05024163487971164,0.04817429945534577,0.22893142282905563,0.22370080045582788,1,1,0.13327664301710976,0.24838335698289027,0.0502415599105568
0.23,0.05033596631037003,0.04825429053384746,0.23398487920763203,0.2286796236538512,1,1,0.13280718120365315,0.24888081879634688,0.050335892072569555
0.23500000000000001,0.05042954919500444,0.04833428161234914,0.23903706412991457,0.23365879893770156,1,1,0.1323417102679946,0.24937428973200543,0.050429475688913185
0.24,0.05052240193986837,0.04841427269085083,0.24408798603757004,0.23863832715796293,1,1,0.13188013289952588,0.24986386710047415,0.05052232916525418
0.245,0.05061454221396369,0.048494263769352515,0.24913765317225509,0.2436182091529023,1,1,0.13142235567844837,0.2503496443215516,0.05061447017006976
0.25,0.05070598698969114,0.0485742548478542,0.25418607358389317,0.24859844574895743,1,1,0.13096828886140494,0.2508317111385951,0.05070591567529195
0.255,0.05079675258066445,0.04865424592635588,0.2592332551384721,0.25357903776119695,1,1,0.13051784618206222,0.2513101538179378,0.05079668199411612
0.26,0.05088685467692677,0.048734237004857565,0.26427920552539597,0.258559985993755,1,1,0.13007094466538824,0.25178505533461176,0.05088678481621219
0.265,0.05097630837778353,0.04881422808335925,0.269323932264425,0.2635412912402419,1,1,0.12962750445449298,0.252256495545507,0.05097623924055304
0.27,0.051065128222446486,0.04889421916186094,0.27436744271223207,0.26852295428413253,1,1,0.1291874486490091,0.2527245513509909,0.0510650598060545
0.275,0.05115332821866426,0.04897421024036262,0.27940974406860286,0.27350497589913403,1,1,0.1287507031540857,0.2531892968459143,0.05115326052020225
0.28,0.0512409218694991,0.0490542013188643,0.28445084338230486,0.278487356849535,1,1,0.1283171965391564,0.2536508034608436,0.05124085488582539
0.28500000000000003,0.051327922198394216,0.04913419239736599,0.28949074755664683,0.28347009789053557,1,1,0.12788685990571869,0.2541091400942813,0.05132785592616082
0.29,0.05141434177266326,0.04921418347586767,0.2945294633547502,0.2884531997685617,1,1,0.12745962676343237,0.25456437323656766,0.05141427620834013
0.295,0.05150019272552169,0.04929417455436936,0.2995669974045521,0.29343666322156375,1,1,0.12703543291390518,0.2550165670860949,0.051500127865418646
0.3,0.05158548677676894,0.049374165632871045,0.3046033562035551,0.2984204889792997,1,1,0.12661421634159195,0.255465783658408,0.05158542261705548
0.305,0.05167023525222141,0.049454156711372724,0.3096385461233426,0.30340467776360563,1,1,0.1261959171112806,0.25591208288871947,0.051670171788944584
0.31,0.05175444910198668,0.04953414778987441,0.3146725734138737,0.3083892302886526,1,1,0.1257804772716869,0.2563555227283131,0.05175438633108735
0.315,0.05183813891766284,0.049614138868376095,0.31970544420757047,0.31337414726119195,1,1,0.125367840764718,0.25679615923528204,0.051838076834990296
0.32,0.05192131494853886,0.04969412994687778,0.32473716452321205,0.3183594293807888,1,1,0.12495795334000256,0.2572340466599974,0.05192125354986413
0.325,0.052003987116866206,0.04977412102537947,0.32976774026964534,0.3233450773400456,1,1,0.12455076247431916,0.2576692375256808,0.052003926397894
0.33,0.05208616503226552,0.049854112103881146,0.3347971772493256,0.3283310918248147,1,1,0.12414621729558377,0.2581017827044162,0.05208610498864518
0.335,0.052167858005328284,0.04993410318238283,0.3398254811616945,0.33331747351440255,1,1,0.12374426851108479,0.25853173148891523,0.05216779863266357
0.34,0.05224907506046686,0.05001409426088452,0.3448526576064071,0.33830422308176394,1,1,0.1233448683396798,0.2589591316603202,0.05224901635432491
0.34500000000000003,0.0523298249480638,0.0500940853393862,0.34987871208641547,0.3432913411936891,1,1,0.12294797044768882,0.2593840295523112,0.05232976690398314
0.35000000000000003,0.05241011615596589,0.05017407641788789,0.3549036500109177,0.348278828510981,1,1,0.12255352988824211,0.2598064701117579,0.05241005876946378
0.355,0.0524899569203663,0.05025406749638957,0.35992747669817854,0.35326668568862757,1,1,0.12216150304385621,0.26022649695614375,0.0524899001869453
0.36,0.052569355236113564,0.050334058574891254,0.36495019737823037,0.358254913375965,1,1,0.12177184757203206,0.2606441524279679,0.05256929915126754
0.365,0.05264831886648428,0.05041404965339294,0.3699718171954608,0.3632435122168347,1,1,0.12138452235368176,0.26105947764631826,0.05264826342570375
0.37,0.05272685535245287,0.050494040731894625,0.37499234121109176,0.3682324828497347,1,1,0.12099948744420749,0.2614725125557925,0.05272680055122993
0.375,0.05280497202149016,0.05057403181039631,0.3800117744055568,0.37322182590796393,1,1,0.12061670402706667,0.2618832959729333,0.05280491773020298
0.38,0.05288267599591916,0.050654022888898,0.38503012168078243,0.3782115420197619,1,1,0.12023613436967152,0.2622918656303285,0.05288262214505165
0.385,0.05295997420085531,0.050734013967399676,0.3900473878623781,0.38320163180844213,1,1,0.11985774178148051,0.26269825821851944,0.05295992080274821
0.39,0.05303687337175625,0.05081400504590136,0.39506357770173783,0.38819209589252107,1,1,0.11948149057415065,0.2631025094258494,0.053036820438007254
0.395,0.05311338006160396,0.05089399612440305,0.40007869587806216,0.393182934885841,1,1,0.11910734602362728,0.26350465397637274,0.05311332760310978
0.4,0.05318950064774129,0.05097398720290473,0.40509274700029924,0.3981741493976905,1,1,0.11873527433405842,0.2639047256659416,0.053189448674736975
0.405,0.053265241338382674,0.05105397828140642,0.410105735609013,0.4031657400329181,1,1,0.1183652426034265,0.2643027573965735,0.05326518986047855
0.41000000000000003,0.05334060817881811,0.051133969359908105,0.41511766617818074,0.4081577073920431,1,1,0.11799721879079952,0.26469878120920054,0.05334055720503435
0.41500000000000004,0.053415607057327605,0.051213960438409784,0.42012854311692305,0.41315005207136213,1,1,0.11763117168510855,0.26509282831489145,0.05341555659612671
0.42,0.053490243710822595,0.05129395151691147,0.42513837077116934,0.41814277466305183,1,1,0.1172670708753662,0.26548492912463384,0.05349019377013994
0.425,0.05356452373022953,0.051373942595413155,0.4301471534252639,0.4231358757552681,1,1,0.11690488672224496,0.265875113277755,0.053564474317502
0.43,0.0536384525656299,0.05145393367391484,0.4351548953035115,0.4281293559322415,1,1,0.11654459033094106,0.266263409669059,0.05363840368782277
0.435,0.05371203553116992,0.05153392475241653,0.4401616005716708,0.4331232157743693,1,1,0.11618615352525236,0.26664984647474765,0.0537119871948023
0.44,0.0537852778097526,0.051613915830918206,0.44516727333839184,0.43811745585830586,1,1,0.11582954882280602,0.26703445117719393,0.0537852300209212
0.445,0.05385818445752369,0.05169390690941989,0.4501719176566047,0.44311207675704717,1,1,0.11547474941137273,0.2674172505886273,0.053858137221925284
0.45,0.05393076040816234,0.05177389798792158,0.45517553752486023,0.4481070790400154,1,1,0.1151217291262109,0.26779827087378916,0.053930713731114924
0.455,0.05400301047698723,0.05185388906642326,0.4601781368886243,0.45310246327313863,1,1,0.114770462428386,0.268177537571614,0.05400296436344992
0.46,0.05407493936488713,0.05193388014492495,0.4651797196415274,0.45809823001892946,1,1,0.11442092438401469,0.26855507561598535,0.05407489381947897
0.465,0.054146551662085596,0.05201387122342663,0.470180289626574,0.4630943798365596,1,1,0.11407309064438528,0.2689309093556147,0.054146506689103265
0.47000000000000003,0.05421785185174776,0.05209386230192831,0.4751798506373099,0.4680909132819337,1,1,0.11372693742691073,0.2693050625730893,0.05421780745518229
0.47500000000000003,0.05428884431343766,0.05217385338043,0.4801784064189524,0.4730878309077595,1,1,0.11338244149687081,0.2696775585031292,0.0542888004969902
0.48,0.05435953332643328,0.052253844458931685,0.4851759606694825,0.47808513326361596,1,1,0.11303958014990495,0.27004841985009503,0.05435949009353004
0.485,0.05442992307290655,0.05233383553743337,0.49017251704070325,0.4830828208960206,1,1,0.11269833119521742,0.2704176688047826,0.054429880426712846
0.49,0.05450001764097502,0.05241382661593505,0.49516807913926275,0.4880808943484929,1,1,0.11235867293946052,0.2707853270605395,0.05449997558440861
0.495,0.054569821027631284,0.052493817694436735,0.5001626505276453,0.4930793541616168,1,1,0.11202058417126196,0.27115141582873803,0.054569779563374936
0.5,0.05463933714155631,0.05257380877293842,0.5051562347251324,0.49807820087310145,1,1,0.11168404414636589,0.2715159558536341,0.05463929627206972
0.505,0.05470856980582204,0.05265379985144011,0.510148835208732,0.5030774350178396,1,1,0.11134903257335738,0.27187896742664264,0.05470852953335307
0.51,0.05477752276048871,0.05273379092994179,0.5151404554140814,0.5080770571279646,1,1,0.11101552959994343,0.27224047040005656,0.054777483087084085
0.515,0.05484619966510179,0.05281378200844347,0.5201310987363198,0.5130770677329058,1,1,0.11068351579976315,0.27260048420023686,0.054846160592617176
0.52,0.05491460410109317,0.05289377308694516,0.525120768530938,0.518077467359442,1,1,0.11035297215970369,0.2729590278402963,0.05491456563120274
0.525,0.05498273957409118,0.05297376416544684,0.5301094681145989,0.5230782565317537,1,1,0.11002388006769703,0.273316119932303,0.054982701708296694
0.53,0.055050609516143566,0.05305375524394853,0.5350972007659371,0.5280794357714733,1,1,0.10969622130097682,0.27367177869902315,0.05505057225578293
0.535,0.05511821728785737,0.053133746322450215,0.5400839697263318,0.5330810055977355,1,1,0.10936997801477313,0.2740260219852269,0.055118180634112814
0.54,0.05518556618045949,0.053213737400951894,0.54506977820066,0.5380829665272238,1,1,0.1090451327314262,0.27437886726857386,0.05518553013436529
0.545,0.05525265941778163,0.053293728479453586,0.5500546293580264,0.5430853190742173,1,1,0.1087216683298998,0.2747303316701002,0.055252623980231425
0.55,0.055319500158172684,0.053373719557955265,0.555038526332472,0.548088063750637,1,1,0.10839956803567673,0.27508043196432325,0.05531946532992644
0.555,0.05538609149634208,0.05345371063645695,0.560021472223664,0.5530912010660884,1,1,0.10807881541101926,0.27542918458898075,0.055386057278032697
0.56,0.05545243646513699,0.05353370171495864,0.5650034700975656,0.5580947315279055,1,1,0.10775939434557912,0.27577660565442086,0.0554524028572766
0.5650000000000001,0.05551853803725622,0.05361369279346032,0.5699845229870859,0.5630986556411912,1,1,0.10744128904734085,0.27612271095265917,0.05551850493869169
0.5700000000000001,0.055584399126903584,0.05369368387196201,0.5749646338927147,0.5681029739088596,1,1,0.10712448403388541,0.27646751596611463,0.055584366511423594
0.5750000000000001,0.055650022591383415,0.05377367495046369,0.5799438057831366,0.5731076868316737,1,1,0.10680896412395906,0.27681103587604095,0.055649990455825374
0.58,0.05571541123264048,0.05385366602896537,0.5849220415958308,0.5781127949082856,1,1,0.10649471442933557,0.27715328557066443,0.05571537957387671
0.585,0.05578056779874679,0.05393365710746706,0.5898993442376538,0.5831182986352729,1,1,0.1061817203469588,0.2774942796530412,0.05578053661368414
0.59,0.05584549498533761,0.05401364818596874,0.5948757165854056,0.5881241985071752,1,1,0.1058699675513541,0.27783403244864596,0.05584546427091707
0.595,0.05591019543699854,0.054093639264470424,0.5998511614863835,0.5931304950165308,1,1,0.1055594419872974,0.27817255801270263,0.05591016519019486
0.6,0.05597467174860576,0.05417363034297211,0.6048256817589179,0.5981371886539103,1,1,0.10525012986273152,0.27850987013726847,0.05597464196642707
0.605,0.056038926466621564,0.054253621421473795,0.609799280192897,0.6031442799079509,1,1,0.10494201764191918,0.2788459823580808,0.05603889714610904
0.61,0.05610296209034681,0.05433361249997548,0.6147719595502759,0.6081517692653897,1,1,0.10463509203882343,0.27918090796117656,0.056102933228574195
0.615,0.0561667810731319,0.05441360357847716,0.6197437225655742,0.6131596572110957,1,1,0.10432934001070639,0.27951465998929365,0.056166752667205194
0.62,0.05623038582354816,0.05449359465697885,0.6247145719463598,0.6181679442281008,1,1,0.10402474875193732,0.27984725124806265,0.056230357870605194
0.625,0.05629377870652137,0.05457358573548053,0.6296845103737203,0.6231766307976317,1,1,0.10372130568800193,0.28017869431199804,0.05629375120373142
0.63,0.056356962044428284,0.05465357681398222,0.6346535405027244,0.6281857173991386,1,1,0.10341899846970468,0.2805090015302953,0.05635693498899169
0.635,0.05641993811815833,0.0547335678924839,0.6396216649628684,0.6331952045103248,1,1,0.10311781496755705,0.28083818503244296,0.05641991150730612
0.64,0.05648270916814143,0.05481355897098559,0.6445888863585157,0.6382050926071762,1,1,0.10281774326634395,0.28116625673365603,0.05648268299913489
0.645,0.0565452773953432,0.054893550049487275,0.6495552072693223,0.6432153821639874,1,1,0.10251877165986199,0.281493228340138,0.056545251665473556
0.65,0.056607644962229205,0.054973541127988954,0.6545206302506537,0.6482260736533909,1,1,0.10222088864582232,0.28181911135417764,0.05660761966881715
0.655,0.056669813993698796,0.05505353220649064,0.6594851578339904,0.6532371675463822,1,1,0.10192408292091265,0.2821439170790873,0.05666978913409421
0.66,0.056731786577990426,0.055133523284992325,0.6644487925273258,0.6582486643123466,1,1,0.10162834337601143,0.28246765662398854,0.05673176214957193
0.665,0.05679356476755883,0.05521351436349401,0.6694115368155515,0.6632605644190848,1,1,0.10133365909154957,0.28279034090845045,0.0567935407677334
0.67,0.056855150579925504,0.0552935054419957,0.6743733931608371,0.6682728683328367,1,1,0.10104001933301317,0.28311198066698684,0.05685512700612817
0.675,0.056916545998503584,0.055373496520497376,0.679334364002997,0.6732855765183074,1,1,0.10074741354658277,0.2834325864534172,0.056916522848196996
0.68,0.05697775297339758,0.05545348759899906,0.6842944517598529,0.6782986894386893,1,1,0.10045583135490377,0.2837521686450962,0.05697773024407164
0.685,0.0570387734221793,0.05553347867750075,0.6892536588275848,0.6833122075556863,1,1,0.10016526255298323,0.2840707374470167,0.05703875111135086
0.6900000000000001,0.05709960923064088,0.05561346975600243,0.6942119875810749,0.6883261313295366,1,1,0.09987569710420864,0.28438830289579137,0.05709958733585328
0.6950000000000001,0.05716026225352512,0.05569346083450412,0.699169440374244,0.6933404612190339,1,1,0.09958712513648409,0.28470487486351587,0.057160240772347964
0.7000000000000001,0.05722073431523512,0.0557734519130058,0.70412601954038,0.6983551976815512,1,1,0.09929953693847955,0.28502046306152046,0.05722071324526379
0.705,0.057281027210522285,0.05585344299150748,0.7090817273924591,0.7033703411730595,1,1,0.09901292295598983,0.2853350770440102,0.057281006549377705
0.71,0.057341142705155335,0.05593343407000917,0.7140365662234596,0.7083858921481512,1,1,0.09872727378839816,0.2856487262116018,0.057341122450483534
0.715,0.05740108253656943,0.056013425148510855,0.7189905383066681,0.7134018510600589,1,1,0.0984425801852422,0.2859614198147578,0.057401062686041254
0.72,0.05746084841449692,0.05609341622701254,0.7239436458959811,0.7184182183606762,1,1,0.09815883304287759,0.28627316695712246,0.0574608289658077
0.725,0.05752044202158029,0.05617340730551422,0.7288958912261977,0.7234349945005761,1,1,0.09787602340123656,0.28658397659876345,0.057520422972449484
0.73,0.057579865013967696,0.056253398384015905,0.7338472765133068,0.7284521799290323,1,1,0.0975941424406777,0.2868938575593223,0.05757984636213856
0.735,0.05763911902189165,0.05633338946251759,0.7387978039547685,0.733469775094036,1,1,0.0973131814789243,0.2872028185210757,0.05763910076513093
0.74,0.05769820565023186,0.05641338054101928,0.7437474757297885,0.7384877804423152,1,1,0.09703313196808773,0.2875108680319123,0.057698187786329465
0.745,0.05775712647906219,0.05649337161952096,0.7486962939995877,0.7435061964193529,1,1,0.09675398549177351,0.2878180145082265,0.05775710900583089
0.75,0.05781588306418278,0.05657336269802264,0.7536442609076656,0.7485250234694042,1,1,0.09647573376226667,0.2881242662377333,0.05781586597945786
0.755,0.057874476937637476,0.05665335377652433,0.7585913785800578,0.7535442620355143,1,1,0.09619836861779454,0.2884296313822055,0.057874460239276455
0.76,0.05793290960821703,0.05673334485502601,0.7635376491255885,0.7585639125595349,1,1,0.09592188201986349,0.2887341179801365,0.057932893294099355
0.765,0.057991182561949094,0.0568133359335277,0.7684830746361183,0.7635839754821414,1,1,0.09564626605066799,0.28903773394933197,0.057991166629975846
0.77,0.05804929726257461,0.056893327012029385,0.7734276571867852,0.7686044512428488,1,1,0.09537151291056903,0.289340487089431,0.058049281710668185
0.775,0.05810725515201165,0.056973318090531064,0.7783713988362427,0.7736253402800278,1,1,0.09509761491564012,0.2896423850843599,0.058107239978115496
0.78,0.05816505765080711,0.057053309169032757,0.7833143016268921,0.7786466430309209,1,1,0.09482456449527805,0.289943435504722,0.05816504285288542
0.785,0.058222706158576,0.057133300247534435,0.7882563675851092,0.7836683599316574,1,1,0.09455235418987722,0.29024364581012274,0.05822269173461345
0.79,0.058280202054429776,0.05721329132603612,0.7931975987214681,0.7886904914172685,1,1,0.0942809766485644,0.2905430233514356,0.05828018800243122
0.795,0.058337546697392904,0.05729328240453781,0.7981379970309593,0.7937130379217029,1,1,0.09401042462699312,0.29084157537300687,0.05833753301538313
0.8,0.05839474142680912,0.05737327348303949,0.8030775644932043,0.7987359998778396,1,1,0.09374069098519484,0.29113930901480517,0.058394728112832556
0.805,0.058451787562736855,0.05745326456154118,0.8080163030726655,0.8037593777175049,1,1,0.09347176868548579,0.29143623131451424,0.0584517746148573
0.81,0.05850868640633473,0.05753325564004286,0.8129542147188514,0.8087831718714836,1,1,0.09320365079042726,0.29173234920957275,0.05850867382263512
0.8150000000000001,0.05856543924023694,0.05761324671854454,0.8178913013665192,0.813807382769535,1,1,0.09293633046083824,0.29202766953916176,0.05856542701881907
0.8200000000000001,0.058622047328919534,0.05769323779704623,0.8228275649358726,0.8188320108404052,1,1,0.0926698009538578,0.2923221990461422,0.05862203546790379
0.8250000000000001,0.058678511919056965,0.057773228875547915,0.8277630073327548,0.8238570565118405,1,1,0.09240405562105716,0.2926159443789429,0.0586785004165821
0.8300000000000001,0.05873483423987009,0.0578532199540496,0.8326976304488409,0.8288825202106007,1,1,0.09213908790659822,0.2929089120934018,0.058734823094092954
0.835,0.05879101550346524,0.05793321103255128,0.8376314361618222,0.833908402362472,1,1,0.09187489134543878,0.2932011086545612,0.05879100471256056
0.84,0.05884705690516503,0.058013202111052965,0.8425644263355917,0.8389347033922797,1,1,0.0916114595615815,0.2934925404384185,0.05884704646732515
0.845,0.058902959623830846,0.05809319318955465,0.8474966028204219,0.8439614237238997,1,1,0.09134878626636672,0.29378321373363325,0.05890294953726552
0.85,0.05895872482217751,0.05817318426805634,0.8524279674531422,0.8489885637802717,1,1,0.09108686525680666,0.2940731347431934,0.058958715085113626
0.855,0.05901435364708039,0.05825317534655802,0.8573585220573121,0.8540161239834104,1,1,0.09082569041396041,0.29436230958603965,0.05901434425776176
0.86,0.05906984722987471,0.0583331664250597,0.8622882684433901,0.8590441047544176,1,1,0.09056525570134837,0.2946507442986516,0.05906983818656186
0.865,0.05912520668664796,0.05841315750356139,0.8672172084089014,0.8640725065134938,1,1,0.09030555516340495,0.2949384448365951,0.05912519798761791
0.87,0.059180433118525125,0.05849314858206307,0.8721453437386012,0.869101329679949,1,1,0.09004658292396821,0.2952254170760318,0.05918042476207113
0.875,0.059235527611947135,0.05857313966056476,0.8770726762046355,0.8741305746722148,1,1,0.08978833318480592,0.29551166681519403,0.059235519596378516
0.88,0.05929049123894267,0.058653130739066445,0.8819992075666984,0.8791602419078541,1,1,0.08953080022417612,0.29579719977582386,0.059290483562584574
0.885,0.05934532505739351,0.058733121817568124,0.8869249395721877,0.8841903318035729,1,1,0.08927397839542217,0.29608202160457786,0.05934531771858672
0.89,0.059400030111293814,0.05881311289606981,0.8918498739563572,0.8892208447752306,1,1,0.08901786212560048,0.2963661378743995,0.05940002310839452
0.895,0.059454607431002976,0.058893103974571495,0.896774012442465,0.8942517812378493,1,1,0.08876244591414051,0.29664955408585947,0.05945460076238261
0.9,0.05950905803349313,0.05897309505307318,0.9016973567419216,0.8992831416056266,1,1,0.08850772433153567,0.29693227566846436,0.05950905169753812
0.905,0.059563382922590266,0.05905308613157487,0.9066199085544336,0.9043149262919432,1,1,0.08825369201806496,0.297214307981935,0.05956337691770189
0.91,0.059617583089210474,0.059133077210076546,0.9115416695681452,0.9093471357093741,1,1,0.08800034368254342,0.2974956563174566,0.05961757741380462
0.915,0.05967165951159009,0.05921306828857823,0.9164626414597777,0.914379770269697,1,1,0.0877476741011018,0.2977763258988982,0.05967165416409711
0.92,0.05972561315551122,0.05929305936707992,0.9213828258947663,0.9194128303839046,1,1,0.08749567811599358,0.29805632188400644,0.059725608134375704
0.925,0.05977944497452172,0.0593730504455816,0.9263022245273945,0.9244463164622106,1,1,0.08724435063442927,0.2983356493655708,0.05977944027820234
0.93,0.059833155910150336,0.05945304152408329,0.9312208390009262,0.9294802289140617,1,1,0.08699368662743692,0.2986143133725631,0.059833151537119635
0.935,0.059886746892117024,0.05953303260258497,0.9361386709477355,0.9345145681481453,1,1,0.08674368112874824,0.2988923188712518,0.05988674284086128
0.9400000000000001,0.059940218838538666,0.05961302368108666,0.941055721989435,0.9395493345723989,1,1,0.08649432923370946,0.29916967076629053,0.05994021510755769
0.9450000000000001,0.059993572656129965,0.05969301475958834,0.9459719937370004,0.9445845285940192,1,1,0.08624562609821672,0.2994463739017833,0.05999356924393692
0.9500000000000001,0.06004680924040011,0.059773005838090025,0.9508874877908945,0.9496201506194706,1,1,0.08599756693767448,0.29972243306232554,0.06004680614552135
0.9550000000000001,0.06009992947584497,0.05985299691659171,0.9558022057411886,0.9546562010544934,1,1,0.08575014702597746,0.2999978529740226,0.060099926696819905
0.96,0.06015293423613522,0.05993298799509339,0.9607161491676814,0.9596926803041127,1,1,0.08550336169451424,0.3002726383054858,0.06015293177151608
0.965,0.06020582438430018,0.060012979073595075,0.9656293196400172,0.964729588772647,1,1,0.08525720633119316,0.3005467936688069,0.06020582223265192
0.97,0.06025860077290787,0.06009297015209676,0.9705417187178003,0.9697669268637157,1,1,0.08501167637948885,0.30082032362051114,0.060258598932807966
0.975,0.0603112642442409,0.06017296123059845,0.9754533479507093,0.9748046949802475,1,1,0.08476676733750975,0.3010932326624903,0.060311262714279223
0.98,0.06036381563046894,0.06025295230910013,0.9803642088786085,0.9798428935244885,1,1,0.08452247475708524,0.30136552524291477,0.06036381440924757
0.985,0.06041625575381708,0.06033294338760181,0.9852743030316579,0.9848815228980093,1,1,0.08427879424287277,0.3016372057571272,0.06041625483995019
0.99,0.06046858542673102,0.060412934466103504,0.9901836319304211,0.9899205835017141,1,1,0.08403572145148339,0.3019082785485166,0.06046858481884469
0.995,0.06052080545203836,0.06049292554460518,0.9950921970859722,0.9949600757358472,1,1,0.08379325209062648,0.30217874790937355,0.06052080514877045
1.0,0.06057291662310687,0.06057291662310687,1.0,1.0,1,1,0.0835513819182718,0.3024486180817282,0.060572916623106876


==> Plots/simulationMyopic002.csv <==
Unnamed: 0,beliefs,Confounding,ConcavConfounding,Period0,Period500,Period1000,Period1500,Period2000,Period2500,Period3000,Period3500,Period4000,Period4500,Period5000,Period0Average,Period500Average,Period1000Average,Period1500Average,Period2000Average,Period2500Average,Period3000Average,Period3500Average,Period4000Average,Period4500Average,Period5000Average,full
0,0,1.062604122,1.062604122,1.062604122,532.3646654,1063.666727,1594.968788,2126.270849,2657.57291,3188.874972,3720.177033,4251.479094,4782.781155,5314.083217,1.062604122,1.062604122,1.062604122,1.062604122,1.062604122,1.062604122,1.062604122,1.062604122,1.062604122,1.062604122,1.062604122,1.062604122
1,0.005,1.063093203,1.063093203,1.0637027,532.7122868,1064.15982,1595.545971,2126.911579,2658.26981,3189.625294,3720.979739,4252.333789,4783.687686,5315.041526,1.0637027,1.063297978,1.063096724,1.062988655,1.062924327,1.062882771,1.062854147,1.062833402,1.062817743,1.062805529,1.062795746,1.062707608
2,0.01,1.063564013,1.063564013,1.064743853,533.0437626,1064.631886,1596.100556,2127.52916,2658.943357,3190.352188,3721.758988,4253.165014,4784.570745,5315.976362,1.064743853,1.063959606,1.063568318,1.063358132,1.063232964,1.063152082,1.063096364,1.063055981,1.063025497,1.063001721,1.062982676,1.062811093
3,0.015,1.064017494,1.064017494,1.065732882,533.3594932,1065.083438,1596.633089,2128.124149,2659.594112,3191.056215,3722.515341,4253.973334,4785.430892,5316.888284,1.065732882,1.064589807,1.064019419,1.063712918,1.063530309,1.06341228,1.063330961,1.06327202,1.063227527,1.063192822,1.063165024,1.062914578
4,0.02,1.06445451,1.06445451,1.066674327,533.659844,1065.514953,1597.14408,2128.697064,2660.222599,3191.737899,3723.249324,4254.759272,4786.268654,5317.777821,1.066674327,1.065189309,1.064450502,1.064053351,1.063816624,1.063663574,1.063558114,1.063481669,1.063423962,1.06337895,1.063342896,1.063018064
5,0.025,1.064875855,1.064875855,1.067572113,533.9451497,1065.926876,1597.634006,2129.248394,2660.829308,3192.397734,3723.96143,4255.523322,4787.084525,5318.645463,1.067572113,1.065758782,1.064862014,1.064379751,1.064092151,1.063906161,1.063777985,1.06368507,1.063614927,1.063560214,1.063516389,1.063121549
6,0.03,1.065282262,1.065282262,1.068429661,534.2172286,1066.32159,1598.105427,2129.780762,2661.416886,3193.038374,3724.654316,4256.268144,4787.881164,5319.493873,1.068429661,1.066301853,1.065256333,1.064693822,1.064358202,1.064141098,1.063991461,1.063882981,1.063801086,1.063737206,1.063686037,1.063225034
7,0.035,1.065674407,1.065674407,1.069249972,534.4777172,1066.701235,1598.560647,2130.296528,2661.987714,3193.662208,3725.330375,4256.996131,4788.660963,5320.325443,1.069249972,1.066821791,1.065635599,1.0649971,1.064615956,1.064369338,1.064199336,1.064076086,1.063983037,1.063910456,1.063852318,1.06332852
8,0.04,1.066052916,1.066052916,1.070035698,534.7276458,1067.067162,1599.001118,2130.797179,2662.543292,3194.27074,3725.991114,4257.708789,4789.425432,5321.14168,1.070035698,1.06732065,1.066001161,1.065290551,1.064866156,1.06459148,1.064402113,1.064264814,1.064161157,1.0640803,1.064015533,1.063432005
9,0.045,1.066418372,1.066418372,1.070789194,534.9678317,1067.420442,1599.427989,2131.283893,2663.084807,3194.865163,3726.637725,4258.407313,4790.175764,5321.94378,1.070789194,1.067800063,1.066354088,1.065574943,1.065109392,1.064808,1.064600188,1.064449507,1.064335744,1.064247004,1.064175921,1.06353549
10,0.05,1.066771316,1.066771316,1.071512565,535.1986728,1067.761598,1599.841824,2131.757245,2663.612842,3195.44606,3727.270792,4259.092287,4790.912544,5322.732326,1.071512565,1.068260824,1.066694903,1.065850649,1.06534595,1.065019129,1.064793755,1.064630332,1.064506945,1.064410696,1.064333598,1.063638976
11,0.055,1.067112254,1.067112254,1.072207699,535.4210963,1068.091838,1600.243921,2132.218568,2664.128738,3196.014777,3727.891665,4259.76506,4791.63712,5323.508668,1.072207699,1.068704783,1.067024813,1.066118535,1.065576496,1.065225405,1.064983265,1.064807673,1.064675096,1.064571677,1.064488836,1.063742461
12,0.06,1.067441656,1.067441656,1.072876299,535.6357783,1068.412043,1600.635228,2132.668831,2664.633474,3196.572297,3728.501325,4260.426616,4792.350476,5324.273789,1.072876299,1.06913329,1.067344699,1.066379233,1.065801515,1.065427219,1.065169043,1.064981812,1.064840444,1.064730166,1.06464183,1.063845946
13,0.065,1.067759964,1.067759964,1.073519906,535.8432637,1068.722925,1601.016507,2133.108815,2665.127838,3197.119409,3729.100565,4261.077745,4793.053405,5325.028482,1.073519906,1.069547432,1.067655269,1.066633249,1.066021397,1.065624885,1.065351353,1.065152975,1.065003185,1.064886337,1.064792738,1.063949432
14,0.07,1.068067593,1.068067593,1.074139921,536.0439881,1069.025049,1601.388368,2133.539144,2665.612459,3197.656746,3729.690016,4261.719082,4793.746539,5325.77338,1.074139921,1.06994808,1.067957091,1.066880991,1.066236454,1.065818656,1.065530405,1.065321341,1.06516348,1.065040333,1.064941688,1.064052917
15,0.075,1.068364931,1.068364931,1.07473762,536.2382161,1069.31876,1601.751179,2133.960196,2666.08772,3198.18469,3730.270062,4262.351008,4794.430261,5326.508864,1.07473762,1.070335761,1.068250509,1.067122704,1.066446875,1.066008684,1.065706328,1.065487021,1.065321422,1.065192237,1.065088755,1.064156402
16,0.08,1.068652343,1.068652343,1.075314172,536.4264081,1069.604656,1602.105584,2134.37263,2666.554283,3198.703906,3730.84137,4262.974192,4795.105238,5327.235604,1.075314172,1.070711393,1.06853612,1.067358817,1.066652989,1.066195235,1.065879342,1.065650206,1.065477179,1.065342199,1.065234074,1.064259887
17,0.085,1.068930175,1.068930175,1.075870648,536.6089355,1069.88322,1602.4521,2134.776976,2667.012683,3199.214932,3731.404476,4263.58917,4795.772008,5327.954136,1.075870648,1.07107572,1.068814406,1.067589674,1.06685506,1.066378522,1.066049627,1.065811047,1.065630885,1.065490337,1.065377752,1.064363373
18,0.09,1.06919875,1.06919875,1.076408035,536.7861239,1070.154873,1602.79118,2135.173697,2667.463389,3199.718236,3731.959851,4264.196413,4796.431042,5328.664931,1.076408035,1.071429389,1.069085787,1.067815576,1.067053322,1.066558732,1.06621734,1.06596968,1.065782658,1.065636757,1.065519882,1.064466858
19,0.095,1.069458376,1.069458376,1.076927243,536.9582571,1070.419983,1603.123219,2135.563198,2667.906808,3200.21423,3732.507905,4264.796331,4797.08275,5329.368399,1.076927243,1.071772968,1.069350633,1.068036788,1.067247975,1.066736029,1.066382616,1.066126222,1.0659326,1.065781548,1.065660548,1.064570343
20,0.1,1.069709343,1.069709343,1.077429113,537.1254825,1070.678742,1603.448422,2135.945688,2668.343151,3200.703122,3733.048848,4265.389136,4797.727343,5330.064752,1.077429113,1.072106752,1.069609133,1.068253446,1.067439125,1.066910496,1.066545526,1.066280734,1.066080764,1.06592476,1.06579979,1.064673829
21,0.105,1.069951926,1.069951926,1.077914426,537.2880903,1070.931523,1603.767191,2136.321581,2668.772836,3201.185332,3733.583101,4265.975246,4798.365239,5330.754408,1.077914426,1.072431318,1.069861662,1.068465817,1.067626977,1.067082301,1.066706209,1.066433334,1.066227255,1.066066483,1.065937694,1.064777314
22,0.11,1.070186384,1.070186384,1.078383905,537.4462608,1071.178561,1604.079777,2136.691131,2669.196119,3201.661119,3734.110922,4266.554921,4798.9967,5331.437628,1.078383905,1.072747027,1.070108453,1.068674068,1.06781166,1.067251547,1.066864751,1.066584096,1.066372137,1.066206776,1.066074311,1.064880799
23,0.115,1.070412966,1.070412966,1.078838228,537.6001989,1071.420121,1604.386463,2137.054631,2669.613294,3202.130777,3734.632605,4267.128456,4799.622018,5332.114705,1.078838228,1.073054289,1.070349771,1.06887839,1.067993319,1.06741835,1.067021252,1.066733106,1.066515485,1.066345705,1.066209699,1.064984285
24,0.12,1.070631907,1.070631907,1.079278022,537.7501665,1071.65654,1604.687614,2137.412452,2670.024738,3202.594682,3735.148529,4267.696228,4800.241573,5332.786018,1.079278022,1.073353626,1.070585954,1.069079023,1.06817214,1.067582862,1.067175835,1.066880471,1.066657393,1.066483353,1.066343935,1.06508777
25,0.125,1.070843429,1.070843429,1.079703876,537.8963672,1071.888082,1604.983512,2137.764883,2670.430742,3203.053129,3735.658986,4268.25853,4800.855658,5333.45186,1.079703876,1.073645443,1.070817265,1.069276157,1.068348268,1.067745199,1.0673286,1.067026274,1.066797933,1.066619786,1.066477077,1.065191255
26,0.13,1.071047746,1.071047746,1.080116341,538.0389428,1072.114929,1605.274352,2138.112126,2670.831508,3203.506318,3736.164179,4268.815566,4801.464475,5334.112435,1.080116341,1.073930026,1.071043886,1.069469921,1.068521802,1.067905441,1.067479613,1.067170574,1.066937157,1.066755049,1.066609165,1.065294741
27,0.135,1.071245059,1.071245059,1.080515933,538.17809,1072.337336,1605.560407,2138.45446,2671.227317,3203.954534,3736.664392,4269.367619,4802.068308,5334.768025,1.080515933,1.074207765,1.07126607,1.069660498,1.068692883,1.068063701,1.067628968,1.067313451,1.067075136,1.066889204,1.066740257,1.065398226
28,0.14,1.071435564,1.071435564,1.080903138,538.3139759,1072.555518,1605.841909,2138.792121,2671.61841,3204.398017,3737.159865,4269.914929,4802.667397,5335.418871,1.080903138,1.074478994,1.071484034,1.069848041,1.06886163,1.068220076,1.067776747,1.067454974,1.067211929,1.067022306,1.0668704,1.065501711
29,0.145,1.071619444,1.071619444,1.081278412,538.4467511,1072.769669,1606.119067,2139.125323,2672.005001,3204.836981,3737.650814,4270.457713,4803.261959,5336.065189,1.081278412,1.074744014,1.071697971,1.070032689,1.069028147,1.068374651,1.067923019,1.067595205,1.067347591,1.067154401,1.066999638,1.065605196
30,0.15,1.071796875,1.071796875,1.081642185,538.5765512,1072.979964,1606.392066,2139.454258,2672.387285,3205.271622,3738.137433,4270.996166,4803.852189,5336.707175,1.081642185,1.075003096,1.071908056,1.070214568,1.069192533,1.068527503,1.068067851,1.0677342,1.067482171,1.067285534,1.067128009,1.065708682
31,0.155,1.071968027,1.071968027,1.081994862,538.7034997,1073.186562,1606.661079,2139.779101,2672.765436,3205.702117,3738.6199,4271.530464,4804.438264,5337.345005,1.081994862,1.075256486,1.072114447,1.07039379,1.069354873,1.068678703,1.068211302,1.067872008,1.067615712,1.067415744,1.06725555,1.065812167
32,0.16,1.07213306,1.07213306,1.082336826,538.8276491,1073.389529,1606.926177,2140.099924,2673.13953,3206.128538,3739.098289,4272.060681,4805.020256,5337.978753,1.082336826,1.07550429,1.072317212,1.070570404,1.069515205,1.068828281,1.068353395,1.068008651,1.067748233,1.067545047,1.067382274,1.065915652
33,0.165,1.07229213,1.07229213,1.08266844,538.9491292,1073.589033,1607.187537,2140.416912,2673.50975,3206.551072,3739.572785,4272.587003,4805.598354,5338.608605,1.08266844,1.075746765,1.072516516,1.070744529,1.069673619,1.068976309,1.068494193,1.068144183,1.067879781,1.067673484,1.067508219,1.066019138
34,0.17,1.072445385,1.072445385,1.082990047,539.0680335,1073.785193,1607.445291,2140.730196,2673.87623,3206.969853,3740.043521,4273.109565,4806.172689,5339.234695,1.082990047,1.075984099,1.072712481,1.07091625,1.069830183,1.069122843,1.06863374,1.068278641,1.068010389,1.067801086,1.067633412,1.066122623
35,0.175,1.072592967,1.072592967,1.083301971,539.1844572,1073.978133,1607.699568,2141.03991,2674.239106,3207.385015,3740.510636,4273.628501,4806.743399,5339.85716,1.083301971,1.076216481,1.072905228,1.071085655,1.069984963,1.069267935,1.068772081,1.068412064,1.06814009,1.067927882,1.06775788,1.066226108
36,0.18,1.072735012,1.072735012,1.083604521,539.2984849,1074.16796,1607.950485,2141.346174,2674.598498,3207.796681,3740.974248,4274.143934,4807.310604,5340.476119,1.083604521,1.076444082,1.073094865,1.071252821,1.070138018,1.069411634,1.068909257,1.068544487,1.068268916,1.0680539,1.067881648,1.066329594
37,0.185,1.072871651,1.072871651,1.08389799,539.410196,1074.354776,1608.198151,2141.649099,2674.954518,3208.204963,3741.434471,4274.655976,4807.874418,5341.091687,1.08389799,1.076667058,1.073281495,1.071417822,1.070289405,1.069553985,1.069045306,1.068675941,1.068396895,1.068179164,1.068004736,1.066433079
38,0.19,1.073003011,1.073003011,1.084182657,539.5196637,1074.538676,1608.442667,2141.948789,2675.30727,3208.609964,3741.891409,4275.164732,4808.434946,5341.703968,1.084182657,1.076885556,1.073465211,1.071580724,1.070439175,1.06969503,1.069180261,1.068806458,1.068524052,1.068303698,1.068127168,1.066536564
39,0.195,1.073129212,1.073129212,1.084458787,539.6269161,1074.719694,1608.68407,2142.245281,2675.656792,3209.011724,3742.345101,4275.67024,4808.992223,5342.312999,1.084458787,1.077099633,1.073646048,1.071741552,1.070587347,1.069834783,1.069314137,1.068936047,1.068650397,1.06842751,1.06824895,1.06664005
40,0.2,1.073250372,1.073250372,1.084726633,539.7320418,1074.897944,1608.922482,2142.5387,2676.003211,3209.410368,3742.795674,4276.172626,4809.546379,5342.918908,1.084726633,1.077309465,1.07382412,1.071900388,1.070733983,1.069973295,1.069446974,1.069064745,1.068775962,1.068550629,1.068370108,1.066743535
41,0.205,1.073366602,1.073366602,1.084986435,539.835092,1075.073491,1609.157973,2142.829117,2676.346599,3209.80597,3743.243199,4276.671963,4810.097486,5343.521767,1.084986435,1.077515154,1.073999491,1.072057277,1.070879119,1.070110595,1.069578797,1.069192573,1.068900765,1.068673069,1.068490655,1.06684702
42,0.21,1.073478012,1.073478012,1.085238425,539.9361342,1075.246421,1609.390634,2143.116628,2676.68705,3210.198624,3743.687773,4277.168347,4810.645639,5344.121673,1.085238425,1.077716835,1.074172249,1.072212281,1.071022803,1.070246721,1.069709638,1.069319558,1.069024831,1.068794854,1.068610612,1.066950506
43,0.215,1.073584704,1.073584704,1.08548282,540.0352194,1075.416801,1609.620537,2143.401304,2677.024638,3210.588404,3744.129467,4277.66185,4811.19091,5344.718697,1.08548282,1.077914609,1.074342458,1.072365448,1.071165069,1.070381702,1.069839522,1.06944572,1.069148176,1.068915999,1.068729993,1.067053991
44,0.22,1.073686779,1.073686779,1.085719832,540.1323996,1075.584695,1609.847752,2143.683217,2677.359435,3210.975383,3744.568357,4278.152547,4811.733374,5345.312913,1.085719832,1.078108582,1.074510185,1.072516824,1.071305955,1.070515568,1.069968471,1.069571082,1.069270819,1.06903652,1.068848813,1.067157476
45,0.225,1.073784336,1.073784336,1.085949661,540.2277241,1075.750168,1610.072347,2143.962436,2677.691511,3211.359629,3745.004511,4278.640507,4812.273101,5345.904391,1.085949661,1.07829885,1.074675492,1.072666454,1.071445495,1.070648345,1.070096511,1.069695661,1.069392779,1.069156432,1.068967085,1.067260961
46,0.23,1.073877467,1.073877467,1.086172499,540.3212379,1075.913276,1610.294382,2144.239025,2678.020929,3211.741208,3745.437993,4279.125793,4812.810153,5346.493195,1.086172499,1.078485505,1.074838437,1.072814379,1.071583721,1.070780059,1.070223661,1.069819478,1.06951407,1.069275751,1.069084822,1.067364447
47,0.235,1.073966262,1.073966262,1.086388532,540.4129664,1076.07405,1610.513891,2144.513017,2678.347723,3212.120153,3745.868837,4279.60844,4813.344565,5347.079359,1.086388532,1.078668596,1.074999051,1.072960621,1.071720648,1.070910725,1.070349934,1.069942541,1.069634701,1.069394482,1.069202031,1.067467932
48,0.24,1.074050811,1.074050811,1.086597935,540.5029624,1076.232559,1610.730947,2144.784486,2678.671968,3212.496539,3746.297118,4280.088523,4813.876413,5347.662958,1.086597935,1.078848228,1.075157401,1.073105228,1.071856315,1.071040371,1.070475355,1.070064872,1.069754692,1.069512645,1.069318728,1.067571417
49,0.245,1.074131196,1.074131196,1.086800878,540.5912617,1076.388847,1610.945598,2145.053482,2678.993715,3212.870417,3746.722888,4280.566092,4814.405747,5348.244043,1.086800878,1.079024474,1.075313534,1.073248233,1.071990746,1.071169018,1.070599939,1.070186486,1.069874054,1.069630248,1.069434922,1.067674903
50,0.25,1.0742075,1.0742075,1.086997524,540.6779105,1076.542975,1611.157908,2145.320069,2679.313028,3213.241851,3747.14621,4281.041213,4814.932632,5348.822679,1.086997524,1.079197426,1.075467507,1.073389679,1.072123973,1.071296693,1.070723709,1.070307401,1.069992805,1.069747308,1.069550626,1.067778388
51,0.255,1.074279802,1.074279802,1.087188029,540.7629426,1076.694983,1611.367921,2145.584295,2679.629955,3213.61089,3747.567133,4281.513933,4815.457116,5349.398913,1.087188029,1.079367151,1.075619364,1.073529594,1.07225602,1.071423413,1.070846681,1.07042763,1.070110955,1.069863834,1.069665849,1.067881873
52,0.26,1.074348179,1.074348179,1.087372543,540.8463662,1076.844883,1611.575647,2145.846169,2679.944505,3213.977542,3747.985666,4281.984261,4815.979208,5349.972755,1.087372543,1.079533665,1.075769114,1.073667986,1.072386891,1.071549182,1.070968858,1.070547177,1.070228508,1.069979828,1.069780595,1.067985359
53,0.265,1.074412705,1.074412705,1.087551211,540.928247,1076.992758,1611.781178,2146.105784,2680.256772,3214.341902,3748.401904,4282.452294,4816.499002,5350.5443,1.087551211,1.0796971,1.075916841,1.073804916,1.072516634,1.071674039,1.071090271,1.070666068,1.070345487,1.070095313,1.069894881,1.068088844
54,0.27,1.074473452,1.074473452,1.087724173,541.0085977,1077.138624,1611.98453,2146.363156,2680.566773,3214.703987,3748.815863,4282.918045,4817.016516,5351.113564,1.087724173,1.07985748,1.076062561,1.073940393,1.072645255,1.07179799,1.071210925,1.070784308,1.070461896,1.07021029,1.070008711,1.068192329
55,0.275,1.07453049,1.074533916,1.087891561,541.0874719,1077.282549,1612.185776,2146.618361,2680.874583,3215.063873,3749.22762,4283.381594,4817.531826,5351.680624,1.087891561,1.080014914,1.076206343,1.074074468,1.072772794,1.071921065,1.071330847,1.070901919,1.070577754,1.070324778,1.0701221,1.068295815
56,0.28,1.074583886,1.07459438,1.088053506,541.1648866,1077.424555,1612.384939,2146.871423,2681.180227,3215.421583,3749.637197,4283.842962,4818.044955,5352.245502,1.088053506,1.080169434,1.076348207,1.074207154,1.072899262,1.072043273,1.071450044,1.071018908,1.070693067,1.070438781,1.070235053,1.0683993
57,0.285,1.074633706,1.074654844,1.088210131,541.2408712,1077.564679,1612.582057,2147.12238,2681.483744,3215.777158,3750.044636,4284.30219,4818.555943,5352.80824,1.088210131,1.0803211,1.076488191,1.074338479,1.073024678,1.072164632,1.07156853,1.071135286,1.070807845,1.070552309,1.070347579,1.068502785
58,0.29,1.074680014,1.074715308,1.088361557,541.315454,1077.702956,1612.77717,2147.371272,2681.785174,3216.130638,3750.449976,4284.759318,4819.064831,5353.368878,1.088361557,1.080469968,1.076626329,1.074468468,1.073149062,1.072285155,1.071686317,1.071251064,1.070922099,1.07066537,1.070459684,1.06860627
59,0.295,1.074722871,1.074775772,1.088507899,541.3886668,1077.839427,1612.970321,2147.618145,2682.084561,3216.482066,3750.853262,4285.21439,4819.571663,5353.927459,1.088507899,1.080616101,1.076762664,1.074597149,1.073272436,1.072404862,1.071803421,1.071366256,1.071035839,1.070777975,1.070571378,1.068709756
60,0.3,1.074762339,1.074836236,1.088649268,541.4605354,1077.974124,1613.161544,2147.863032,2682.381942,3216.83148,3751.25453,4285.667444,4820.076476,5354.484021,1.088649268,1.080759552,1.076897227,1.074724546,1.073394819,1.072523767,1.071919853,1.071480871,1.071149074,1.07089013,1.070682668,1.068813241
61,0.305,1.074798474,1.0748967,1.088785774,541.5310871,1078.107083,1613.350877,2148.105972,2682.677355,3217.178918,3751.653819,4286.118517,4820.579308,5355.038601,1.088785774,1.080900373,1.077030053,1.074850684,1.073516228,1.072641885,1.072035627,1.071594921,1.071261814,1.071001846,1.070793562,1.068916726
62,0.31,1.074831333,1.074957164,1.08891752,541.6003454,1078.238332,1613.53835,2148.346998,2682.970831,3217.524411,3752.05116,4286.567642,4821.080191,5355.591233,1.08891752,1.081038614,1.07716117,1.074975583,1.073636681,1.072759229,1.072150753,1.071708415,1.071374067,1.071113128,1.070904066,1.069020212
63,0.315,1.074860973,1.075017628,1.089044607,541.6683347,1078.367902,1613.723998,2148.586142,2683.262406,3217.867995,3752.446589,4287.014852,4821.579159,5356.14195,1.089044607,1.081174321,1.077290612,1.075099266,1.073756193,1.072875812,1.072265243,1.071821362,1.071485842,1.071223986,1.071014187,1.069123697
64,0.32,1.074887446,1.075078092,1.089167132,541.7350774,1078.495822,1613.90785,2148.823436,2683.55211,3218.2097,3752.840136,4287.46018,4822.076244,5356.690783,1.089167132,1.08130754,1.077418404,1.075221752,1.073874781,1.072991647,1.072379107,1.071933772,1.071597146,1.071334424,1.071123932,1.069227182
65,0.325,1.074910805,1.075138556,1.089285191,541.8005951,1078.62212,1614.089934,2149.05891,2683.839973,3218.549556,3753.231831,4287.903655,4822.571476,5357.237763,1.089285191,1.081438314,1.077544575,1.075343061,1.073992459,1.073106747,1.072492354,1.072045653,1.071707987,1.071444451,1.071233306,1.069330668
66,0.33,1.0749311,1.075199019,1.089398873,541.8649087,1078.74682,1614.27028,2149.292591,2684.126024,3218.887592,3753.621703,4288.345306,4823.064883,5357.782918,1.089398873,1.081566684,1.077669151,1.075463211,1.074109241,1.073221121,1.072604996,1.072157013,1.071818372,1.071554073,1.071342315,1.069434153
67,0.335,1.07494838,1.075259483,1.089508269,541.928038,1078.869948,1614.448913,2149.524508,2684.41029,3219.223835,3754.00978,4288.78516,4823.556493,5358.326276,1.089508269,1.081692691,1.077792156,1.075582221,1.074225141,1.073334782,1.072717039,1.072267861,1.071928308,1.071663296,1.071450965,1.069537638
68,0.34,1.074962695,1.075319947,1.089613463,541.9900023,1078.991529,1614.625859,2149.754685,2684.692797,3219.558313,3754.396088,4289.223244,4824.046333,5358.867864,1.089613463,1.081816372,1.077913615,1.075700106,1.074340173,1.07344774,1.072828495,1.072378203,1.072037802,1.071772125,1.071559261,1.069641124
69,0.345,1.07497409,1.075380411,1.089714538,542.0508199,1079.111585,1614.801144,2149.983149,2684.973571,3219.89105,3754.780652,4289.659584,4824.534428,5359.407706,1.089714538,1.081937764,1.078033551,1.075816884,1.074454347,1.073560004,1.07293937,1.072488047,1.072146859,1.071880566,1.071667208,1.069744609
70,0.35,1.074982611,1.075440875,1.089811574,542.1105083,1079.230137,1614.974789,2150.209923,2685.252636,3220.22207,3755.163497,4290.094203,4825.020802,5359.945827,1.089811574,1.082056903,1.078151985,1.075932571,1.074567678,1.073671586,1.073049673,1.0725974,1.072255487,1.071988625,1.07177481,1.069848094
71,0.355,1.074988303,1.075501339,1.089904651,542.1690805,1079.347203,1615.146811,2150.435024,2685.530008,3220.551391,3755.54464,4290.527119,4825.505472,5360.482244,1.089904651,1.082173813,1.078268934,1.076047176,1.074680172,1.07378249,1.07315941,1.072706267,1.072363689,1.072096306,1.071882072,1.06995158
72,0.36,1.07499121,1.075561803,1.089993844,542.2265516,1079.4628,1615.317231,2150.658472,2685.805708,3220.879032,3755.9241,4290.958351,4825.988458,5361.016977,1.089993844,1.082288526,1.078384416,1.076160714,1.07479184,1.073892726,1.073268588,1.072814653,1.07247147,1.072203612,1.071988998,1.070055065
73,0.365,1.074991372,1.075622267,1.090079225,542.2829413,1079.576954,1615.486076,2150.880294,2686.079764,3221.205021,3756.301906,4291.387927,4826.469788,5361.550054,1.090079225,1.08240108,1.078498455,1.076273202,1.074902696,1.074002305,1.073377215,1.072922567,1.072578837,1.072310551,1.072095592,1.07015855
74,0.37,1.074988832,1.075682731,1.090160867,542.338263,1079.68968,1615.653361,2151.100508,2686.352193,3221.529376,3756.678074,4291.815866,4826.94948,5362.081492,1.090160867,1.082511503,1.078611069,1.076384651,1.075012748,1.074111233,1.073485297,1.073030013,1.072685795,1.072417125,1.072201858,1.070262035
75,0.375,1.07498363,1.075743195,1.090238838,542.3925324,1079.800999,1615.819109,2151.319135,2686.623016,3221.852119,3757.052628,4292.242189,4827.427555,5362.611314,1.090238838,1.082619825,1.078722277,1.076495076,1.075122007,1.074219519,1.073592842,1.073136997,1.072792349,1.07252334,1.072307801,1.070365521
76,0.38,1.074975806,1.075803659,1.090313207,542.4457643,1079.910929,1615.983338,2151.536196,2686.892254,3222.17327,3757.425587,4292.666915,4827.904034,5363.139539,1.090313207,1.082726076,1.078832097,1.076604489,1.075230483,1.074327171,1.073699857,1.073243527,1.072898504,1.072629201,1.072413425,1.070469006
77,0.385,1.074965396,1.075864123,1.090384038,542.497972,1080.019486,1616.146067,2151.751707,2687.159925,3222.492846,3757.796968,4293.090064,4828.378934,5363.666186,1.090384038,1.082830283,1.078940545,1.076712903,1.075338184,1.074434196,1.073806346,1.073349605,1.073004265,1.072734711,1.072518733,1.070572491
78,0.39,1.074952439,1.075924587,1.090451395,542.5491693,1080.126688,1616.307313,2151.965688,2687.426047,3222.810866,3758.166791,4293.511652,4828.852274,5364.191272,1.090451395,1.082932474,1.07904764,1.076820328,1.075445121,1.074540602,1.073912318,1.073455239,1.073109636,1.072839874,1.07262373,1.070675977
79,0.395,1.074936971,1.075985051,1.09051534,542.599369,1080.232549,1616.467092,2152.178155,2687.690637,3223.127347,3758.535073,4293.931699,4829.324072,5364.714816,1.09051534,1.083032673,1.079153396,1.076926777,1.075551302,1.074646396,1.074017776,1.073560432,1.073214621,1.072944695,1.072728417,1.070779462
80,0.4,1.074919029,1.076045515,1.090575932,542.6485835,1080.337086,1616.625422,2152.389124,2687.953711,3223.442306,3758.901829,4294.350219,4829.794343,5365.236833,1.090575932,1.083130905,1.079257829,1.07703226,1.075656734,1.074751584,1.074122728,1.07366519,1.073319225,1.073049176,1.0728328,1.070882947
81,0.405,1.074898646,1.076105979,1.090633231,542.6968249,1080.440314,1616.782317,2152.598613,2688.215287,3223.755759,3759.267078,4294.76723,4830.263104,5365.757339,1.090633231,1.083227195,1.079360953,1.077136787,1.075761426,1.074856172,1.074227177,1.073769517,1.073423452,1.073153322,1.072936881,1.070986433
82,0.41,1.074875856,1.076166443,1.090687294,542.7441047,1080.542245,1616.937793,2152.806635,2688.475378,3224.067722,3759.630832,4295.182746,4830.730371,5366.276351,1.090687294,1.083321566,1.079462783,1.077240369,1.075865385,1.074960167,1.07433113,1.073873417,1.073527305,1.073257136,1.073040662,1.071089918
83,0.415,1.074850694,1.076226907,1.090738175,542.7904341,1080.642895,1617.091864,2153.013205,2688.734,3224.378208,3759.993108,4295.596783,4831.196157,5366.793883,1.090738175,1.08341404,1.079563332,1.077343014,1.075968618,1.075063575,1.074434591,1.073976895,1.073630788,1.073360621,1.073144148,1.071193403
84,0.42,1.074823191,1.076287371,1.090785929,542.8358239,1080.742276,1617.244544,2153.218338,2688.991167,3224.687232,3760.35392,4296.009354,4831.660478,5367.309949,1.090785929,1.083504639,1.079662613,1.077444733,1.076071134,1.0751664,1.074537565,1.074079954,1.073733905,1.073463781,1.07324734,1.071296889
85,0.425,1.07479338,1.076347835,1.090830608,542.8802845,1080.840401,1617.395846,2153.422047,2689.246892,3224.994808,3760.71328,4296.420474,4832.123346,5367.824562,1.090830608,1.083593382,1.07976064,1.077545533,1.076172937,1.07526865,1.074640056,1.074182599,1.073836659,1.073566618,1.073350242,1.071400374
86,0.43,1.074761291,1.076408298,1.090872263,542.9238261,1080.937281,1617.545782,2153.624346,2689.501189,3225.300949,3761.071203,4296.830155,4832.584775,5368.337736,1.090872263,1.083680292,1.079857424,1.077645425,1.076274036,1.075370328,1.074742069,1.074284834,1.073939054,1.073669135,1.073452857,1.071503859
87,0.435,1.074726955,1.076468762,1.090910945,542.9664583,1081.03293,1617.694366,2153.825245,2689.754071,3225.605668,3761.427701,4297.238409,4833.044778,5368.849484,1.090910945,1.083765386,1.079952977,1.077744415,1.076374435,1.07547144,1.074843608,1.074386661,1.074041092,1.073771335,1.073555186,1.071607344
88,0.44,1.074690401,1.076529226,1.090946702,543.0081906,1081.127358,1617.841609,2154.024759,2690.005548,3225.908976,3761.782786,4297.64525,4833.503367,5369.359817,1.090946702,1.083848684,1.08004731,1.077842511,1.076474142,1.07557199,1.074944677,1.074488085,1.074142777,1.073873221,1.073657232,1.07171083
89,0.445,1.074651659,1.07658969,1.090979581,543.0490321,1081.220575,1617.987523,2154.222897,2690.255633,3226.210885,3762.13647,4298.050689,4833.960553,5369.868747,1.090979581,1.083930204,1.080140435,1.077939722,1.076573162,1.075671984,1.07504528,1.074589109,1.074244111,1.073974795,1.073758998,1.071814315
90,0.45,1.074610757,1.076650154,1.091009628,543.0889916,1081.312594,1618.132118,2154.419672,2690.504338,3226.511407,3762.488763,4298.454736,4834.416347,5370.376286,1.091009628,1.084009963,1.080232361,1.078036055,1.0766715,1.075771426,1.075145421,1.074689735,1.074345098,1.07407606,1.073860485,1.0719178
91,0.455,1.074567724,1.076710618,1.09103689,543.1280778,1081.403423,1618.275406,2154.615094,2690.751672,3226.810552,3762.839678,4298.857404,4834.870761,5370.882444,1.09103689,1.08408798,1.0803231,1.078131516,1.076769162,1.075870321,1.075245102,1.074789968,1.07444574,1.074177019,1.073961697,1.072021286
92,0.46,1.074522585,1.076771082,1.091061409,543.1662987,1081.493073,1618.417395,2154.809173,2690.997646,3227.108331,3763.189223,4299.258701,4835.323805,5371.387232,1.091061409,1.084164269,1.08041266,1.078226113,1.076866154,1.075968671,1.075344329,1.07488981,1.074546039,1.074277673,1.074062634,1.072124771
93,0.465,1.074475369,1.076831546,1.091083229,543.2036625,1081.581552,1618.558097,2155.00192,2691.242271,3227.404753,3763.53741,4299.658639,4835.775489,5371.89066,1.091083229,1.084238847,1.080501051,1.078319851,1.076962479,1.076066482,1.075443103,1.074989263,1.074645998,1.074378025,1.074163299,1.072228256
94,0.47,1.074426102,1.07689201,1.091102392,543.2401769,1081.668871,1618.69752,2155.193343,2691.485555,3227.699829,3763.884247,4300.057226,4836.225822,5372.392736,1.091102392,1.08431173,1.080588283,1.078412738,1.077058143,1.076163757,1.075541429,1.075088331,1.07474562,1.074478076,1.074263695,1.072331742
95,0.475,1.074374808,1.076952474,1.091118937,543.2758493,1081.755038,1618.835675,2155.383453,2691.727509,3227.993567,3764.229745,4300.454473,4836.674813,5372.893472,1.091118937,1.084382933,1.080674364,1.07850478,1.07715315,1.076260499,1.075639309,1.075187016,1.074844907,1.07457783,1.074363822,1.072435227
96,0.48,1.074321514,1.077012938,1.091132907,543.3106872,1081.840061,1618.972568,2155.572257,2691.96814,3228.285976,3764.573911,4300.850387,4837.122472,5373.392874,1.091132907,1.084452469,1.080759302,1.078595981,1.077247505,1.076356713,1.075736746,1.075285322,1.074943861,1.074677288,1.074463682,1.072538712
97,0.485,1.074266243,1.077073402,1.091144339,543.3446974,1081.923949,1619.108209,2155.759765,2692.207457,3228.577065,3764.916754,4301.244977,4837.568807,5373.890952,1.091144339,1.084520354,1.080843106,1.078686349,1.077341212,1.076452402,1.075833744,1.075383249,1.075042484,1.074776451,1.074563278,1.072642198
98,0.49,1.07420902,1.077133866,1.091153272,543.3778868,1082.006709,1619.242607,2155.945984,2692.445469,3228.866841,3765.258282,4301.638252,4838.013826,5374.387714,1.091153272,1.0845866,1.080925783,1.078775887,1.077434275,1.076547568,1.075930304,1.0754808,1.075140778,1.074875322,1.07466261,1.072745683
99,0.495,1.074149869,1.07719433,1.091159742,543.4102619,1082.088348,1619.375767,2156.130922,2692.682182,3229.155314,3765.598504,4302.030219,4838.457536,5374.883168,1.091159742,1.084651221,1.081007341,1.078864602,1.077526697,1.076642216,1.076026429,1.075577979,1.075238745,1.074973903,1.074761681,1.072849168
100,0.5,1.074088813,1.077254794,1.091163787,543.4418292,1082.168875,1619.507699,2156.314586,2692.917605,3229.442489,3765.937426,4302.420885,4838.899946,5375.37732,1.091163787,1.08471423,1.081087787,1.078952497,1.077618484,1.076736348,1.076122122,1.075674786,1.075336387,1.075072194,1.074860492,1.072952654
101,0.505,1.074025874,1.077315258,1.091165442,543.4725947,1082.248296,1619.638408,2156.496984,2693.151745,3229.728374,3766.275055,4302.810258,4839.341061,5375.870179,1.091165442,1.084775638,1.081167129,1.079039579,1.077709637,1.076829966,1.076217385,1.075771224,1.075433706,1.075170198,1.074959044,1.073056139
102,0.51,1.073961075,1.077375722,1.091164741,543.5025643,1082.326617,1619.767902,2156.678122,2693.384608,3230.012976,3766.611399,4303.198344,4839.78089,5376.36175,1.091164741,1.084835458,1.081245372,1.079125851,1.077800161,1.076923074,1.076312221,1.075867295,1.075530703,1.075267916,1.075057338,1.073159624
103,0.515,1.073894439,1.077436186,1.091161719,543.531744,1082.403846,1619.896187,2156.858007,2693.6162,3230.296301,3766.946463,4303.58515,4840.219438,5376.85204,1.091161719,1.084893701,1.081322523,1.079211317,1.077890058,1.077015674,1.076406631,1.075963,1.075627381,1.075365349,1.075155377,1.073263109
104,0.52,1.073825985,1.07749665,1.091156409,543.5601392,1082.479988,1620.02327,2157.036645,2693.846529,3230.578355,3767.280254,4303.970681,4840.656711,5377.341056,1.091156409,1.084950378,1.081398589,1.079295983,1.077979333,1.077107768,1.076500618,1.076058342,1.075723739,1.0754625,1.075253161,1.073366595
105,0.525,1.073755736,1.077557114,1.091148844,543.5877553,1082.555048,1620.149155,2157.214041,2694.075599,3230.859145,3767.612778,4304.354945,4841.092716,5377.828803,1.091148844,1.0850055,1.081473575,1.07937985,1.078067987,1.07719936,1.076594184,1.076153321,1.075819781,1.075559368,1.075350691,1.07347008
106,0.53,1.073683712,1.077617577,1.091139055,543.6145975,1082.629034,1620.27385,2157.390202,2694.303416,3231.138675,3767.94404,4304.737946,4841.527458,5378.315287,1.091139055,1.085059077,1.081547486,1.079462925,1.078156023,1.07729045,1.076687329,1.076247941,1.075915508,1.075655956,1.075447968,1.073573565
107,0.535,1.073609933,1.077678041,1.091127074,543.640671,1082.70195,1620.397359,2157.565133,2694.529986,3231.416952,3768.274046,4305.119689,4841.960942,5378.800513,1.091127074,1.08511112,1.081620329,1.079545209,1.078243445,1.077381042,1.076780057,1.076342201,1.07601092,1.075752264,1.075544994,1.073677051
108,0.54,1.07353442,1.077738505,1.091112931,543.6659805,1082.773801,1620.519687,2157.738839,2694.755314,3231.693979,3768.6028,4305.50018,4842.393174,5379.284486,1.091112931,1.085161638,1.081692109,1.079626707,1.078330254,1.077471137,1.076872369,1.076436104,1.076106018,1.075848295,1.075641769,1.073780536
109,0.545,1.073457192,1.077798969,1.091096656,543.6905305,1082.844592,1620.640839,2157.911323,2694.979404,3231.969762,3768.930307,4305.879423,4842.824156,5379.767211,1.091096656,1.08521064,1.081762829,1.079707421,1.078416453,1.077560737,1.076964266,1.076529651,1.076200805,1.075944047,1.075738294,1.073884021
110,0.55,1.073378268,1.077859433,1.091078279,543.7143251,1082.914326,1620.760818,2158.08259,2695.202259,3232.244304,3769.256571,4306.257421,4843.253894,5380.24869,1.091078279,1.085258134,1.081832494,1.079787354,1.078502044,1.077649844,1.077055749,1.076622842,1.076295281,1.076039523,1.075834571,1.073987507
111,0.555,1.073297666,1.077919897,1.091057827,543.7373689,1082.98301,1620.87963,2158.252645,2695.423884,3232.517609,3769.581595,4306.634179,4843.682392,5380.728929,1.091057827,1.08530413,1.081901109,1.079866509,1.078587029,1.077738458,1.077146821,1.07671568,1.076389447,1.076134724,1.0759306,1.074090992
112,0.56,1.073215407,1.077980361,1.091035329,543.7596659,1083.050646,1620.997278,2158.42149,2695.644283,3232.789681,3769.905384,4307.0097,4844.109652,5381.20793,1.091035329,1.085348635,1.081968677,1.079944888,1.078671409,1.077826582,1.077237481,1.076808165,1.076483304,1.076229649,1.076026381,1.074194477
113,0.565,1.073131507,1.078040825,1.091010812,543.7812199,1083.117239,1621.113764,2158.589129,2695.863458,3233.060523,3770.22794,4307.383989,4844.535679,5381.685698,1.091010812,1.085391656,1.082035203,1.080022495,1.078755187,1.077914218,1.077327732,1.076900297,1.076576853,1.076324301,1.076121915,1.074297963
114,0.57,1.073045984,1.078101289,1.090984304,543.802035,1083.182791,1621.229094,2158.755567,2696.081415,3233.33014,3770.549268,4307.757047,4844.960475,5382.162236,1.090984304,1.085433204,1.082100691,1.08009933,1.078838364,1.078001365,1.077417574,1.076992079,1.076670094,1.076418679,1.076217204,1.074401448
115,0.575,1.072958857,1.078161753,1.090955831,543.8221147,1083.247308,1621.34327,2158.920805,2696.298154,3233.598532,3770.86937,4308.128879,4845.384044,5382.637546,1.090955831,1.085473283,1.082165143,1.080175397,1.078920942,1.078088026,1.077507008,1.07708351,1.076763029,1.076512785,1.076312247,1.074504933
116,0.58,1.072870142,1.078222217,1.090925418,543.8414626,1083.310791,1621.456295,2159.084846,2696.513679,3233.865704,3771.188248,4308.499485,4845.806389,5383.11163,1.090925418,1.085511901,1.082228562,1.080250696,1.079002922,1.078174202,1.077596036,1.077174592,1.076855657,1.076606618,1.076407045,1.074608418
117,0.585,1.072779857,1.078282681,1.090893091,543.8600821,1083.373244,1621.568171,2159.247694,2696.727992,3234.131657,3771.505905,4308.86887,4846.227511,5383.584493,1.090893091,1.085549066,1.082290953,1.080325231,1.079084305,1.078259893,1.077684658,1.077265326,1.076947981,1.07670018,1.076501598,1.074711904
118,0.59,1.072688018,1.078343145,1.090858875,543.8779764,1083.434669,1621.678902,2159.409349,2696.941096,3234.396394,3771.822343,4309.237035,4846.647412,5384.056135,1.090858875,1.085584783,1.082352317,1.080399002,1.079165092,1.0783451,1.077772874,1.077355711,1.077039999,1.076793471,1.076595908,1.074815389
119,0.595,1.072594641,1.078403609,1.090822794,543.8951486,1083.49507,1621.788489,2159.569815,2697.152993,3234.659917,3772.137564,4309.603982,4847.066095,5384.526558,1.090822794,1.085619059,1.082412657,1.080472011,1.079245285,1.078429825,1.077860685,1.077445748,1.077131713,1.076886491,1.076689974,1.074918874
120,0.6,1.072499743,1.078464073,1.090784872,543.9115975,1083.554442,1621.896927,2159.729085,2697.363676,3234.922219,3772.451563,4309.969706,4847.483555,5384.995757,1.090784872,1.085651891,1.08247197,1.080544255,1.07932488,1.078514065,1.07794809,1.077535436,1.077223121,1.076979239,1.076783795,1.07502236
121,0.605,1.07240334,1.078524537,1.090745133,543.9273269,1083.612789,1622.004219,2159.887163,2697.573149,3235.183305,3772.764341,4310.334208,4847.899792,5385.463735,1.090745133,1.085683287,1.082530259,1.080615736,1.07940388,1.07859782,1.07803509,1.077624776,1.077314223,1.077071716,1.076877372,1.075125845
122,0.61,1.072305446,1.078585001,1.090703599,543.9423411,1083.670116,1622.110371,2160.044053,2697.781415,3235.443177,3773.075904,4310.697494,4848.314813,5385.930495,1.090703599,1.085713256,1.082587528,1.080686456,1.079482285,1.078681094,1.078121685,1.077713769,1.077405022,1.077163922,1.076970705,1.07522933
123,0.615,1.072206078,1.078645465,1.090660292,543.9566411,1083.726421,1622.215379,2160.199753,2697.988474,3235.701834,3773.386249,4311.05956,4848.728614,5386.396036,1.090660292,1.085741799,1.082643777,1.080756415,1.079560096,1.078763884,1.078207875,1.077802413,1.077495516,1.077255857,1.077063794,1.075332816
124,0.62,1.072105251,1.078705929,1.090615236,543.9702303,1083.781708,1622.319247,2160.354265,2698.194326,3235.959278,3773.695378,4311.42041,4849.141198,5386.86036,1.090615236,1.085768923,1.082699009,1.080825614,1.079637314,1.078846192,1.078293661,1.077890711,1.077585706,1.077347522,1.077156641,1.075436301
125,0.625,1.072002979,1.078766393,1.090568452,543.9831107,1083.835978,1622.421976,2160.50759,2698.398972,3236.215508,3774.003291,4311.780043,4849.552565,5387.323466,1.090568452,1.085794632,1.082753224,1.080894054,1.079713938,1.078928018,1.078379043,1.077978661,1.077675592,1.077438917,1.077249243,1.075539786
126,0.63,1.071899277,1.078826856,1.09051996,543.9952835,1083.889229,1622.523563,2160.659725,2698.602411,3236.470524,3774.309987,4312.138457,4849.962713,5387.785353,1.09051996,1.085818929,1.082806423,1.080961734,1.079789968,1.079009361,1.07846402,1.078066263,1.077765173,1.077530041,1.077341602,1.075643272
127,0.635,1.071794159,1.07888732,1.090469783,544.0067514,1083.941465,1622.62401,2160.810672,2698.804643,3236.724326,3774.615466,4312.495654,4850.371642,5388.246021,1.090469783,1.085841819,1.082858607,1.081028654,1.079865403,1.079090221,1.078548592,1.078153518,1.07785445,1.077620894,1.077433718,1.075746757
128,0.64,1.07168764,1.078947784,1.09041794,544.0175157,1083.992685,1622.723316,2160.960429,2699.005666,3236.976912,3774.919726,4312.85163,4850.779352,5388.70547,1.09041794,1.085863305,1.082909776,1.081094814,1.079940245,1.079170598,1.07863276,1.078240424,1.077943422,1.077711476,1.077525589,1.075850242
129,0.645,1.071579733,1.079008248,1.090364452,544.0275779,1084.042889,1622.82148,2161.108996,2699.20548,3237.228281,3775.222767,4313.206387,4851.18584,5389.163697,1.090364452,1.085883389,1.082959929,1.081160213,1.080014491,1.079250492,1.078716522,1.078326983,1.078032089,1.077801786,1.077617216,1.075953728
130,0.65,1.071470452,1.079068712,1.090309338,544.0369398,1084.092078,1622.918503,2161.256372,2699.404083,3237.478433,3775.524587,4313.559921,4851.591106,5389.620701,1.090309338,1.085902075,1.083009069,1.081224852,1.080088142,1.079329901,1.078799878,1.078413192,1.07812045,1.077891825,1.077708599,1.076057213
131,0.655,1.071359811,1.079129176,1.090252618,544.0456026,1084.14025,1623.014382,2161.402554,2699.601473,3237.727364,3775.825184,4313.912232,4851.995149,5390.076482,1.090252618,1.085919366,1.083057193,1.081288729,1.080161196,1.079408826,1.078882827,1.078499053,1.078208506,1.077981593,1.077799736,1.076160698
132,0.66,1.071247823,1.07918964,1.090194311,544.0535676,1084.187406,1623.109117,2161.547541,2699.79765,3237.975074,3776.124557,4314.263317,4852.397965,5390.531036,1.090194311,1.085935265,1.083104302,1.081351843,1.080233654,1.079487265,1.07896537,1.078584564,1.078296255,1.078071087,1.077890629,1.076264183
133,0.665,1.0711345,1.079250104,1.090134435,544.060836,1084.233545,1623.202706,2161.691332,2699.992611,3238.221561,3776.422704,4314.613175,4852.799553,5390.984362,1.090134435,1.085949772,1.083150395,1.081414194,1.080305513,1.079565218,1.079047504,1.078669724,1.078383698,1.078160309,1.077981276,1.076367669
134,0.67,1.071019856,1.079310568,1.09007301,544.0674087,1084.278667,1623.295146,2161.833924,2700.186353,3238.466821,3776.719621,4314.961802,4853.19991,5391.436458,1.09007301,1.085962892,1.083195471,1.08147578,1.080376774,1.079642684,1.079129231,1.078754533,1.078470833,1.078249258,1.078071677,1.076471154
135,0.675,1.070903904,1.079371032,1.090010052,544.0732825,1084.322763,1623.38643,2161.975308,2700.378866,3238.710845,3777.015299,4315.309189,4853.599027,5391.887312,1.090010052,1.085974616,1.083239524,1.081536596,1.08044743,1.079719659,1.079210545,1.078838989,1.078557658,1.078337931,1.07816183,1.076574639
136,0.68,1.070786656,1.079431496,1.089945581,544.0784544,1084.365828,1623.476548,2162.115473,2700.57014,3238.953622,3777.309727,4315.655325,4853.996892,5392.336915,1.089945581,1.085984939,1.083282546,1.081596634,1.080517478,1.079796138,1.079291444,1.078923087,1.07864417,1.078426326,1.078251733,1.076678125
137,0.685,1.070668124,1.07949196,1.089879613,544.0829295,1084.407866,1623.565505,2162.254424,2700.760181,3239.195157,3777.602911,4316.000214,4854.393511,5392.785271,1.089879613,1.085993871,1.083324542,1.0816559,1.080586918,1.079872123,1.079371928,1.07900683,1.078730371,1.078514444,1.078341386,1.07678161
138,0.69,1.07054832,1.079552424,1.089812166,544.0867042,1084.448869,1623.653291,2162.392151,2700.948976,3239.435439,3777.894838,4316.343847,4854.788871,5393.232369,1.089812166,1.086001406,1.083365504,1.081714385,1.080655747,1.079947611,1.079451996,1.079090214,1.078816258,1.078602282,1.078430788,1.076885095
139,0.695,1.070427256,1.079612888,1.089743255,544.0897807,1084.488839,1623.739906,2162.528653,2701.136525,3239.674467,3778.185508,4316.686221,4855.182974,5393.678208,1.089743255,1.086007546,1.083405433,1.08177209,1.080723964,1.080022601,1.079531645,1.079173238,1.07890183,1.078689841,1.078519938,1.076988581
140,0.7,1.070304945,1.079673352,1.089672899,544.092158,1084.52777,1623.825345,2162.663923,2701.322822,3239.912235,3778.474914,4317.02733,4855.57581,5394.122781,1.089672899,1.086012291,1.083444326,1.081829011,1.080791566,1.08009709,1.079610875,1.079255902,1.078987086,1.078777118,1.078608834,1.077092066
141,0.705,1.070181397,1.079733816,1.089601114,544.0938364,1084.565661,1623.909603,2162.797958,2701.507862,3240.148737,3778.763052,4317.36717,4855.967377,5394.566085,1.089601114,1.086015641,1.083482179,1.081885145,1.08085855,1.080171076,1.079689682,1.079338204,1.079072024,1.078864114,1.078697477,1.077195551
142,0.71,1.070056624,1.07979428,1.089527914,544.0948155,1084.602509,1623.992676,2162.930752,2701.691639,3240.383969,3779.049916,4317.705734,4856.357668,5395.008112,1.089527914,1.086017596,1.08351899,1.08194049,1.080924914,1.080244558,1.079768067,1.079420142,1.079156644,1.078950826,1.078785865,1.077299037
143,0.715,1.069930637,1.079854744,1.089453317,544.0950942,1084.638309,1624.074558,2163.062299,2701.874147,3240.617922,3779.335499,4318.043016,4856.746676,5395.448856,1.089453317,1.086018152,1.083554754,1.081995042,1.080990654,1.080317532,1.079846025,1.079501713,1.079240944,1.079037253,1.078873996,1.077402522
144,0.72,1.069803448,1.079915208,1.089377337,544.094671,1084.673055,1624.155242,2163.19259,2702.055377,3240.850589,3779.619792,4318.379007,4857.134392,5395.888309,1.089377337,1.086017307,1.083589466,1.082048795,1.081055767,1.080389995,1.079923555,1.079582917,1.079324921,1.079123393,1.078961869,1.077506007
145,0.725,1.069675066,1.079975672,1.08929999,544.0935464,1084.706746,1624.234724,2163.321621,2702.235325,3241.081965,3779.902791,4318.713703,4857.520813,5396.326466,1.08929999,1.086015063,1.083623123,1.082101748,1.08112025,1.080461945,1.080000655,1.079663751,1.079408574,1.079209245,1.079049483,1.077609492
146,0.73,1.069545504,1.080036135,1.089221291,544.0917133,1084.739369,1624.312987,2163.449375,2702.413972,3241.312032,3780.184476,4319.047084,4857.905919,5396.763307,1.089221291,1.086011404,1.083655713,1.082153889,1.081184095,1.080533375,1.080077318,1.079744209,1.079491898,1.079294805,1.079136834,1.077712978
147,0.735,1.069414772,1.080096599,1.089141255,544.0891655,1084.770909,1624.390016,2163.575833,2702.5913,3241.540771,3780.464831,4319.379133,4858.289692,5397.198815,1.089141255,1.086006318,1.083687222,1.082205207,1.081247293,1.080604278,1.080153539,1.079824288,1.079574889,1.079380069,1.079223918,1.077816463
148,0.74,1.06928288,1.080157063,1.089059896,544.0859051,1084.801367,1624.465809,2163.700995,2702.767308,3241.76818,3780.743853,4319.709847,4858.672129,5397.632988,1.089059896,1.085999811,1.08371765,1.082255702,1.081309842,1.080674653,1.080229317,1.079903985,1.079657547,1.079465037,1.079310736,1.077919948
149,0.745,1.069149838,1.080217527,1.088977228,544.0819285,1084.830735,1624.540354,2163.824847,2702.941983,3241.994247,3781.021528,4320.039214,4859.053219,5398.065813,1.088977228,1.085991873,1.083746988,1.082305366,1.081371738,1.080744495,1.080304647,1.079983298,1.079739868,1.079549704,1.079397283,1.078023434
150,0.75,1.069015657,1.080277991,1.088893266,544.0772356,1084.859009,1624.613648,2163.947384,2703.115318,3242.218964,3781.29785,4320.367226,4859.432954,5398.497283,1.088893266,1.085982506,1.083775234,1.082354196,1.081432976,1.080813802,1.080379528,1.080062225,1.079821851,1.079634071,1.07948356,1.078126919
151,0.755,1.068880346,1.080338455,1.088808022,544.0718233,1084.88618,1624.685678,2164.068594,2703.2873,3242.44232,3781.572807,4320.693872,4859.811322,5398.927385,1.088808022,1.085971703,1.083802378,1.082402184,1.08149355,1.080882567,1.080453955,1.080140762,1.079903492,1.079718134,1.079569563,1.078230404
152,0.76,1.068743916,1.080398919,1.088721512,544.0656765,1084.912222,1624.756413,2164.188443,2703.457896,3242.664279,3781.846364,4321.019115,4860.188286,5399.356085,1.088721512,1.085959434,1.083828394,1.082449309,1.081553445,1.080950778,1.080527917,1.080218899,1.079984783,1.079801885,1.079655286,1.07833389
153,0.765,1.068606376,1.080459383,1.088633748,544.0588058,1084.937148,1624.825866,2164.306944,2703.627118,3242.884854,3782.118532,4321.34297,4860.563861,5399.783394,1.088633748,1.08594572,1.083853295,1.08249558,1.081612665,1.08101844,1.080601418,1.080296639,1.080065726,1.079885328,1.079740731,1.078437375
154,0.77,1.068467737,1.080519847,1.088544744,544.0512002,1084.960936,1624.894011,2164.424069,2703.794938,3243.104017,3782.389285,4321.665406,4860.938018,5400.209285,1.088544744,1.085930539,1.083877059,1.08254098,1.081671199,1.081085541,1.080674447,1.080373975,1.080146315,1.079968456,1.079825892,1.07854086
155,0.775,1.068328006,1.080580311,1.088454512,544.0428644,1084.98359,1624.960851,2164.53982,2703.961357,3243.321769,3782.658623,4321.986427,4861.310758,5400.633759,1.088454512,1.085913901,1.083899691,1.08258551,1.081729045,1.081152082,1.080747007,1.080450906,1.08022655,1.080051268,1.07991077,1.078644346
156,0.78,1.068187195,1.080640775,1.088363066,544.0337742,1085.005068,1625.026335,2164.654143,2704.126321,3243.538055,3782.92649,4322.305975,4861.682026,5401.05676,1.088363066,1.085895757,1.083921147,1.082629137,1.081786179,1.081218041,1.080819078,1.080527418,1.080306417,1.080133754,1.079995353,1.078747831
157,0.785,1.068045312,1.080701239,1.088270417,544.0239429,1085.025386,1625.09048,2164.767057,2704.289847,3243.752891,3783.192904,4322.624069,4862.051838,5401.478305,1.088270417,1.085876134,1.083941445,1.082671872,1.081842607,1.081283425,1.080890667,1.080603515,1.080385921,1.080215916,1.080079645,1.078851316
158,0.79,1.067902366,1.080761703,1.088176578,544.0133567,1085.044518,1625.153255,2164.878526,2704.451899,3243.966244,3783.45783,4322.940672,4862.420159,5401.898359,1.088176578,1.085855003,1.083960557,1.082713694,1.081898314,1.08134822,1.080961761,1.080679186,1.080465052,1.080297747,1.080163639,1.078954802
159,0.795,1.067758366,1.080822167,1.088081562,544.0020208,1085.062467,1625.214661,2164.988552,2704.61248,3244.178113,3783.721268,4323.255786,4862.786991,5402.316924,1.088081562,1.085832377,1.083978488,1.082754604,1.081953299,1.081412427,1.08103236,1.080754433,1.080543811,1.080379247,1.080247335,1.079058287
160,0.8,1.067613321,1.080882631,1.087985381,543.9899267,1085.079215,1625.274676,2165.09711,2704.771563,3244.388474,3783.983193,4323.569386,4863.152306,5402.733972,1.087985381,1.085808237,1.08399522,1.082794588,1.082007551,1.081476035,1.081102457,1.080829247,1.080622191,1.08046041,1.080330728,1.079161772
161,0.805,1.06746724,1.080943095,1.087888046,543.977075,1085.094759,1625.333294,2165.204194,2704.929142,3244.597317,3784.243597,4323.881462,4863.516099,5403.149497,1.087888046,1.085782585,1.084010749,1.08283364,1.082061067,1.081539041,1.081172048,1.080903627,1.08070019,1.080541235,1.080413817,1.079265257
162,0.81,1.067320132,1.081003559,1.087789569,543.96346,1085.109084,1625.390496,2165.309783,2705.085193,3244.804623,3784.502458,4324.191994,4863.878345,5403.563476,1.087789569,1.085755409,1.084025059,1.082871749,1.082113834,1.081601437,1.081241127,1.080977566,1.080777804,1.080621716,1.080496596,1.079368743
163,0.815,1.067172005,1.081064023,1.087689961,543.9490787,1085.122181,1625.446268,2165.413861,2705.239703,3245.010374,3784.75976,4324.500965,4864.239031,5403.975893,1.087689961,1.085726704,1.084038143,1.082908906,1.082165848,1.081663216,1.081309688,1.08105106,1.080855027,1.080701851,1.080579063,1.079472228
164,0.82,1.067022867,1.081124487,1.087589234,543.9339043,1085.133999,1625.50055,2165.516364,2705.392605,3245.214503,3785.015435,4324.808307,4864.598087,5404.386681,1.087589234,1.085696416,1.084049949,1.08294507,1.082217073,1.081724352,1.081377709,1.081124089,1.080931844,1.080781623,1.080661204,1.079575713
165,0.825,1.066872728,1.081184951,1.087487399,543.9179437,1085.144543,1625.553347,2165.617295,2705.543901,3245.417015,3785.269487,4325.114025,4864.955518,5404.795843,1.087487399,1.085664558,1.084060483,1.082980244,1.082267514,1.081784846,1.08144519,1.081196654,1.081008254,1.080861035,1.08074302,1.079679199
166,0.83,1.066721594,1.081245414,1.087384467,543.9011853,1085.15379,1625.604626,2165.71662,2705.693556,3245.617872,3785.52188,4325.418081,4865.311286,5405.203342,1.087384467,1.085631108,1.08406972,1.083014407,1.082317152,1.081844684,1.08151212,1.081268746,1.081084249,1.080940077,1.080824503,1.079782684
167,0.835,1.066569475,1.081305878,1.087280449,543.8836265,1085.161728,1625.654372,2165.814322,2705.841552,3245.817057,3785.772595,4325.720457,4865.665373,5405.60916,1.087280449,1.085596061,1.08407765,1.083047549,1.082365978,1.081903859,1.081578493,1.081340358,1.081159824,1.081018745,1.080905651,1.079886169
168,0.84,1.066416377,1.081366342,1.087175355,543.8652594,1085.168337,1625.70256,2165.910373,2705.987861,3246.01454,3786.021603,4326.021124,4866.017751,5406.013269,1.087175355,1.0855594,1.084084253,1.083079653,1.082413979,1.08196236,1.081644299,1.081411483,1.081234972,1.081097034,1.080986456,1.079989655
169,0.845,1.06626231,1.081426806,1.087069197,543.8460781,1085.173601,1625.749168,2166.004748,2706.132458,3246.210296,3786.268878,4326.320056,4866.368393,5406.415641,1.087069197,1.085521114,1.084089512,1.083110705,1.082461144,1.082020175,1.081709529,1.081482113,1.081309687,1.081174937,1.081066915,1.08009314
170,0.85,1.066107281,1.08148727,1.086961983,543.8260752,1085.177501,1625.79417,2166.09742,2706.275312,3246.404295,3786.51439,4326.617223,4866.717269,5406.816247,1.086961983,1.085481188,1.084093408,1.083140686,1.082507456,1.082077294,1.081774173,1.081552239,1.08138396,1.081252448,1.08114702,1.080196625
171,0.855,1.065951298,1.081547734,1.086853726,543.8052216,1085.179979,1625.837495,2166.188311,2706.416344,3246.596456,3786.758059,4326.912545,4867.064299,5407.215006,1.086853726,1.085439564,1.084095883,1.08316955,1.082552879,1.082133684,1.081838206,1.081621839,1.081457772,1.081329549,1.081226756,1.080300111
172,0.86,1.065794368,1.081608198,1.086744434,543.7835102,1085.181014,1625.879116,2166.277391,2706.555524,3246.786749,3786.999853,4327.205989,4867.40945,5407.611886,1.086744434,1.085396228,1.084096918,1.083197279,1.082597397,1.082189334,1.081901616,1.081690903,1.081531114,1.081406232,1.081306116,1.080403596
173,0.865,1.065636499,1.081668662,1.086634117,543.7609286,1085.180578,1625.918994,2166.364618,2706.692807,3246.975128,3787.239727,4327.49751,4867.752678,5408.006842,1.086634117,1.085351155,1.084096481,1.083223847,1.082640988,1.082244225,1.081964388,1.081759419,1.081603977,1.081482488,1.081385091,1.080507081
174,0.87,1.065477698,1.081729126,1.086522786,543.737466,1085.178641,1625.957092,2166.44995,2706.828151,3247.16155,3787.477637,4327.787066,4868.093939,5408.399831,1.086522786,1.085304323,1.084094546,1.083249228,1.082683633,1.082298341,1.082026508,1.081827374,1.081676347,1.081558307,1.081463674,1.080610566
175,0.875,1.065317973,1.08178959,1.08641045,543.7131097,1085.175172,1625.993369,2166.533344,2706.96151,3247.34597,3787.713538,4328.074609,4868.433186,5408.790806,1.08641045,1.085255708,1.084091081,1.083273397,1.082725309,1.082351663,1.082087961,1.081894755,1.081748215,1.081633678,1.081541853,1.080714052
176,0.88,1.06515733,1.081850054,1.086297119,543.6878453,1085.170137,1626.02778,2166.614749,2707.092831,3247.528333,3787.947375,4328.360085,4868.770365,5409.179713,1.086297119,1.08520528,1.084086051,1.083296322,1.082765991,1.082404171,1.082148728,1.081961547,1.081819566,1.08170859,1.081619619,1.080817537
177,0.885,1.064995778,1.081910518,1.086182802,543.6616545,1085.163493,1626.060269,2166.694103,2707.222051,3247.708575,3788.179084,4328.643431,4869.105413,5409.566488,1.086182802,1.085153003,1.084079413,1.083317967,1.082805649,1.082455838,1.082208789,1.08202773,1.081890385,1.081783029,1.081696958,1.080921022
178,0.89,1.064833323,1.081970982,1.086067507,543.6344874,1085.155137,1626.090708,2166.77127,2707.34903,3247.886555,3788.408521,4328.924502,4869.438185,5409.950987,1.086067507,1.085098777,1.084071066,1.083338247,1.082844213,1.082506609,1.082268096,1.082093265,1.081960635,1.081856962,1.081773843,1.081024508
179,0.895,1.064669973,1.082031446,1.085951246,543.6063358,1085.145043,1626.119062,2166.846207,2707.473722,3248.062226,3788.635643,4329.203254,4869.768637,5410.333164,1.085951246,1.085042586,1.084060982,1.083357137,1.082881663,1.082556466,1.082326633,1.082158138,1.082030306,1.081930379,1.081850263,1.081127993
180,0.9,1.064505733,1.08209191,1.085834025,543.5771672,1085.133138,1626.145237,2166.918815,2707.596025,3248.235485,3788.860342,4329.47958,4870.096661,5410.712915,1.085834025,1.084984366,1.084049089,1.083374575,1.082917948,1.082605368,1.082384367,1.08222232,1.08209937,1.082003257,1.081926198,1.081231478
181,0.905,1.064340611,1.082152374,1.085715855,543.5469454,1085.119343,1626.16913,2166.988979,2707.715821,3248.406212,3789.082501,4329.753362,4870.42214,5411.090118,1.085715855,1.084924043,1.084035307,1.083390493,1.082953013,1.082653267,1.082441257,1.082285776,1.082167799,1.08207557,1.082001623,1.081334964
182,0.91,1.064174614,1.082212838,1.085596744,543.5156563,1085.103613,1626.190684,2167.056636,2707.833043,3248.57434,3789.30205,4330.024531,4870.745004,5411.464707,1.085596744,1.084861589,1.084019594,1.083404853,1.082986825,1.082700137,1.082497281,1.082348486,1.082235574,1.082147301,1.082076526,1.081438449
183,0.915,1.064007749,1.082273302,1.085476701,543.4832866,1085.085908,1626.20984,2167.121721,2707.947624,3248.7398,3789.518921,4330.293017,4871.065184,5411.836611,1.085476701,1.084796979,1.084001906,1.083417615,1.083019351,1.082745951,1.082552416,1.082410431,1.082302679,1.082218437,1.082150892,1.081541934
184,0.92,1.063840021,1.082333766,1.085355734,543.4497806,1085.066101,1626.226436,2167.184056,2708.059381,3248.902406,3789.732926,4330.558634,4871.382493,5412.205644,1.085355734,1.084730101,1.083982119,1.083428672,1.083050503,1.082790636,1.0826066,1.082471559,1.082369066,1.082288934,1.082224684,1.08164542
185,0.925,1.063671438,1.08239423,1.085233852,543.4151166,1085.044129,1626.240387,2167.243547,2708.168213,3249.062057,3789.943966,4330.82128,4871.69683,5412.571703,1.085233852,1.084660911,1.083960169,1.083437966,1.083080233,1.082834152,1.082659799,1.082531838,1.082434711,1.082358771,1.082297881,1.081748905
186,0.93,1.063502006,1.082454693,1.085111063,543.3792839,1085.019947,1626.251629,2167.300121,2708.274047,3249.218678,3790.151962,4331.080878,4872.008116,5412.934711,1.085111063,1.084589389,1.083936011,1.083445456,1.083108506,1.082876468,1.082711989,1.082591249,1.082499595,1.082427931,1.082370468,1.08185239
187,0.935,1.063331731,1.082515157,1.084987375,543.3422613,1084.993489,1626.260071,2167.353675,2708.376774,3249.372158,3790.356805,4331.337317,4872.316243,5413.294559,1.084987375,1.084515492,1.083909579,1.08345108,1.08313527,1.082917543,1.082763132,1.082649759,1.082563688,1.082496388,1.082442423,1.081955876
188,0.94,1.06316062,1.082575621,1.084862796,543.304021,1084.964671,1626.265598,2167.404083,2708.476263,3249.522364,3790.558359,4331.590464,4872.621074,5413.65111,1.084862796,1.084439164,1.083880791,1.083454762,1.083160461,1.082957322,1.082813184,1.082707329,1.082626959,1.082564113,1.082513719,1.082059361
189,0.945,1.062988679,1.082636085,1.084737334,543.2645372,1084.933413,1626.268099,2167.451219,2708.572383,3249.669163,3790.756493,4331.840183,4872.922475,5414.004232,1.084737334,1.084360354,1.083849564,1.083456428,1.083184018,1.082995755,1.0828621,1.082763922,1.082689373,1.082631077,1.08258433,1.082162846
190,0.95,1.062815914,1.082696549,1.084610998,543.2237081,1084.899471,1626.267255,2167.494734,2708.664771,3249.812187,3790.950835,4332.086104,4873.220077,5414.353552,1.084610998,1.084278858,1.083815655,1.083455866,1.083205764,1.083032695,1.082909759,1.082819433,1.082750838,1.082697196,1.08265418,1.082266331
191,0.955,1.062642332,1.082757013,1.084483795,543.1815171,1084.86277,1626.262959,2167.534504,2708.753297,3249.951305,3791.141252,4332.328095,4873.513745,5414.698938,1.084483795,1.084194645,1.083778991,1.083453004,1.083225639,1.083068092,1.082956116,1.082873822,1.082811321,1.082762441,1.082723243,1.082369817
192,0.96,1.062467937,1.082817477,1.084355732,543.1379493,1084.823235,1626.255099,2167.570402,2708.83783,3250.086381,3791.32761,4332.566018,4873.803343,5415.040253,1.084355732,1.084107683,1.083739496,1.083447768,1.083243579,1.083101891,1.083001126,1.082927052,1.082870787,1.082826781,1.082791492,1.082473302
193,0.965,1.062292737,1.082877941,1.084226818,543.0929736,1084.780752,1626.243513,2167.602245,2708.918175,3250.217218,3791.509709,4332.799676,4874.088673,5415.377298,1.084226818,1.084017911,1.083697055,1.083440048,1.083259493,1.083134016,1.083044724,1.082979066,1.082929187,1.082890174,1.082858888,1.082576787
194,0.97,1.062116737,1.082938405,1.084097059,543.0465389,1084.735156,1626.227971,2167.629774,2708.994065,3250.343545,3791.687276,4333.028792,4874.369458,5415.709797,1.084097059,1.083925227,1.083651505,1.083429694,1.083273251,1.08316436,1.083086819,1.083029785,1.082986451,1.082952557,1.082925374,1.082680273
195,0.975,1.061939943,1.082998869,1.083966463,542.9985205,1084.686107,1626.208013,2167.652479,2709.064966,3250.464819,3791.859766,4333.252823,4874.645153,5416.037206,1.083966463,1.083829382,1.083602504,1.083416398,1.083284597,1.083192709,1.08312723,1.083079053,1.083042445,1.083013809,1.082990843,1.082783758
196,0.98,1.06176236,1.083059333,1.083835038,542.94879,1084.633235,1626.183135,2167.669795,2709.130292,3250.580444,3792.026578,4333.471165,4874.915157,5416.35892,1.083835038,1.08373012,1.083549685,1.083399824,1.083293251,1.083218829,1.083165759,1.0831267,1.083097017,1.083073796,1.083055173,1.082887243
197,0.985,1.061583995,1.083119797,1.083702791,542.8974055,1084.576588,1626.15337,2167.681748,2709.190063,3250.69044,3792.187733,4333.683838,4875.179487,5416.67496,1.083702791,1.083627556,1.083493095,1.083379994,1.083299224,1.083242728,1.083202412,1.083172732,1.083150172,1.083132523,1.083118368,1.082990729
198,0.99,1.061404853,1.083180261,1.083569728,542.8444238,1084.516216,1626.118751,2167.688361,2709.244301,3250.794827,3792.34325,4333.890863,4875.438163,5416.985345,1.083569728,1.083521804,1.083432783,1.083356929,1.083302529,1.083264415,1.083237197,1.083217152,1.083201915,1.083189994,1.083180433,1.083094214
199,0.995,1.061224939,1.083240725,1.083435857,542.7899014,1084.452166,1626.079309,2167.689661,2709.293027,3250.893626,3792.493148,4334.092257,4875.691205,5417.290093,1.083435857,1.083412977,1.083368797,1.083330652,1.083303179,1.083283897,1.083270118,1.083259968,1.083252251,1.083246213,1.08324137,1.083197699
200,1,1.083301189,1.083301189,1.083301185,542.7338935,1084.384486,1626.035078,2167.68567,2709.336263,3250.986855,3792.637447,4334.288039,4875.938632,5417.589224,1.083301185,1.083301185,1.083301185,1.083301185,1.083301185,1.083301185,1.083301185,1.083301185,1.083301185,1.083301185,1.083301185,1.083301185


==> Plots/uniformDemandExample.csv <==
belief,Myopic,Confounding,Truth,ConcaveConfounding
0,0.044574701,0.044574701,0.044574701,0.044574701
0.01,0.044941919,0.044907028,0.044734683,0.044907028
0.02,0.045287507,0.045221292,0.044894665,0.045221292
0.03,0.045614938,0.045520175,0.045054647,0.045520175
0.04,0.04592685,0.045805757,0.04521463,0.045805757
0.05,0.046225296,0.046079686,0.045374612,0.046079686
0.06,0.046511915,0.046343297,0.045534594,0.046343297
0.07,0.046788039,0.046597688,0.045694576,0.046597688
0.08,0.047054768,0.046843776,0.045854558,0.046843776
0.09,0.047313022,0.047082335,0.04601454,0.047082335
0.1,0.04756358,0.047314026,0.046174522,0.047314026
0.11,0.047807111,0.047539418,0.046334505,0.047539418
0.12,0.048044191,0.047759009,0.046494487,0.047759009
0.13,0.048275321,0.04797323,0.046654469,0.04797323
0.14,0.048500943,0.048182465,0.046814451,0.048182465
0.15,0.048721445,0.048387053,0.046974433,0.048387053
0.16,0.048937172,0.048587296,0.047134415,0.048587296
0.17,0.049148432,0.048783466,0.047294398,0.048783466
0.18,0.049355503,0.048975806,0.04745438,0.048975806
0.19,0.049558633,0.049164538,0.047614362,0.049164538
0.2,0.049758048,0.049349861,0.047774344,0.049349861
0.21,0.049953953,0.04953196,0.047934326,0.04953196
0.22,0.050146536,0.049710999,0.048094308,0.049710999
0.23,0.050335966,0.049887134,0.048254291,0.049887134
0.24,0.050522402,0.050060503,0.048414273,0.050060503
0.25,0.050705987,0.050231238,0.048574255,0.050231238
0.26,0.050886855,0.050399458,0.048734237,0.050399458
0.27,0.051065128,0.050565274,0.048894219,0.050565274
0.28,0.051240922,0.05072879,0.049054201,0.05072879
0.29,0.051414342,0.050890102,0.049214183,0.050890102
0.3,0.051585487,0.051049299,0.049374166,0.051049299
0.31,0.051754449,0.051206466,0.049534148,0.051206466
0.32,0.051921315,0.05136168,0.04969413,0.05136168
0.33,0.052086165,0.051515016,0.049854112,0.051515016
0.34,0.052249075,0.051666541,0.050014094,0.051666541
0.35,0.052410116,0.051816323,0.050174076,0.051816323
0.36,0.052569355,0.05196442,0.050334059,0.05196442
0.37,0.052726855,0.052110892,0.050494041,0.052110892
0.38,0.052882676,0.052255792,0.050654023,0.052255792
0.39,0.053036873,0.052399173,0.050814005,0.052399173
0.4,0.053189501,0.052541083,0.050973987,0.052541083
0.41,0.053340608,0.052681568,0.051133969,0.052681568
0.42,0.053490244,0.052820673,0.051293952,0.052820673
0.43,0.053638453,0.052958439,0.051453934,0.052958439
0.44,0.053785278,0.053094905,0.051613916,0.053094905
0.45,0.05393076,0.05323011,0.051773898,0.05323011
0.46,0.054074939,0.053364089,0.05193388,0.053364089
0.47,0.054217852,0.053496878,0.052093862,0.053497586
0.48,0.054359533,0.053628508,0.052253844,0.053631083
0.49,0.054500018,0.053759011,0.052413827,0.05376458
0.5,0.054639337,0.053888417,0.052573809,0.053898077
0.51,0.054777523,0.054016755,0.052733791,0.054031573
0.52,0.054914604,0.054144051,0.052893773,0.05416507
0.53,0.05505061,0.054270333,0.053053755,0.054298567
0.54,0.055185566,0.054395626,0.053213737,0.054432064
0.55,0.0553195,0.054519953,0.05337372,0.054565561
0.56,0.055452436,0.054643339,0.053533702,0.054699057
0.57,0.055584399,0.054765805,0.053693684,0.054832554
0.58,0.055715411,0.054887372,0.053853666,0.054966051
0.59,0.055845495,0.055008063,0.054013648,0.055099548
0.6,0.055974672,0.055127895,0.05417363,0.055233045
0.61,0.056102962,0.05524689,0.054333612,0.055366541
0.62,0.056230386,0.055365064,0.054493595,0.055500038
0.63,0.056356962,0.055482436,0.054653577,0.055633535
0.64,0.056482709,0.055599024,0.054813559,0.055767032
0.65,0.056607645,0.055714842,0.054973541,0.055900529
0.66,0.056731787,0.055829909,0.055133523,0.056034025
0.67,0.056855151,0.055944239,0.055293505,0.056167522
0.68,0.056977753,0.056057847,0.055453488,0.056301019
0.69,0.057099609,0.056170747,0.05561347,0.056434516
0.7,0.057220734,0.056282954,0.055773452,0.056568013
0.71,0.057341143,0.056394481,0.055933434,0.056701509
0.72,0.057460848,0.056505342,0.056093416,0.056835006
0.73,0.057579865,0.056615548,0.056253398,0.056968503
0.74,0.057698206,0.056725113,0.056413381,0.057102
0.75,0.057815883,0.056834048,0.056573363,0.057235497
0.76,0.05793291,0.056942365,0.056733345,0.057368993
0.77,0.058049297,0.057050074,0.056893327,0.05750249
0.78,0.058165058,0.057157188,0.057053309,0.057635987
0.79,0.058280202,0.057263716,0.057213291,0.057769484
0.8,0.058394741,0.05736967,0.057373273,0.057902981
0.81,0.058508686,0.057475057,0.057533256,0.058036477
0.82,0.058622047,0.05757989,0.057693238,0.058169974
0.83,0.058734834,0.057684176,0.05785322,0.058303471
0.84,0.058847057,0.057787926,0.058013202,0.058436968
0.85,0.058958725,0.057891148,0.058173184,0.058570465
0.86,0.059069847,0.05799385,0.058333166,0.058703961
0.87,0.059180433,0.058096042,0.058493149,0.058837458
0.88,0.059290491,0.058197731,0.058653131,0.058970955
0.89,0.05940003,0.058298926,0.058813113,0.059104452
0.9,0.059509058,0.058399634,0.058973095,0.059237949
0.91,0.059617583,0.058499863,0.059133077,0.059371445
0.92,0.059725613,0.05859962,0.059293059,0.059504942
0.93,0.059833156,0.058698913,0.059453042,0.059638439
0.94,0.059940219,0.058797749,0.059613024,0.059771936
0.95,0.060046809,0.058896134,0.059773006,0.059905433
0.96,0.060152934,0.058994075,0.059932988,0.060038929
0.97,0.060258601,0.059091579,0.06009297,0.060172426
0.98,0.060363816,0.059188652,0.060252952,0.060305923
0.99,0.060468585,0.059285301,0.060412934,0.06043942
1,0.060572917,0.05938195,0.060572917,0.060572917


==> Plots/uniformDemandExampleConvergence.csv <==
belief,Myopic,Truth,sigma,phi,optAlphaL,optAlphaH,optPrice,succProb,Values2,Values10,Values20,Values30,Values40,Values50,Values500,Values1000,Values5000,Values10000,Values20000,Values50000
0.0,0.04457470092276997,0.04457470092276997,0.0,0.0,1,1,0.1619503982328954,0.21844960176710462,0.04457470092276998,0.04457470092276999,0.04457470092276998,0.044574700922769966,0.04457470092276998,0.04457470092276997,0.044574700922769855,0.04457470092277135,0.04457470092277356,0.04457470092278484,0.0445747009227933,0.04457470092278037
0.005,0.04476127428527388,0.04465469200127166,0.005126962040574037,0.004964307874692549,1,1,0.16099233344930514,0.21943566655069485,0.044761257769326726,0.0447611260621944,0.04476096246732239,0.04476080000766019,0.04476063866319309,0.044760478414552524,0.04475417195240686,0.04474859338493864,0.04472366150398542,0.04470844498707525,0.0446925281924929,0.04467411386916805
0.01,0.04494191945425593,0.044734683079773345,0.010251553576223487,0.009928887481762419,1,1,0.1600655733071757,0.2203904266928243,0.044941889579886596,0.044941651241190164,0.04494135494358112,0.04494106042840715,0.04494076767054704,0.04494047664545172,0.044928861920034195,0.04491839960836599,0.04487053364773408,0.04484082935757135,0.04480953695153785,0.044773153826000306
0.015,0.04511717602848166,0.044814674158275024,0.015373853353462055,0.014893743704651173,1,1,0.15916727451448687,0.22131672548551312,0.04511713527011178,0.04511680998124929,0.04511640530159809,0.04511600274557747,0.04511560228950125,0.04511520391001596,0.04509910815464293,0.04508436765255721,0.04501539715854654,0.0449718966709358,0.04492574901089297,0.04487182955360223
0.02,0.04528750652464567,0.04489466523677671,0.02049393160687118,0.019858880947471066,1,1,0.158294999765339,0.222217000234661,0.045287456846621235,0.04528706025172596,0.04528656657000889,0.045286075160772495,0.04528558600426686,0.04528509908085344,0.04526521209993907,0.045246722600461226,0.04515832626521217,0.045101686750732284,0.0450411847734891,0.044970149249078856
0.025,0.045453310961732614,0.044974656315278395,0.025611851471397305,0.024824303213787837,1,1,0.15744664093972102,0.22309335906027902,0.04545325394131208,0.0454527986148539,0.04545223154043577,0.045451666767041064,0.04545110427945359,0.04545054406241038,0.045427444317011526,0.04540566943925892,0.045299390236368746,0.04523023691545299,0.045155863388241076,0.04506812060792056
0.03,0.04561493807863399,0.04505464739378008,0.030727670092983127,0.029790014168639845,1,1,0.15662036003044233,0.22394763996955766,0.045614874995078894,0.0456143711446395,0.045613743370515644,0.04561311785179974,0.04561249457756038,0.045611873536722934,0.04558604862779557,0.04556139547940731,0.0454386539018865,0.045357582239439635,0.04526980288051251,0.04516575087618978
0.035,0.04577269408881641,0.04513463847228177,0.03584143951443729,0.03475601718805822,1,1,0.15581454303872655,0.22478145696127347,0.045772625989023326,0.04577208197416168,0.045771403910371954,0.045770728012006566,0.04577005427184303,0.045769382682466025,0.045741245574741865,0.045714072402616865,0.04557617809828,0.04548375577581848,0.04538302026358752,0.04526304689511012
0.04,0.045926849602378306,0.045214629550783446,0.040953207391022886,0.03972231539911087,1,1,0.15502776351966788,0.22559623648033214,0.04592677734996349,0.04592620007098014,0.04592548032092214,0.04592476262124488,0.045924046967779575,0.045923333356147254,0.045893235330623436,0.04586385800840012,0.0457120200521685,0.045608788748457064,0.045495531634653426,0.0453600151394586
0.045,0.04607764516361449,0.04529462062928513,0.04606301757509774,0.04468891171265418,1,1,0.15425875341809414,0.22639324658190582,0.04607756947612503,0.04607696466924412,0.04607621039244345,0.04607545803843197,0.04607470760547244,0.04607395909162005,0.0460422001620574,0.04601089771339141,0.045846233712710946,0.04573271071840654,0.04560735225802594,0.04545666175085684
0.05,0.04622529572819718,0.04537461170778682,0.05117091059869031,0.04965580885039649,1,1,0.153506379488299,0.227173620511701,0.04622521720566955,0.046224589669884096,0.046223806861513686,0.04622302584385722,0.04622224661706358,0.04622146918108834,0.04618830652775963,0.04615532584612375,0.045978870041635686,0.04585554972913875,0.045718496637772284,0.045552992566820015
0.055,0.046369994318056815,0.0454546027862885,0.056276924075550225,0.054623009367470644,1,1,0.15276962404402597,0.22793837595597405,0.04636991346518116,0.04636926723850731,0.04636846094705907,0.046367656314897795,0.04636685334360113,0.04636605203457355,0.04633170687556059,0.0462972667712408,0.046109977267736565,0.045977332434015215,0.04582897858144974,0.04564901314625244
0.06,0.04651191503133952,0.04553459386479019,0.06138109303895931,0.059590515671421075,1,1,0.1520475691047191,0.2286884308952809,0.04651183227483775,0.04651117077264379,0.04651034527109672,0.046509521301247275,0.04650869886572893,0.04650787796702423,0.04647254118925912,0.04643683587045939,0.04623960111137238,0.04609808420875574,0.04593881125634432,0.04574472879194327
0.065,0.04665121554129885,0.045614584943291875,0.06648345022777537,0.06455833003829944,1,1,0.1513393832331899,0.2294246167668101,0.046651131243678076,0.04665045736825453,0.046649616289886245,0.04664877662136409,0.04664793836607872,0.046647101527292165,0.04661093832640427,0.046574140402432324,0.0463677849834683,0.04621782925115589,0.04604800723933365,0.04584014457051164
0.07,0.04678803918633566,0.045694576021793554,0.07158402633037048,0.06952645462640661,1,1,0.15064431052646945,0.23014768947353056,0.04678795365686708,0.04678726988495723,0.04678641633199831,0.04678556407381695,0.04678471311432546,0.046783863457328254,0.046747017180321426,0.04670928025962351,0.04649457016270682,0.046336590669897405,0.046156578561296784,0.04593526533017076
0.075,0.04692251673008392,0.04577456710029524,0.07668285019402973,0.07449489148810254,1,1,0.1499616613443766,0.2308583386556234,0.04692243023363675,0.046921738686911574,0.04692087531814136,0.046920013136344606,0.04691915214577124,0.0469182923505823,0.04688088769358791,0.04684234863711269,0.046619995953952914,0.04645439056397421,0.04626453674683098,0.04603009571661495
0.08,0.04705476785305548,0.045854558178796925,0.0817799490057926,0.07946364258001741,1,1,0.14929080445187853,0.23155719554812146,0.047054680617257295,0.04705398311947196,0.047053112221341814,0.04705224240975877,0.04705137368916859,0.04705050606394466,0.04701265174531963,0.0469734326257039,0.0467440998304468,0.04657125009399973,0.04637189284991001,0.046124640187282906
0.085,0.047184902424246625,0.04593454925729861,0.08687534844951031,0.08443270977193007,1,1,0.14863116032034948,0.23224483967965048,0.047184814645327026,0.04718411276898981,0.04718323631375439,0.04718236085189543,0.04718148638794602,0.04718061292638134,0.047142403930762335,0.04710261373966415,0.0468669175618841,0.04668718954645676,0.046478657486013146,0.04621890302420958
0.09,0.04731302159112131,0.0460145403358003,0.0919690728429609,0.08940209485452842,1,1,0.1479821953854271,0.2329218046145729,0.047312933438711194,0.04731222854342941,0.047311348236953515,0.047310468837670844,0.047309590350119966,0.047308712778794025,0.04727023224856746,0.04722996838776363,0.04698848333016998,0.04680222839178192,0.04658484086117174,0.04631288834564476
0.095,0.04743921871870347,0.046094531414301976,0.09706114525813676,0.09437179954622543,1,1,0.14734341709962168,0.23358858290037832,0.04743913033980006,0.047438423603972386,0.04743754092527403,0.047436659074219054,0.047435778055290666,0.047434897872937115,0.04739621870861191,0.04735556829493765,0.047108829834359836,0.0469163853370421,0.0466904527983116,0.04640660011659054
0.1,0.04756358020254749,0.04617452249280366,0.10215158762724962,0.09934182549917299,1,1,0.14671436964923273,0.2342456303507673,0.04756349172480816,0.04756278417196192,0.04756190040609708,0.047561017394560014,0.047560135141734114,0.04755925365197658,0.04752043987116559,0.047479480880780585,0.04722798838607562,0.04702967837384641,0.04679550276121331,0.046500042158385324
0.105,0.04768618617569057,0.04625451357130535,0.10724042083654647,0.10431217430459071,1,1,0.14609463022969807,0.23489336977030195,0.04768609771018341,0.047685390230974095,0.04768450649652279,0.04768362344890062,0.04768274109235947,0.04768185943113238,0.04764296732652585,0.04760176960016746,0.047345988996500374,0.047142124822045814,0.046899999876366345,0.04659321815744569
0.11,0.04780711112600904,0.04633450464980703,0.1123276648096689,0.10928284749750661,1,1,0.14548380579288508,0.23553219420711488,0.04780702276952073,0.04780631614019697,0.04780543341234651,0.04780455130922576,0.047803669834933386,0.04780278899355521,0.04776386812284942,0.04772249425053736,0.047462860455899494,0.0472537413696944,0.04700395295295382,0.046686131673260564
0.115,0.04792642443747748,0.04641449572830872,0.11741333858199891,0.1142538465609901,1,1,0.14488153019523134,0.23616246980476868,0.04792633627445873,0.04792563117243071,0.04792475030244801,0.04792387000008794,0.04792299026928189,0.04792211111395329,0.0478832051487623,0.04784171124973763,0.047578630406488055,0.047364544109681654,0.04710737050117307,0.04677878614571949
0.12,0.04804419086648905,0.0464944868068104,0.12249746036719973,0.11922517292994547,1,1,0.14428746168796253,0.2367845383120375,0.04804410297070149,0.04804339998772337,0.04804252171945034,0.04804164396629631,0.04804076673201715,0.048039890020364705,0.048001037476369544,0.047959473887795326,0.04769332540935436,0.04747454857339123,0.047210260749069144,0.04687118490184634
0.125,0.048160470962512934,0.046574477885312084,0.12758004761696867,0.12419682799452245,1,1,0.14370128070053567,0.23739871929946432,0.04816038339842884,0.048159683051805506,0.048158808035688484,0.04815793348642315,0.048157059407585995,0.04815618580275277,0.04811742066948693,0.04807583255553232,0.04780697100605836,0.04758376976169569,0.04731263165803651,0.04696333116199996
0.13,0.04827532144083731,0.04665446896381377,0.13266111707486317,0.12916881310319234,1,1,0.14312268787649313,0.2380053121235069,0.048275234264833905,0.04827453700698445,0.0482736658120508,0.04827279503959445,0.04827192469301218,0.04827105477570257,0.048232407061243494,0.048190834952559825,0.04791959177544553,0.04769222217355693,0.04741449093712344,0.04705522804559636
0.135,0.048388795513903966,0.046734460042315455,0.13774068482493146,0.1341411295655306,1,1,0.14255140232746025,0.23860459767253978,0.04838870877528606,0.04838801500193398,0.0483871481260526,0.048386281631848244,0.04838541552254001,0.04838454980135082,0.048346046004637044,0.04830452627686484,0.04803121138615024,0.04779991983246979,0.04751584605625817,0.04714687857639915
0.14,0.04850094318672117,0.04681445112081714,0.14281876633577317,0.13911377865474128,1,1,0.14198716007638745,0.23919683992361257,0.04850085692859975,0.048500166985811076,0.04849930486451226,0.04849844308736953,0.04849758165742823,0.04849672057773903,0.04845838409914476,0.04841694939792423,0.048141852645205624,0.047906876310957316,0.0476167042585009,0.0472382856874207
0.145,0.04861181152100278,0.04689444219931882,0.1478953765005655,0.14408676160995285,1,1,0.14142971266555393,0.23978228733444606,0.04861172578105235,0.04861103997130286,0.048610182985383846,0.04860932630910793,0.04860846994535185,0.04860761389699889,0.048569465396083526,0.04852814501504512,0.04825153754312847,0.04801310475330183,0.04771707257141334,0.04732945222547004
0.15,0.048721444871986645,0.046974433277820506,0.15297052967351635,0.14906007963831222,1,1,0.14087882590850917,0.2403611740914908,0.04872135968310001,0.04872067827052158,0.04871982675262466,0.048718975512616565,0.0487181245532115,0.048717273877131186,0.04867933158506689,0.0486381518024269,0.04836028729580425,0.04811861789667427,0.047816957817627855,0.04742038095538073
0.155,0.04882988510130904,0.04705442435632219,0.15804423970314327,0.15403373391689817,1,1,0.14033427876816812,0.24093372123183188,0.04882980049216501,0.04882912370709502,0.04882827794741341,0.048827432436396596,0.04882658717660295,0.04882574217059899,0.04878802216360861,0.04874700654226417,0.048468122383462625,0.048223428090807485,0.0479163666246883,0.04751107456394739
0.16,0.04893717176882807,0.04713441543482388,0.1631165199627246,0.15900772559447499,1,1,0.13979586234581678,0.24150013765418324,0.048937087764385066,0.04893641580732246,0.04893557605856285,0.0489347365315652,0.048933897228739066,0.04893305815250258,0.048895574591667844,0.048854744247057595,0.04857506258700021,0.04832754731634125,0.04801530543422677,0.04760153566359663
0.165,0.049043342305886264,0.04721440651332556,0.168187383378223,0.16398205579310235,1,1,0.13926337896791394,0.24206062103208603,0.049043258927812625,0.04904259197286672,0.049041758454576624,0.049040925133275654,0.04904009201123176,0.04903925909072169,0.049002024432711296,0.04896139827216769,0.048681127021881064,0.04843098720195467,0.048113780510534186,0.04769176679581552
0.17,0.04914843217216081,0.04729439759182725,0.17325684245394546,0.16895672560961655,1,1,0.13873664135936986,0.2426153586406301,0.04914834943921077,0.04914768763711534,0.049146860539465625,0.04914603361598758,0.049145206868814684,0.049144380300089364,0.04910740548267915,0.04906700041953141,0.04878633416982045,0.04853375904038856,0.048211797948575656,0.04778177043435793
0.17500000000000002,0.049252474997962085,0.04737438867032893,0.17832490929616965,0.17393173611699614,1,1,0.13821547189349864,0.24316452810650135,0.04925239292630519,0.04925173640705883,0.04925091589415786,0.049250095534406894,0.04924927532981207,0.049248455282388484,0.0492117498880768,0.04917158103336086,0.04889070190843607,0.048635873803450136,0.0483093636814972,0.04787154898824735
0.18,0.04935550271359761,0.047454379748830613,0.1833915956349389,0.1789070883656235,1,1,0.1376997019101281,0.24370829808987193,0.04935542131710777,0.04935477019229195,0.049353956405095725,0.04935314275167787,0.04935232923392415,0.04935151585372928,0.04931508825427325,0.04927516908855534,0.04899424753903323,0.04873734215608287,0.04840648348766492,0.04796110480459296
0.185,0.049457545667209335,0.0475343708273323,0.1884569128442052,0.18388278338445174,1,1,0.13718917109444667,0.24424682890555333,0.04945746495771925,0.04945681932253778,0.049456012381410605,0.049455205556207124,0.049454398848699496,0.04945359226066869,0.04941744974496304,0.04937779227248107,0.049096987812672736,0.04883817446957651,0.048503162997274286,0.04805044017123339
0.19,0.049558632732315415,0.047614361905833985,0.19352087196047651,0.1888588221820872,1,1,0.13668372691010378,0.24478027308989625,0.049558552719840776,0.04955791265491776,0.04955711266189011,0.04955631276832683,0.04955551297589299,0.049554713286262216,0.04951886217364068,0.049479477060704526,0.04919893895465694,0.048938380833984246,0.04859940769856309,0.048139557319222204
0.195,0.04965879140613496,0.04769435298433567,0.1985834837001096,0.19383520574779362,1,1,0.13618322408088093,0.2453087759191191,0.049658712099072466,0.04965807767204035,0.04965728471280334,0.04965649183785567,0.04965569904876149,0.04965490634709336,0.04961935208784271,0.04958024878720593,0.04930011668755559,0.049037971069808665,0.04869522294365865,0.04822845842516711
0.2,0.04975804789964265,0.04777434406283735,0.20364475847537158,0.19881193505242706,1,1,0.13568752411594337,0.24583247588405666,0.04975796930494526,0.04975734057185009,0.0497565547175207,0.04975576893348827,0.04975498322122206,0.04975419758219946,0.0497189448468297,0.04968013170954577,0.04940053625288215,0.0491369547390111,0.04879061395408683,0.04831714561343364
0.20500000000000002,0.04985642722018842,0.047854335141339036,0.2087047064093813,0.2037890110493059,1,1,0.13519649487427488,0.24635150512572512,0.04985634934352065,0.049855726350067686,0.049854947658753535,0.0498541690248338,0.04985339044968849,0.04985261193470542,0.049817664693308714,0.04977914906941126,0.04950021243152116,0.04923534115539527,0.04888558582596819,0.04840562095822401
0.21,0.04995395324741832,0.04793432621984072,0.21376333735002845,0.2087664346750226,1,1,0.13471001016441478,0.24686598983558525,0.04995387609329413,0.0499532588759538,0.04995248739414275,0.049951715957828394,0.04995094456830686,0.04995017322688176,0.049915534819732245,0.04987732314892703,0.049599159562997666,0.04933313939441025,0.04898014353492379,0.04849388648553958
0.215,0.0500506488031488,0.04801431729834241,0.21882066088295996,0.21374420685020248,1,1,0.1342279493760611,0.24737605062393891,0.05005057237505424,0.050049960962045656,0.05004919672584161,0.05004843252416357,0.05004766835822884,0.05004690422926186,0.05001257742965403,0.04997467532307816,0.04969739156367227,0.049430358302415,0.04907429194071175,0.048581944175035814
0.22,0.05014653571577282,0.04809430837684409,0.2238766863437114,0.21872232848021292,1,1,0.13375019714049405,0.2478818028595059,0.050146460016275166,0.050145854428441994,0.05014509746466569,0.05014434052530043,0.05014358361148943,0.05014282672438288,0.05010881379457269,0.05007122610856022,0.04979492194393741,0.04952700650544191,0.04916803579161338,0.048669795961776965
0.225,0.05024163487971164,0.04817429945534577,0.22893142282905563,0.22370080045582788,1,1,0.13327664301710976,0.24838335698289027,0.0502415599105568,0.050240960162148386,0.05024021048931913,0.050239460831576335,0.05023871118999372,0.05023796156565166,0.05020426430664996,0.050166995209341876,0.049891763824484694,0.049623092417494526,0.04926137972858643,0.04875744373789765
0.23,0.05033596631037003,0.04825429053384746,0.23398487920763203,0.2286796236538512,1,1,0.13280718120365315,0.24888081879634688,0.050335892072569555,0.05033529817193868,0.05033455580115124,0.05033381343685619,0.05033307108006198,0.050332328731783386,0.050298948527651675,0.050262001559198986,0.049987929951706346,0.04971862424841087,0.049354328289201,0.04884488935417756
0.23500000000000001,0.05042954919500444,0.04833428161234914,0.23903706412991457,0.23365879893770156,1,1,0.1323417102679946,0.24937428973200543,0.050429475688913185,0.05042888763913976,0.05042815257484862,0.05042741750913126,0.050426682442934856,0.05042594737721263,0.050392885234424964,0.05035626336145584,0.0500834327122895,0.049813610011321834,0.049446885911373174,0.04893213462153507
0.24,0.05052240193986837,0.04841427269085083,0.24408798603757004,0.23863832715796293,1,1,0.13188013289952588,0.24986386710047415,0.05052232916525418,0.05052174696470378,0.05052101920542522,0.05052029143742679,0.050519563661598134,0.05051883587883472,0.05048609246119505,0.050449798126148145,0.05017828414705659,0.049908057529731056,0.049539056936909374,0.04901918131244531
0.245,0.05061454221396369,0.048494263769352515,0.24913765317225509,0.2436182091529023,1,1,0.13142235567844837,0.2503496443215516,0.05061447017006976,0.05061389381289418,0.050613173351835614,0.05061245287534208,0.05061173238424925,0.050611011879398295,0.05057858753893697,0.05054262270480294,0.05027249596410105,0.050001974444241336,0.049630845614873825,0.049106031162287546
0.25,0.05070598698969114,0.0485742548478542,0.25418607358389317,0.24859844574895743,1,1,0.13096828886140494,0.2508317111385951,0.05070591567529195,0.05070534515187828,0.05070463197750308,0.05070391878151366,0.050703205564695,0.05070249232783734,0.05067038713205401,0.05063475332301429,0.0503660795512638,0.05009536821894984,0.049722256104790634,0.049192685870626175
0.255,0.05079675258066445,0.04865424592635588,0.2592332551384721,0.25357903776119695,1,1,0.13051784618206222,0.2513101538179378,0.05079668199411612,0.050796117291490174,0.05079541138802497,0.050794705457262807,0.05079399949994112,0.05079329351680231,0.05076150727257233,0.05072620561097759,0.05045904598799199,0.050188246147533234,0.04981329247969072,0.04927914710242995
0.26,0.05088685467692677,0.048734237004857565,0.26427920552539597,0.258559985993755,1,1,0.13007094466538824,0.25178505533461176,0.05088678481621219,0.05088622591840121,0.050885527266291884,0.05088482858166326,0.05088412986520813,0.05088343111762392,0.050851963392042406,0.05081699463213159,0.050551406056618814,0.05028061535904186,0.04990395872901332,0.04936541648923281
0.265,0.05097630837778353,0.04881422808335925,0.269323932264425,0.2635412912402419,1,1,0.12962750445449298,0.252256495545507,0.05097623924055304,0.050975686128911936,0.0509749947052342,0.050974303244241854,0.050973611746585754,0.05097292021292096,0.05094177035132041,0.050907134910045046,0.050643170253099785,0.050372482823420967,0.049994258761371056,0.04945149563024027
0.27,0.051065128222446486,0.04889421916186094,0.27436744271223207,0.26852295428413253,1,1,0.1291874486490091,0.2527245513509909,0.0510650598060545,0.051064512459559765,0.05106382823838877,0.051063143975504134,0.051062459671517325,0.05106177532704306,0.051030942468386964,0.05099664045367339,0.050734348797238635,0.050463855356775396,0.050084196407186685,0.049537386093384386
0.275,0.05115332821866426,0.04897421024036262,0.27940974406860286,0.27350497589913403,1,1,0.1287507031540857,0.2531892968459143,0.05115326052020225,0.05115271891571686,0.05115204186846042,0.05115136477545921,0.05115068763728766,0.05115001045452103,0.05111949354434717,0.051085524781100206,0.05082495164243323,0.050554739626392876,0.05017377542120922,0.04962308941633064
0.28,0.0512409218694991,0.0490542013188643,0.28445084338230486,0.278487356849535,1,1,0.1283171965391564,0.2536508034608436,0.05124085488582539,0.05124031899833763,0.05123964909403678,0.051238979140301746,0.0512383091376718,0.051237639086680845,0.05120743688774324,0.05117380094186961,0.050914988484969836,0.05064514215554028,0.0502629994849165,0.04970860710743931
0.28500000000000003,0.051327922198394216,0.04913419239736599,0.28949074755664683,0.28347009789053557,1,1,0.12788685990571869,0.2541091400942813,0.05132785592616082,0.051327325728999895,0.05132666293460013,0.0513260000873943,0.051325337187887385,0.05132467423656313,0.051294785337299593,0.05126148153800676,0.051004468772892025,0.05073506932804594,0.050351872208810836,0.049793940646684014
0.29,0.05141434177266326,0.04921418347586767,0.2945294633547502,0.2884531997685617,1,1,0.12745962676343237,0.25456437323656766,0.05141427620834013,0.05141375167337087,0.05141309595396718,0.05141244017868062,0.05141178434797979,0.05141112846227397,0.05138155128321119,0.051348578743816195,0.0510934017144687,0.05082452739268023,0.05044039713461378,0.049879091486530115
0.295,0.05150019272552169,0.04929417455436936,0.2995669974045521,0.29343666322156375,1,1,0.12703543291390518,0.2550165670860949,0.051500127865418646,0.051499608963217355,0.05149896028227563,0.05149831154264814,0.051497662744756846,0.05149701388887926,0.051467746687075454,0.051435104324540626,0.05118179628628376,0.050913522467345686,0.05052857773736575,0.04996406105277482
0.3,0.05158548677676894,0.049374165632871045,0.3046033562035551,0.2984204889792997,1,1,0.12661421634159195,0.255465783658408,0.05158542261705548,0.05158490931706903,0.051584267636626116,0.05158362589494776,0.05158298409237662,0.05158234222893755,0.051553383100561526,0.051521069653956364,0.05126966124096891,0.05100206054308748,0.050616417427435695,0.050048850745351495
0.305,0.05167023525222141,0.049454156711372724,0.3096385461233426,0.30340467776360563,1,1,0.1261959171112806,0.25591208288871947,0.051670171788944584,0.051669664059634114,0.05166902934047888,0.051668394557767776,0.05166775971167682,0.05166712480174563,0.05163847168290251,0.051606485730976315,0.05135700511459887,0.051090147487933904,0.050703919552445964,0.050133461939100024
0.31,0.05175444910198668,0.04953414778987441,0.3146725734138737,0.3083892302886526,1,1,0.1257804772716869,0.2563555227283131,0.05175438633108735,0.0517538841400584,0.05175325634189527,0.05175262847804706,0.051752000548313803,0.05175137255134422,0.05172302321728972,0.051691363195325045,0.05144383623376782,0.0511777890505762,0.05079108739911674,0.05021789598450501
0.315,0.05183813891766284,0.049614138868376095,0.31970544420757047,0.31337414726119195,1,1,0.125367840764718,0.25679615923528204,0.051838076834990296,0.051837580149110565,0.05183695923070657,0.05183633824459594,0.051835717189750066,0.05183509606329371,0.05180704812624267,0.05177571234234702,0.051530162722364,0.051264990863896284,0.05087792419503447,0.05030215420840344
0.32,0.05192131494853886,0.04969412994687778,0.32473716452321205,0.3183594293807888,1,1,0.12495795334000256,0.2572340466599974,0.05192125354986413,0.05192076233536995,0.051920148254682594,0.051919534104164486,0.05191891988108247,0.05191830558017888,0.05189055648602285,0.051859543137003125,0.051615992508058435,0.05135175844835036,0.05096443311034837,0.05038623791466394
0.325,0.052003987116866206,0.04977412102537947,0.32976774026964534,0.3233450773400456,1,1,0.12455076247431916,0.2576692375256808,0.052003926397894,0.05200344062048677,0.052002833334756346,0.052002225976447436,0.05200161853963529,0.052001011015734934,0.051973558040154404,0.05194286522710788,0.05170133332852316,0.051438097215216035,0.051050617259398474,0.05047014838483818
0.33,0.05208616503226552,0.049854112103881146,0.3347971772493256,0.3283310918248147,1,1,0.12414621729558377,0.2581017827044162,0.05208610498864518,0.05208562461357881,0.052085024079323486,0.052084423467922795,0.05208382276814173,0.0520832219674038,0.052056062212110975,0.0520256879558551,0.05178619273739258,0.05152401246970993,0.05113647970227915,0.050553886878787015
0.335,0.052167858005328284,0.04993410318238283,0.3398254811616945,0.33331747351440255,1,1,0.12374426851108479,0.25853173148891523,0.05216779863266357,0.052167323624822945,0.0521667297975424,0.05216613588426971,0.05216554186620377,0.05216494772703106,0.05213807811722356,0.052108020373676844,0.051870578109981344,0.051609509413982436,0.05122202344634116,0.05063745463528153
0.34,0.05224907506046686,0.05001409426088452,0.3448526576064071,0.33830422308176394,1,1,0.1233448683396798,0.2589591316603202,0.05224901635432491,0.052248546678287475,0.0522479595113546,0.052247372240878165,0.05224678483955364,0.05224619728931064,0.052219614573861046,0.05218987124947696,0.05195449664877119,0.05169459314999558,0.051307251447635246,0.05072085287258108
0.34500000000000003,0.0523298249480638,0.0500940853393862,0.34987871208641547,0.3432913411936891,1,1,0.12294797044768882,0.2593840295523112,0.05232976690398314,0.05232930252397636,0.05232872196553778,0.05232814127064636,0.05232756040645583,0.0523269793574847,0.05230068011393151,0.052271249081277886,0.05203795538867802,0.051779268682290124,0.05139216661230042,0.050804082788989055
0.35000000000000003,0.05241011615596589,0.05017407641788789,0.3549036500109177,0.348278828510981,1,1,0.12255352988824211,0.2598064701117579,0.05241005876946378,0.052409599648697236,0.05240902563441957,0.05240845142788098,0.05240787700041087,0.05240730234573107,0.05238128299274996,0.05235216210631681,0.0521209612021103,0.051863540920647086,0.05147677179789946,0.05088714556338764
0.355,0.0524899569203663,0.05025406749638957,0.35992747669817854,0.35326668568862757,1,1,0.12216150304385621,0.26022649695614375,0.0524899001869453,0.052489446284119425,0.052488878722905405,0.05248831088672988,0.05248774276818913,0.052487174377635615,0.05246143119831454,0.052432618310624325,0.0522035208038291,0.051947414682649004,0.05156106981470432,0.0509700423557525
0.36,0.052569355236113564,0.050334058574891254,0.36495019737823037,0.358254913375965,1,1,0.12177184757203206,0.2606441524279679,0.05256929915126754,0.052568850407313975,0.052568289158352044,0.05256772753228519,0.05256716556217498,0.05256660328017241,0.05254113246003193,0.05251262543811699,0.052285640755619076,0.05203089469614566,0.05164506342693379,0.05105277430764826
0.365,0.05264831886648428,0.05041404965339294,0.3699718171954608,0.3632435122168347,1,1,0.12138452235368176,0.26105947764631826,0.05264826342570375,0.05264781972363808,0.05264726456887794,0.05264670894240955,0.052646152926079604,0.052645596572711346,0.05262039425692928,0.052592190999232756,0.052367327470779705,0.0521139856016287,0.051728755353945645,0.051135342542706054
0.37,0.05272685535245287,0.050494040731894625,0.37499234121109176,0.3682324828497347,1,1,0.12099948744420749,0.2614725125557925,0.05272680055122993,0.052726361615391105,0.052725812243403836,0.05272526235856214,0.05272471207330265,0.05272416145074327,0.05269922382538869,0.05267132227913651,0.05244858721844522,0.0521966919545196,0.051812148271385444,0.0512177481670836
0.375,0.05280497202149016,0.05057403181039631,0.3800117744055568,0.37322182590796393,1,1,0.12061670402706667,0.2618832959729333,0.05280491773020298,0.0528044830361236,0.0528039390694726,0.052803394644479584,0.05280284985758906,0.0528023047642497,0.05277762816643757,0.052750026345520826,0.05252942612774119,0.052279018227374956,0.05189524481229416,0.05129999226990877
0.38,0.05288267599591916,0.050654022888898,0.38503012168078243,0.3782115420197619,1,1,0.12023613436967152,0.2622918656303285,0.05288262214505165,0.05288219128787377,0.05288165240084595,0.05288111318688464,0.0528805736908947,0.05288003394604914,0.05285561501466329,0.05282831102226878,0.05260985114700927,0.05236096967938415,0.051978048248361754,0.05138207629596919
0.385,0.05295997420085531,0.050734013967399676,0.3900473878623781,0.38320163180844213,1,1,0.11985774178148051,0.26269825821851944,0.05295992080274821,0.052959493660563815,0.052958959656329706,0.05295842547798862,0.05295789111668049,0.05295735657903117,0.052933192372210676,0.05290618441778592,0.05268986957534102,0.05244255193491697,0.052060562163516434,0.05146400186886192
0.39,0.05303687337175625,0.05081400504590136,0.39506357770173783,0.38819209589252107,1,1,0.11948149057415065,0.2631025094258494,0.053036820438007254,0.05303639703204434,0.05303586783515797,0.05303533859585287,0.05303480927069694,0.05303427984427495,0.05301036789676801,0.05298365430530642,0.05276948844265386,0.052523770419068104,0.05214279001095481,0.051545770548562485
0.395,0.05311338006160396,0.05089399612440305,0.40007869587806216,0.393182934885841,1,1,0.11910734602362728,0.26350465397637274,0.05311332760310978,0.05311290800086048,0.053112383620052016,0.05311185928976333,0.053111334955082266,0.05311081058732699,0.05308714892726607,0.05306072814453497,0.052848714523596005,0.05260463036743497,0.052224735119325495,0.05162738383432858
0.4,0.05318950064774129,0.05097398720290473,0.40509274700029924,0.3981741493976905,1,1,0.11873527433405842,0.2639047256659416,0.053189448674736975,0.05318903295370102,0.05318851344482491,0.05318799404177561,0.053187474694557355,0.05318695537011063,0.05316354250710116,0.05313741310143545,0.052927554350427466,0.052685136835180835,0.05230640069845419,0.051708843167383944
0.405,0.053265241338382674,0.05105397828140642,0.410105735609013,0.4031657400329181,1,1,0.1183652426034265,0.2643027573965735,0.05326518986047855,0.05326477809686715,0.053264263536888956,0.053263749109944206,0.053263234778291604,0.053262720511057335,0.053239555405138014,0.053213716066343585,0.05300601422496528,0.05276529470544359,0.05238778984464839,0.05179014993340008
0.41000000000000003,0.05334060817881811,0.051133969359908105,0.41511766617818074,0.4081577073920431,1,1,0.11799721879079952,0.26469878120920054,0.05334055720503435,0.053340149471043354,0.053339639943279026,0.053339130558097136,0.05333862129065028,0.053338112115799294,0.053315194134718774,0.0532896436705611,0.05308410022967182,0.05284510869714451,0.05246890554561594,0.05187130546479234
0.41500000000000004,0.053415607057327605,0.051213960438409784,0.42012854311692305,0.41315005207136213,1,1,0.11763117168510855,0.26509282831489145,0.05341555659612671,0.05341515295958613,0.0534146485466524,0.053414144276180776,0.053413640133590366,0.053413136100477814,0.05339046497087819,0.05336520230157111,0.05316181823795714,0.052924583372245045,0.05254975068502796,0.05195231104284452
0.42,0.053490243710822595,0.05129395151691147,0.42513837077116934,0.41814277466305183,1,1,0.1172670708753662,0.26548492912463384,0.05349019377013994,0.0534897942946669,0.05348929507564232,0.05348879599430174,0.05348829704298717,0.053487798209414884,0.05346537396594216,0.05344039811699958,0.05323917392375854,0.05300372314249572,0.052630328046753744,0.05203316789967498
0.425,0.05356452373022953,0.051373942595413155,0.4301471534252639,0.4231358757552681,1,1,0.11690488672224496,0.265875113277755,0.053564474317502,0.05356407906272127,0.05356358511224513,0.053563091292744384,0.05356259760069269,0.05356210402858707,0.053539926963667016,0.05351523705743331,0.053316172770454875,0.05308253227571588,0.05271064031879195,0.05211387722005587
0.43,0.0536384525656299,0.05145393367391484,0.4351548953035115,0.4281293559322415,1,1,0.11654459033094106,0.266263409669059,0.05363840368782277,0.053638012709582,0.05363752409772342,0.0536370356095224,0.05363654724368276,0.053636058996046926,0.05361412961205869,0.05358972485819411,0.0533928200791666,0.05316101490163975,0.05279069009692057,0.052194440143095974
0.435,0.05371203553116992,0.05153392475241653,0.4401616005716708,0.4331232157743693,1,1,0.11618615352525236,0.26664984647474765,0.0537119871948023,0.05371160054537488,0.05371111733776572,0.053710634246463294,0.053710151271271635,0.05370966841017255,0.053687987374995784,0.05366386706015701,0.05346912097648803,0.05323917501736027,0.05287047988808548,0.05227485776379626
0.44,0.0537852778097526,0.051613915830918206,0.44516727333839184,0.43811745585830586,1,1,0.11582954882280602,0.26703445117719393,0.0537852300209212,0.05378484774919712,0.05378437000723861,0.05378389237442839,0.05378341485106689,0.05378293743639977,0.05376150554276591,0.053737669019691896,0.05354508042169345,0.053317016492399935,0.05295001211354528,0.05235513113448695
0.445,0.05385818445752369,0.05169390690941989,0.4501719176566047,0.44311207675704717,1,1,0.11547474941137273,0.2674172505886273,0.053858137221925284,0.053857759373590816,0.05385728715467093,0.05385681503800956,0.05385634302410867,0.05385587111290655,0.05383468924161303,0.05381113591779894,0.053620703213454864,0.05339454307343337,0.05302928911178884,0.05243526126615294
0.45,0.05393076040816234,0.05177389798792158,0.45517553752486023,0.4481070790400154,1,1,0.1151217291262109,0.26779827087378916,0.053930713731114924,0.053930340348822006,0.05392987370652578,0.0539294071598858,0.05392894070947246,0.05392847435557524,0.05390754344238166,0.05388427276850104,0.05369599399610512,0.0534717583886861,0.05310831314123999,0.05251524912965494
0.455,0.05400301047698723,0.05185388906642326,0.4601781368886243,0.45310246327313863,1,1,0.114770462428386,0.268177537571614,0.05400296436344992,0.05400259548697557,0.05400213447128467,0.05400167354493373,0.05400121270850594,0.054000751962452,0.05398007296833436,0.05395708442654961,0.05377095726547724,0.05354866595202946,0.05318708638276199,0.05259509565685197
0.46,0.05407493936488713,0.05193388014492495,0.4651797196415274,0.45809823001892946,1,1,0.11442092438401469,0.26855507561598535,0.05407489381947897,0.054074529485875766,0.05407407414335672,0.05407361888413955,0.054073163708798534,0.05407270861784557,0.0540522825022099,0.054029575594494124,0.05384559737434752,0.05362526916679118,0.05326561094197392,0.05267480174163056
0.465,0.054146551662085596,0.05201387122342663,0.470180289626574,0.4630943798365596,1,1,0.11407309064438528,0.2689309093556147,0.054146506689103265,0.054146146932841144,0.05414569730682306,0.05414524775833745,0.054144798287941553,0.05414434889615602,0.054124176592581084,0.054101750829160244,0.05391991853750751,0.05370157132929828,0.05334388885138902,0.05275436824084551
0.47000000000000003,0.05421785185174776,0.05209386230192831,0.4751798506373099,0.4680909132819337,1,1,0.11372693742691073,0.2693050625730893,0.05421780745518229,0.054217452308282475,0.054217008439024675,0.05421656464178896,0.05421612091711159,0.054215677265489315,0.05419575965956446,0.05417361454757654,0.053993924836487246,0.053777575632167736,0.053421922072384644,0.052833795975176435
0.47500000000000003,0.05428884431343766,0.05217385338043,0.4801784064189524,0.4730878309077595,1,1,0.11338244149687081,0.2696775585031292,0.0542888004969902,0.054288449989151596,0.05428801191400188,0.0542875739056133,0.054287135964496414,0.054286698091091344,0.05426703599992672,0.05424517103238541,0.05406762022394987,0.05385328516735842,0.053499712497011694,0.05291308572990351
0.48,0.05435953332643328,0.052253844458931685,0.4851759606694825,0.47808513326361596,1,1,0.11303958014990495,0.27004841985009503,0.05435949009353004,0.05435914425224851,0.05435871200579271,0.05435827982107693,0.05435784769857523,0.054357415638620316,0.054338009791627215,0.05431642443676934,0.054141008527776105,0.053928702928996826,0.053577261949651164,0.05299223825560594
0.485,0.05442992307290655,0.05233383553743337,0.49017251704070325,0.4830828208960206,1,1,0.11269833119521742,0.2704176688047826,0.054429880426712846,0.054429539277394065,0.054429112891597256,0.054428686562749,0.05442826029126019,0.05442783407726584,0.05440868509782972,0.05438737878892052,0.05421409345485446,0.05400383181598708,0.0536545721885239,0.05307125426878566
0.49,0.05450001764097502,0.05241382661593505,0.49516807913926275,0.4880808943484929,1,1,0.11235867293946052,0.2707853270605395,0.05449997558440861,0.05449963915047462,0.05449921865481466,0.054498798211528365,0.05449837782090183,0.05449795748271368,0.05447906587041204,0.05445803799607765,0.05428687859459202,0.054078674634415166,0.05373164490705948,0.05315013445241869
0.495,0.054569821027631284,0.052493817694436735,0.5001626505276453,0.4930793541616168,1,1,0.11202058417126196,0.27115141582873803,0.054569779563374936,0.05456944786636496,0.05456903328795858,0.05456861875754602,0.054568204275154644,0.05456778983994412,0.05454915595299626,0.054528405848151,0.054359367422158404,0.054153234099755705,0.05380848173512844,0.053228879456436055
0.5,0.05463933714155631,0.05257380877293842,0.5051562347251324,0.49807820087310145,1,1,0.11168404414636589,0.2715159558536341,0.05463929627206972,0.054638969331735454,0.05463856069545712,0.05463815210294209,0.05463774355368909,0.0546373350458368,0.05461895908351887,0.05459848602095368,0.054431563301474306,0.05422751283888847,0.053885084240142364,0.05330748989813565
0.505,0.05470856980582204,0.05265379985144011,0.510148835208732,0.5030774350178396,1,1,0.11134903257335738,0.27187896742664264,0.05470852953335307,0.054708207367748986,0.05470780469634086,0.05470740206450872,0.0547069994707197,0.0547065969115339,0.054688478896354746,0.05466828207905411,0.05450346948795444,0.054301513391930976,0.053961453928024775,0.053385966362526335
0.51,0.05477752276048871,0.05273379092994179,0.5151404554140814,0.5080770571279646,1,1,0.11101552959994343,0.27224047040005656,0.054777483087084085,0.054777165712652766,0.05477676902681992,0.05477637237617144,0.05477597575729074,0.05477557916448235,0.05475771892400557,0.05473779747826201,0.05457508913101325,0.054375238213892535,0.054037592244055306,0.053464309402605006
0.515,0.05484619966510179,0.05281378200844347,0.5201310987363198,0.5130770677329058,1,1,0.11068351579976315,0.27260048420023686,0.054846160592617176,0.05484584802427021,0.054845457342739115,0.054845066691248744,0.0548446760632179,0.05484428545003399,0.05482668259835839,0.054807035567757637,0.05464642527634059,0.05444868967615377,0.05411350057358916,0.053542519539566784
0.52,0.05491460410109317,0.05289377308694516,0.525120768530938,0.518077467359442,1,1,0.11035297215970369,0.2729590278402963,0.05491456563120274,0.054914257882397254,0.05491387322187269,0.05491348858436873,0.054913103958520004,0.05491271933242559,0.05489537325151713,0.0548759995918714,0.054717480867953236,0.054521870067774966,0.054189180242653026,0.053620597262948815
0.525,0.05498273957409118,0.05297376416544684,0.5301094681145989,0.5230782565317537,1,1,0.11002388006769703,0.273316119932303,0.054982701708296694,0.05498239879110606,0.054982020165951016,0.05498164155282147,0.054981262934084216,0.0549808842948891,0.05496379411620483,0.05494469269151843,0.05478825875002658,0.054594781596635576,0.054264632518417406,0.053698543030706467
0.53,0.055050609516143566,0.05305375524394853,0.5350972007659371,0.5280794357714733,1,1,0.10969622130097682,0.27367177869902315,0.05505057225578293,0.05505027418094688,0.055049901602168036,0.055049529016971424,0.055049156401189,0.055048783738555714,0.055031948325731425,0.05501311790529034,0.05485876166850999,0.054667426390406317,0.05433985860954573,0.05377635726922218
0.535,0.05511821728785737,0.053133746322450215,0.5400839697263318,0.5330810055977355,1,1,0.10936997801477313,0.2740260219852269,0.055118180634112814,0.05511788741096696,0.055117520883643675,0.0551171543191341,0.05511678768936094,0.05511642097971814,0.05509983891351743,0.05508127817020371,0.054928992272527725,0.05473980649735422,0.054414859666418694,0.05385404037324487
0.54,0.05518556618045949,0.053213737400951894,0.54506977820066,0.5380829665272238,1,1,0.1090451327314262,0.27437886726857386,0.05518553013436529,0.05518524177017196,0.05518488128785658,0.05518452072003524,0.05518416004187073,0.055183799244908724,0.05516746881215977,0.05514917632210223,0.054998953115566226,0.054811923886979697,0.054489636781232434,0.0539315927057587
0.545,0.05525265941778163,0.053293728479453586,0.5500546293580264,0.5430853190742173,1,1,0.1087216683298998,0.2747303316701002,0.055252623980231425,0.05525234047715336,0.05525198601138635,0.05525163139163294,0.05525127660799427,0.055250921663145644,0.05523484085202243,0.05521681509570706,0.055068646656447416,0.05488378045048471,0.05456419098796765,0.05400901459777931
0.55,0.055319500158172684,0.053373719557955265,0.555038526332472,0.548088063750637,1,1,0.10839956803567673,0.27508043196432325,0.05531946532992644,0.05531918667451583,0.05531883815844304,0.055318489404729845,0.055318140430992105,0.05531779125460291,0.05530195775932912,0.05528419712430682,0.05513807526008583,0.054955378001068735,0.05463852326222651,0.05408630634807441
0.555,0.05538609149634208,0.05345371063645695,0.560021472223664,0.5530912010660884,1,1,0.10807881541101926,0.27542918458898075,0.055386057278032697,0.055385783411072975,0.05538544071974483,0.055385097709488254,0.05538475443062146,0.05538441091488463,0.05536882215373141,0.05535132493907582,0.05520724119802626,0.05502671827404894,0.05471263452093288,0.054163468222806176
0.56,0.05545243646513699,0.05353370171495864,0.5650034700975656,0.5580947315279055,1,1,0.10775939434557912,0.27577660565442086,0.0554524028572766,0.05545213360009464,0.05545179653756076,0.05545145910675199,0.05545112137891112,0.055450783394040505,0.055435436545322514,0.05541820096800841,0.055276146648760065,0.05509780292680199,0.05478652562189296,0.05424050045509266
0.5650000000000001,0.05551853803725622,0.05361369279346032,0.5699845229870859,0.5630986556411912,1,1,0.10744128904734085,0.27612271095265917,0.05551850493869169,0.05551823993759507,0.05551790825188607,0.055517576207497484,0.05551724386738375,0.05551691126891812,0.05550180333052423,0.055484827533912214,0.05534479369725306,0.055168633537968595,0.054860197362729936,0.05431740324420014
0.5700000000000001,0.055584399126903584,0.05369368387196201,0.5749646338927147,0.5681029739088596,1,1,0.10712448403388541,0.27646751596611463,0.055584366511423594,0.0555841055116725,0.055583778970499244,0.05558345212574064,0.055583125012234905,0.05558279765611979,0.05556792554448324,0.05555120761525495,0.055413185126699474,0.055239212388368694,0.05493365115827739,0.054394177156767184
0.5750000000000001,0.055650022591383415,0.05377367495046369,0.5799438057831366,0.5731076868316737,1,1,0.10680896412395906,0.27681103587604095,0.055649990455825374,0.055649733337341314,0.055649411765618696,0.05564908996168737,0.05564876793050425,0.05564844568387342,0.055633806312801876,0.05561734429362017,0.05548132384646126,0.055309541899125556,0.05500688855635392,0.054470822841568796
0.58,0.05571541123264048,0.05385366602896537,0.5849220415958308,0.5781127949082856,1,1,0.10649471442933557,0.27715328557066443,0.05571537957387671,0.055715126280797465,0.055714809560090915,0.05571449267219222,0.0557141756018964,0.055713858348373134,0.05569944868473507,0.05568324058467034,0.055549212715928435,0.055379624457710046,0.05507991108693556,0.05454734094026509
0.585,0.05578056779874679,0.05393365710746706,0.5898993442376538,0.5831182986352729,1,1,0.1061817203469588,0.2774942796530412,0.05578053661368414,0.05578028711278969,0.0557799751659544,0.05577966310036459,0.05577935089275693,0.0557790385339214,0.05576485563592669,0.055748899440001075,0.05561685454562945,0.055449462418574375,0.055152720262473386,0.0546237320875274
0.59,0.05584549498533761,0.05401364818596874,0.5948757165854056,0.5881241985071752,1,1,0.1058699675513541,0.27783403244864596,0.05584546427091707,0.05584521853583154,0.05584491131059847,0.055844603997863444,0.05584429657517327,0.05584398902956268,0.05583003007106468,0.055814323748941304,0.0556842520983113,0.05551905810376992,0.05522531757820324,0.05469999691116143
0.595,0.05591019543699854,0.054093639264470424,0.5998511614863835,0.5931304950165308,1,1,0.1055594419872974,0.27817255801270263,0.05591016519019486,0.055909923196382015,0.055909620653428506,0.05590931804101852,0.05590901534174582,0.0559087125425026,0.05589497482645386,0.055879516340301506,0.05575140808999006,0.0555884138035497,0.055297704512448004,0.0547761360322272
0.6,0.05597467174860576,0.05417363034297211,0.6048256817589179,0.5981371886539103,1,1,0.10525012986273152,0.27850987013726847,0.05597464196642707,0.05597440368990918,0.05597410579591398,0.05597380784205676,0.05597350981669432,0.055973211708696145,0.05595969267250562,0.0559444799840711,0.0558183251909733,0.055657531776956114,0.05536988252691235,0.054852150065156355
0.605,0.056038926466621564,0.054253621421473795,0.609799280192897,0.6031442799079509,1,1,0.10494201764191918,0.2788459823580808,0.05603889714610904,0.056038662563211494,0.056038369287438036,0.05603807595668407,0.056037782564006176,0.05603748910103567,0.05602418631614378,0.056009217393066885,0.05588500602685464,0.05572641425239434,0.055441853066970484,0.05492803961786628
0.61,0.05610296209034681,0.05433361249997548,0.6147719595502759,0.6081517692653897,1,1,0.10463509203882343,0.27918090796117656,0.056102933228574195,0.0561027023158866,0.05610241362872383,0.05610212488911677,0.056101836093306025,0.056101547235580015,0.056088458403126304,0.05607373122453354,0.05595145317948209,0.055795063428191564,0.05551361756194678,0.05500380529187179
0.615,0.0561667810731319,0.05441360357847716,0.6197437225655742,0.6131596572110957,1,1,0.10432934001070639,0.27951465998929365,0.056166752667205194,0.05616652540157494,0.05616624127398704,0.05616595709543523,0.05616567286405012,0.05616538857624331,0.056152511520282826,0.05613802408169773,0.05601766918790035,0.05586348147314298,0.05558517742539004,0.05507944768239401
0.62,0.05623038582354816,0.05449359465697885,0.6247145719463598,0.6181679442281008,1,1,0.10402474875193732,0.27984725124806265,0.056230357870605194,0.056230134229134386,0.05622985463247502,0.05622957498589819,0.05622929528854305,0.05622901553831571,0.05621634819766805,0.056202098515276924,0.056083656549268314,0.055931670527044584,0.0556565340553409,0.05515496737846671
0.625,0.05629377870652137,0.05457358573548053,0.6296845103737203,0.6231766307976317,1,1,0.10372130568800193,0.28017869431199804,0.05629375120373142,0.05629353116377363,0.0562932560697284,0.056292980926647994,0.05629270573416253,0.056292430491129954,0.056279970910631465,0.056265957024944184,0.05614941771975259,0.05599963270121318,0.05572768883459323,0.055230364963040075
0.63,0.056356962044428284,0.05465357681398222,0.6346535405027244,0.6281857173991386,1,1,0.10341899846970468,0.2805090015302953,0.05635693498899169,0.056356718528148886,0.05635644790871759,0.05635617724107541,0.056355906525072406,0.05635563576012323,0.056343382081804116,0.056329602060750085,0.05621495511539739,0.05606737007899444,0.05579864313094927,0.05530564101308227
0.635,0.05641993811815833,0.0547335678924839,0.6396216649628684,0.6331952045103248,1,1,0.10311781496755705,0.28083818503244296,0.05641991150730612,0.056419698603425605,0.056419432430915184,0.05641916621099823,0.056418899943615916,0.05641863362848459,0.056406584083003274,0.056393036024502685,0.056280271112971965,0.05613488471625864,0.05586939829746884,0.05538079609967838
0.64,0.05648270916814143,0.05481355897098559,0.6445888863585157,0.6382050926071762,1,1,0.10281774326634395,0.28116625673365603,0.05648268299913489,0.05648247363030619,0.056482211877326306,0.05648195007773663,0.056481688231513325,0.05648142633852513,0.056469579237056346,0.05645626127110678,0.05634536805079614,0.05620217864188494,0.05593995567271295,0.05545583078812722
0.645,0.0565452773953432,0.054893550049487275,0.6495552072693223,0.6432153821639874,1,1,0.10251877165986199,0.281493228340138,0.056545251665473556,0.05654504581002532,0.05654478844948439,0.056544531043126435,0.05654427359093998,0.056544016092865815,0.056532369819545195,0.05651928010986336,0.056410248229544484,0.05626925385823465,0.056010316580981635,0.05553074563803596
0.65,0.056607644962229205,0.054973541127988954,0.6545206302506537,0.6482260736533909,1,1,0.10222088864582232,0.28181911135417764,0.05660761966881715,0.05660741730531414,0.056607164310415535,0.056606911270489536,0.05660665818552864,0.05660640505550549,0.05659495806047281,0.05658209480573023,0.056474913913030084,0.05633611234161329,0.05608048233254655,0.055605541203412476
0.655,0.056669813993698796,0.05505353220649064,0.6594851578339904,0.6532371675463822,1,1,0.10192408292091265,0.2821439170790873,0.05666978913409421,0.05666959024133421,0.05666934158557248,0.05666909288556992,0.05666884414132013,0.05666859535280893,0.05665734614585407,0.05664470758054471,0.05653936732896819,0.05640275604272219,0.0561504542238782,0.05568021803275577
0.66,0.056731786577990426,0.055133523284992325,0.6644487925273258,0.6582486643123466,1,1,0.10162834337601143,0.28246765662398854,0.05673176214957193,0.05673156670658275,0.05673132236373979,0.05673107797743947,0.056730833547675476,0.056730589074438766,0.05671953621923259,0.05670712061420935,0.05660361066972059,0.05646918688709994,0.05622023353786814,0.05575477666914421
0.665,0.05679356476755883,0.05521351436349401,0.6694115368155515,0.6632605644190848,1,1,0.10133365909154957,0.28279034090845045,0.0567935407677334,0.056793348753769846,0.05679310869791123,0.05679286859937539,0.05679262845815599,0.056792388274245695,0.05678153038312591,0.056769336045841605,0.056667646093021266,0.056535406775553666,0.05628982154404608,0.05582921765032194
0.67,0.056855150579925504,0.0552935054419957,0.6743733931608371,0.6682728683328367,1,1,0.10104001933301317,0.28311198066698684,0.05685512700612817,0.05685493840066909,0.056854702606140284,0.05685446676971102,0.0568542308913748,0.05685399497112484,0.0568433307004014,0.05683135597488826,0.05673147572268384,0.056601417584580725,0.05635921949879246,0.055903541508783273
0.675,0.056916545998503584,0.055373496520497376,0.679334364002997,0.6732855765183074,1,1,0.10074741354658277,0.2834325864534172,0.056916522848196996,0.05691633763094226,0.05691610607236497,0.05691587447266046,0.056915642831822114,0.05691541114984319,0.0569049391955854,0.05689318246220553,0.05679510164929134,0.05666722116678096,0.05642842864554599,0.05597774877185533
0.68,0.05697775297339758,0.05545348759899906,0.6842944517598529,0.6782986894386893,1,1,0.10045583135490377,0.2837521686450962,0.05697773024407164,0.05697754839493929,0.056977321047207784,0.0569770936591187,0.056976866230665245,0.056976638761840635,0.056966357856108,0.05695481753110552,0.05685852593086886,0.056732819351259824,0.056497450215006906,0.05605183996177879
0.685,0.0570387734221793,0.05553347867750075,0.6892536588275848,0.6833122075556863,1,1,0.10016526255298323,0.2840707374470167,0.05703875111135086,0.05703857261047418,0.057038349448751656,0.057038126247437454,0.057037903006524684,0.05703767972600646,0.05702758863348636,0.05701626316837013,0.056921750593539676,0.05679821394402263,0.05656628542533576,0.056125815595786825
0.6900000000000001,0.05709960923064088,0.05561346975600243,0.6942119875810749,0.6883261313295366,1,1,0.09987569710420864,0.28438830289579137,0.05709958733585328,0.057099412163577876,0.05709919316329291,0.05709897412417837,0.05709875504622723,0.057098535929432544,0.0570886334444492,0.05707752132523287,0.05698477763216523,0.056863406728360086,0.056634935482347826,0.05619967618618261
0.6950000000000001,0.05716026225352512,0.05569346083450412,0.699169440374244,0.6933404612190339,1,1,0.09958712513648409,0.28470487486351587,0.057160240772347964,0.05716006890922901,0.057159854046072,0.05715963914484358,0.05715942420553666,0.05715920922814421,0.057149494172005016,0.05713859391832977,0.05704760901096937,0.05692839946522548,0.056703401579703425,0.05627342224041483
0.7000000000000001,0.05722073431523512,0.0557734519130058,0.70412601954038,0.6983551976815512,1,1,0.09929953693847955,0.28502046306152046,0.05722071324526379,0.057220544672063056,0.05722033392198268,0.057220123134585056,0.057219912309863105,0.05721970144780966,0.057210172666457046,0.05719948283061983,0.05711024666414752,0.056993193893603675,0.056771684899094114,0.05634705426115182
0.705,0.057281027210522285,0.05585344299150748,0.7090817273924591,0.7033703411730595,1,1,0.09901292295598983,0.2853350770440102,0.057281006549377705,0.057280841247060954,0.05728063458626068,0.0572804278888933,0.05728022115495168,0.057280014384428625,0.05727067074636771,0.05726018991227606,0.05717269249646102,0.05705779173087223,0.05683978661042497,0.05642057274635398
0.71,0.057341142705155335,0.05593343407000917,0.7140365662234596,0.7083858921481512,1,1,0.09872727378839816,0.2856487262116018,0.057341122450483534,0.05734096040021762,0.05734075780515233,0.05734055517426594,0.05734035250755128,0.05734014980500115,0.05733099019947498,0.05732071698154769,0.057234948383817257,0.05712219467315469,0.05690770787199302,0.056493978189344755
0.715,0.05740108253656943,0.056013425148510855,0.7189905383066681,0.7134018510600589,1,1,0.0984425801852422,0.2859614198147578,0.057401062686041254,0.05740090386919148,0.05740070531656401,0.05740050672885728,0.05740030810606407,0.057400109448177174,0.057391132783563746,0.057381065825594435,0.05729701617383573,0.05718640439566647,0.05697544983066206,0.05656727107888012
0.72,0.05746084841449692,0.05609341622701254,0.7239436458959811,0.7184182183606762,1,1,0.09815883304287759,0.28627316695712246,0.0574608289658077,0.05746067336393508,0.057460478830692885,0.05746028426310903,0.05746008966117626,0.0574598950248874,0.05745110022729455,0.057441238201293564,0.05735889768640073,0.05725042255305318,0.05704301362203345,0.05664045189921663
0.725,0.05752044202158029,0.05617340730551422,0.7288958912261977,0.7234349945005761,1,1,0.09787602340123656,0.28658397659876345,0.057520422972449484,0.057520270567308115,0.057520080030639964,0.057519889460363446,0.057519698856471346,0.057519508218956454,0.057510894230992225,0.057501235836020466,0.057420594714200766,0.0573142507797222,0.05711040037061399,0.056713521130178
0.73,0.057579865013967696,0.056253398384015905,0.7338472765133068,0.7284521799290323,1,1,0.0975941424406777,0.2868938575593223,0.05757984636213856,0.05757969713567298,0.05757951057300562,0.05757932397745891,0.0575791373490256,0.05757895068769853,0.057570516467397206,0.05756106042840366,0.05748210902325545,0.057377890690167126,0.0571776111899797,0.056786479247220405
0.735,0.05763911902189165,0.05633338946251759,0.7387978039547685,0.733469775094036,1,1,0.0973131814789243,0.2872028185210757,0.05763910076513093,0.05763895469947354,0.05763877208846857,0.05763858944530883,0.05763840676998716,0.057638224062496385,0.05762996858238141,0.057620713649054536,0.05754344235342979,0.05744134387928528,0.05724464718293663,0.05685932672149636
0.74,0.05769820565023186,0.05641338054101928,0.7437474757297885,0.7384877804423152,1,1,0.09703313196808773,0.2875108680319123,0.057698187786329465,0.05769804486379796,0.0576978661823485,0.0576976874694645,0.05769750872513886,0.05769732994936438,0.05768925219563141,0.05768019714127329,0.0576045964189365,0.05750461192268903,0.05731150944167837,0.05693206401991732
0.745,0.05775712647906219,0.05649337161952096,0.7486962939995877,0.7435061964193529,1,1,0.09675398549177351,0.2878180145082265,0.05775710900583089,0.057756969208925736,0.05775679443515339,0.057756619630662316,0.057756444795445415,0.057756269929495584,0.057748368901300806,0.05773951252173101,0.057665572908826505,0.05756769637701044,0.05737819904794025,0.05700469160521514
0.75,0.05781588306418278,0.05657336269802264,0.7536442609076656,0.7485250234694042,1,1,0.09647573376226667,0.2881242662377333,0.05781586597945786,0.057815729290859805,0.05781555840311151,0.05781538748535579,0.057815216537585645,0.05781504555979405,0.05780732026863397,0.05779866138112922,0.057726373487468195,0.057630598780199827,0.05744471707315046,0.05707720993600209
0.755,0.057874476937637476,0.05665335377652433,0.7585913785800578,0.7535442620355143,1,1,0.09619836861779454,0.2884296313822055,0.057874460239276455,0.05787432664184403,0.057874159618688935,0.057873992566233254,0.0578738254844701,0.05787365837339248,0.05786610784256301,0.05785764528483732,0.05778699979501568,0.057693320651818064,0.05751106457857837,0.057149619466829824
0.76,0.05793290960821703,0.05673334485502601,0.7635376491255885,0.7585639125595349,1,1,0.09592188201986349,0.2887341179801365,0.057932893294099355,0.05793276277086655,0.057932599591093016,0.0579324363827213,0.05793227314574455,0.05793210988015585,0.05792473314427983,0.05791646577350866,0.05784745344786595,0.05775586349332326,0.05757724261547954,0.05722192064824718
0.765,0.057991182561949094,0.0568133359335277,0.7684830746361183,0.7635839754821414,1,1,0.09564626605066799,0.28903773394933197,0.057991166629975846,0.057991039164149605,0.05799087980676228,0.05799072042147464,0.05799056100827993,0.057990401567171314,0.057983197671784975,0.05797512436367606,0.05790773603910592,0.05781822878835144,0.05764325222523822,0.05729411392685675
0.77,0.05804929726257461,0.056893327012029385,0.7734276571867852,0.7686044512428488,1,1,0.09537151291056903,0.289340487089431,0.058049281710668185,0.058049157285626096,0.05804900172984291,0.058048846146852774,0.058048690536648996,0.058048534899224846,0.058041502900414904,0.058033622548327404,0.057967849138948896,0.057880418002991575,0.057709094439506836,0.05736619974537043
0.775,0.05810725515201165,0.056973318090531064,0.7783713988362427,0.7736253402800278,1,1,0.09509761491564012,0.2896423850843599,0.058107239978115496,0.05810711857740349,0.05810696680265278,0.05810681500138394,0.05810666317359038,0.05810651131926545,0.058099650283348916,0.058091961797461865,0.05802779429516157,0.05794243258605539,0.05777477028034267,0.05743817854266376
0.78,0.05816505765080711,0.057053309169032757,0.7833143016268921,0.7786466430309209,1,1,0.09482456449527805,0.289943435504722,0.05816504285288542,0.05816492446021545,0.05816477644613305,0.05816462840621681,0.05816448034046025,0.05816433224885684,0.05815764125209758,0.05815014355862774,0.058087573033481055,0.05800427396934164,0.05784028076034221,0.05751005075382943
0.785,0.058222706158576,0.057133300247534435,0.7882563675851092,0.7836683599316574,1,1,0.09455235418987722,0.29024364581012274,0.05822269173461345,0.05822257633386123,0.058222432060287724,0.058222287761560125,0.05822214343767207,0.05822199908861712,0.058215477216973385,0.05820816925744219,0.05814718685802264,0.0580659435678951,0.05790562688277263,0.05758181681022948
0.79,0.058280202054429776,0.05721329132603612,0.7931975987214681,0.7886904914172685,1,1,0.0942809766485644,0.2905430233514356,0.05828018800243122,0.05828007557763398,0.05827993502461183,0.05827979444711083,0.05827965384512472,0.05827951321864714,0.058273159567545016,0.05826604029809374,0.05820663725167829,0.05812744278026079,0.0579708096417008,0.05765347713954679
0.795,0.058337546697392904,0.05729328240453781,0.7981379970309593,0.7937130379217029,1,1,0.09401042462699312,0.29084157537300687,0.05833753301538313,0.05833742355073751,0.05833728669850839,0.05833714982247113,0.058337012922619544,0.058336875998947414,0.058330689673076426,0.05832375806382838,0.05826592567650642,0.058188772988732956,0.058035830022119955,0.05772503216583533
0.8,0.05839474142680912,0.05737327348303949,0.8030775644932043,0.7987359998778396,1,1,0.09374069098519484,0.29113930901480517,0.058394728112832556,0.05839462159269234,0.05839448842169441,0.058394355227554505,0.05839422201026656,0.05839408876982447,0.058388068882951415,0.058381323917419264,0.058325053574112995,0.058249935559599314,0.05810068900007379,0.05779648230956952
0.805,0.058451787562736855,0.05745326456154118,0.8080163030726655,0.8037593777175049,1,1,0.09347176868548579,0.29143623131451424,0.0584517746148573,0.05845167102373133,0.05845154151459658,0.05845141198298147,0.05845128242888011,0.058451152852286484,0.05844529852708466,0.05843873920162136,0.05838402236602394,0.058310931843380626,0.05816538754277829,0.05786782798769282
0.81,0.05850868640633473,0.05753325564004286,0.8129542147188514,0.8087831718714836,1,1,0.09320365079042726,0.29173234920957275,0.05850867382263512,0.05850857314518519,0.058508447278736775,0.05850832139046515,0.0585081954803645,0.05850806954842899,0.05850237991632025,0.05849600523961122,0.05844283345404973,0.058371763175065663,0.05822992660874128,0.05793906961366521
0.8150000000000001,0.05856543924023694,0.05761324671854454,0.8178913013665192,0.813807382769535,1,1,0.09293633046083824,0.29202766953916176,0.05856542701881907,0.058565329239857876,0.05856520699710761,0.05856508473318677,0.05856496244808963,0.05856484014181054,0.058559314342818074,0.05855312333541238,0.05850148822064158,0.05843243087434165,0.05829430714787975,0.05801020759750993
0.8200000000000001,0.058622047328919534,0.05769323779704623,0.8228275649358726,0.8188320108404052,1,1,0.0926698009538578,0.2923221990461422,0.05862203546790379,0.05862194057239285,0.058621821934538645,0.058621703276161945,0.05862158459725723,0.05862146589781894,0.05861610308042902,0.05861009477430727,0.058559988029240284,0.05849293624582026,0.05835853010163496,0.058081242345859194
0.8250000000000001,0.058678511919056965,0.057773228875547915,0.8277630073327548,0.8238570565118405,1,1,0.09240405562105716,0.2926159443789429,0.0586785004165821,0.0586784083896298,0.05867829333805306,0.058678178266597505,0.0586780631752577,0.05867794806402824,0.05867274738505923,0.05866692082323592,0.05861833422461708,0.05855328057925968,0.05842259640308547,0.05815217426199924
0.8300000000000001,0.05873483423987009,0.0578532199540496,0.8326976304488409,0.8288825202106007,1,1,0.09213908790659822,0.2929089120934018,0.058734823094092954,0.05873473392095259,0.058734622437215854,0.05873451093423951,0.058734399412018225,0.058734287870546756,0.0587292484950245,0.058723602731182156,0.058676528133207284,0.058613465149781906,0.05848650697705801,0.05822300374591443
0.835,0.05879101550346524,0.05793321103255128,0.8376314361618222,0.833908402362472,1,1,0.09187489134543878,0.2932011086545612,0.05879100471256056,0.058790918378628286,0.058790810444472805,0.05879070249171244,0.05879059452034202,0.05879048653035643,0.058785607631394836,0.058780141729547646,0.05873457106343669,0.058673491218086585,0.058550262740236385,0.05829373119433059
0.84,0.05884705690516503,0.058013202111052965,0.8425644263355917,0.8389347033922797,1,1,0.0916114595615815,0.2934925404384185,0.05884704646732515,0.05884696295813814,0.058846858555481406,0.05884675413485008,0.058846649696239116,0.05884654523964359,0.058841825998329635,0.058836539032514436,0.05879246430604105,0.0587333600306604,0.05861386460126829,0.05836435700075742
0.845,0.058902959623830846,0.05809319318955465,0.8474966028204219,0.8439614237238997,1,1,0.09134878626636672,0.29378321373363325,0.05890294953726552,0.05890286883850008,0.058902767949433485,0.05890266704301818,0.05890256611924929,0.05890246517812199,0.05889790478340437,0.05889279583739658,0.058850209134378585,0.05879307281998305,0.05867731346087047,0.058434881555530546
0.85,0.05895872482217751,0.05817318426805634,0.8524279674531422,0.8489885637802717,1,1,0.09108686525680666,0.2940731347431934,0.058958715085113626,0.05895863718258334,0.058958539789369914,0.05895844237942924,0.05895834495275661,0.058958247509347396,0.05895384515792859,0.05894891332498068,0.058907806804735785,0.0588526308047288,0.058740610211931645,0.05850530524585225
0.855,0.05901435364708039,0.05825317534655802,0.8573585220573121,0.8540161239834104,1,1,0.09082569041396041,0.29436230958603965,0.05901434425776176,0.05901426913741564,0.05901417522248766,0.05901408129144956,0.05901398734429679,0.05901389338102482,0.059009648277255834,0.0590048926598568,0.05896525855662693,0.05891203518996497,0.058803755739613744,0.05857562845583191
0.86,0.05906984722987471,0.0583331664250597,0.8622882684433901,0.8590441047544176,1,1,0.09056525570134837,0.2946507442986516,0.05906983818656186,0.05906976583448252,0.059069675380439404,0.05906958491089888,0.05906949442585663,0.059069403925308246,0.05906531528108586,0.059060734990739244,0.059022565613087066,0.05897128716734646,0.058866750921451376,0.05864585156652564
0.865,0.05912520668664796,0.05841315750356139,0.8672172084089014,0.8640725065134938,1,1,0.09030555516340495,0.2949384448365951,0.05912519798761791,0.059125128390019856,0.059125041379625765,0.05912495435434273,0.05912486731416655,0.05912478025909295,0.059120847293759264,0.0591164414507782,0.05907972918095887,0.059030387915306654,0.05892959662744955,0.05871597495597496
0.87,0.059180433118525125,0.05849314858206307,0.8721453437386012,0.869101329679949,1,1,0.09004658292396821,0.2952254170760318,0.05918042476207113,0.05918035790529893,0.05918027432148075,0.05918019072337776,0.05918010711098587,0.05918002348430105,0.05917624542454486,0.05917201315786229,0.059136750451173475,0.05908933859924517,0.05899229372017949,0.05878599899924506
0.875,0.059235527611947135,0.05857313966056476,0.8770726762046355,0.8741305746722148,1,1,0.08978833318480592,0.29551166681519403,0.059235519596378516,0.05923545546690515,0.05923537529275028,0.05923529510491039,0.05923521490338163,0.05923513468816008,0.059231510767920374,0.05922745121491272,0.05919363059902558,0.05914814037171202,0.05905484305487297,0.058855924068462365
0.88,0.05929049123894267,0.058653130739066445,0.8819992075666984,0.8791602419078541,1,1,0.08953080022417612,0.29579719977582386,0.059290483562584574,0.059290422147009726,0.05929034536576387,0.05929026857142862,0.05929019176400023,0.059290114943474935,0.05928664440384582,0.059282756710169186,0.059250370784442466,0.05920679437258849,0.059117245479515045,0.0589257505328513
0.885,0.05934532505739351,0.058733121817568124,0.8869249395721877,0.8841903318035729,1,1,0.08927397839542217,0.29608202160457786,0.05934531771858672,0.05934525900363509,0.059345185598700334,0.05934511218126753,0.05934503875133312,0.05934496530889349,0.05934164739803084,0.05933793071746777,0.05930697215224796,0.059265301729264856,0.059179501834934777,0.05899547875877057
0.89,0.059400030111293814,0.05881311289606981,0.8918498739563572,0.8892208447752306,1,1,0.08901786212560048,0.2963661378743995,0.05940002310839452,0.059399967080914176,0.059399897035846846,0.05939982697886863,0.05939975690997614,0.05939968682916583,0.05939652080219553,0.0593929742965114,0.059363435832420285,0.05932366355681486,0.05924161295489486,0.0590651091097488
0.895,0.059454607431002976,0.058893103974571495,0.896774012442465,0.8942517812378493,1,1,0.08876244591414051,0.29664955408585947,0.05945460076238261,0.05945454740934344,0.05945448070785212,0.05945441399503286,0.05945434727088241,0.05945428053539748,0.059451265654325104,0.059447888493133164,0.059419762940345185,0.05938188095816719,0.05930357966617951,0.059134641946519496
0.9,0.05950905803349313,0.05897309505307318,0.9016973567419216,0.8992831416056266,1,1,0.08850772433153567,0.29693227566846436,0.05950905169753812,0.05950900100603015,0.05950893763197361,0.05950887424716797,0.05950881085161008,0.05950874744529686,0.059505882978918685,0.05950267433955254,0.059475954577063485,0.05943995502427388,0.05936540278868059,0.05920407762705532
0.905,0.059563382922590266,0.05905308613157487,0.9066199085544336,0.9043149262919432,1,1,0.08825369201806496,0.297214307981935,0.05956337691770189,0.05956332887493376,0.059563268812319124,0.05956320873953006,0.059563148656563626,0.05956308856341682,0.059560373787232286,0.059557332854624986,0.05953201182951384,0.05949788683427579,0.05942708313548288,0.059273416506601895
0.91,0.059617583089210474,0.059133077210076546,0.9115416695681452,0.9093471357093741,1,1,0.08800034368254342,0.2974956563174566,0.05961757741380462,0.05961753200710203,0.05961747524008269,0.05961741846345956,0.059617361677229794,0.0596173048813906,0.059614739077516216,0.05961186504408527,0.05958793577077024,0.05955567745566527,0.0594886215129473,0.05934265893771119
0.915,0.05967165951159009,0.05921306828857823,0.9164626414597777,0.914379770269697,1,1,0.0877476741011018,0.2977763258988982,0.05967165416409711,0.05967161138090134,0.05967155789377525,0.05967150439761187,0.05967145089240857,0.0596713973781627,0.05966897983524706,0.059666271900784565,0.05964372746027505,0.059613327944445765,0.059550018720793095,0.05941180527027405
0.92,0.05972561315551122,0.05929305936707992,0.9213828258947663,0.9194128303839046,1,1,0.08749567811599358,0.29805632188400644,0.059725608134375704,0.05972556796224204,0.05972551773944971,0.0597254675081826,0.05972541726843815,0.059725367020213964,0.0597230970333542,0.05972055440492163,0.05969938794406695,0.05967083934528898,0.05961127555217836,0.05948085585155237
0.925,0.05977944497452172,0.0593730504455816,0.9263022245273945,0.9244463164622106,1,1,0.08724435063442927,0.2983356493655708,0.05977944027820234,0.05977940270479868,0.059779355730921344,0.05977930874912771,0.05977926175941541,0.059779214761782155,0.059777091632441534,0.05977471352426837,0.059754918255004716,0.05972821269168901,0.05967239279377962,0.05954981102621058
0.93,0.059833155910150336,0.05945304152408329,0.9312208390009262,0.9294802289140617,1,1,0.08699368662743692,0.2986143133725631,0.059833151537119635,0.05983311655022501,0.05983307280998288,0.05983302906237893,0.05983298530741099,0.0598329415450769,0.05983096458100386,0.05982875021438989,0.05981031941298615,0.05978544900611397,0.059733371225869664,0.059618671136346786
0.935,0.059886746892117024,0.05953303260258497,0.9361386709477355,0.9345145681481453,1,1,0.08674368112874824,0.2988923188712518,0.05988674284086128,0.05988671042836443,0.05988666990661486,0.05988662937805402,0.05988658884267991,0.05988654830049051,0.05988471681563858,0.05988266541885936,0.05986559242516288,0.05984254930015534,0.05979421162239432,0.05968743652152341
0.9400000000000001,0.059940218838538666,0.05961302368108666,0.941055721989435,0.9395493345723989,1,1,0.08649432923370946,0.29916967076629053,0.05994021510755769,0.059940185257455626,0.05994014793919141,0.05994011061466255,0.05994007328386712,0.05994003594680339,0.059938349261252605,0.05993646006946747,0.05992073828615057,0.059899514574674274,0.05985491475104791,0.05975610751879693
0.9450000000000001,0.059993572656129965,0.05969301475958834,0.9459719937370004,0.9445845285940192,1,1,0.08624562609821672,0.2994463739017833,0.05999356924393692,0.05999354194433361,0.059993507814681137,0.05999347367930677,0.05999343953820877,0.05999340539138548,0.05999186283126496,0.05999013508642754,0.059975757978235185,0.05995634581994566,0.05991548137334729,0.05982468446274765
0.9500000000000001,0.06004680924040011,0.059773005838090025,0.9508874877908945,0.9496201506194706,1,1,0.08599756693767448,0.29972243306232554,0.06004680614552135,0.06004678138462629,0.060046750428843984,0.06004671946787864,0.06004668850172875,0.06004665753039271,0.060045258427804324,0.06004369137857548,0.060030652471575435,0.060013044015799696,0.059975912244705304,0.05989316768550883
0.9550000000000001,0.06009992947584497,0.05985299691659171,0.9558022057411886,0.9546562010544934,1,1,0.08575014702597746,0.2999978529740226,0.060099926696819905,0.060099904462946815,0.0600998766664234,0.06009984886525199,0.060099821059431166,0.06009979324895959,0.060098536941902723,0.060097129843565564,0.060085422724400504,0.06006961013176142,0.060036208114502165,0.059961557516795126
0.96,0.06015293423613522,0.05993298799509339,0.9607161491676814,0.9596926803041127,1,1,0.08550336169451424,0.3002726383054858,0.06015293177151608,0.060152912053081584,0.06015288740133442,0.06015286274547047,0.060152838085488505,0.06015281342138731,0.06015169925368468,0.060150451368060916,0.060140069683204726,0.06012604512718709,0.06009636972615623,0.06002985428393063
0.965,0.06020582438430018,0.060012979073595075,0.9656293196400172,0.964729588772647,1,1,0.08525720633119316,0.3005467936688069,0.06020582223265192,0.060205805018174255,0.060205783496847666,0.06020576197193176,0.060205740443425505,0.06020571891132783,0.06020474623255277,0.060203656827920934,0.0601945942829376,0.060182349951399476,0.06015639781719366,0.06009805831187673
0.97,0.06025860077290787,0.06009297015209676,0.9705417187178003,0.9697669268637157,1,1,0.08501167637948885,0.30082032362051114,0.060258598932807966,0.060258584210905616,0.060258565805769417,0.060258547397567634,0.060258528986299395,0.06025851057196377,0.06025767873736833,0.06025674708838393,0.060248997447191005,0.060238525543819935,0.060216293119316686,0.06016616992325921
0.975,0.0603112642442409,0.06017296123059845,0.9754533479507093,0.9748046949802475,1,1,0.08476676733750975,0.3010932326624903,0.060311262714279223,0.06031125047366979,0.06031123517061765,0.06031121986501994,0.06031120455687587,0.06031118924618478,0.06031049761662909,0.060309723004245565,0.06030328008838205,0.0602945728340985,0.060276056358471226,0.06023418943839528
0.98,0.06036381563046894,0.06025295230910013,0.9803642088786085,0.9798428935244885,1,1,0.08452247475708524,0.30136552524291477,0.06036381440924757,0.060363804638746445,0.060363792423794214,0.06036378020681278,0.060363767987801575,0.06036375576675998,0.060363203708642135,0.060362585420033414,0.06035744310793248,0.06035049274224244,0.060335688254912374,0.0603021171753196
0.985,0.06041625575381708,0.06033294338760181,0.9852743030316579,0.9848815228980093,1,1,0.08427879424287277,0.3016372057571272,0.06041625483995019,0.06041624752846932,0.060416238387753785,0.06041622924552173,0.06041622010177278,0.06041621095650637,0.060415797841694235,0.06041533517017886,0.06041148739644554,0.06040628617874193,0.06039518952327045,0.06036995344981104
0.99,0.06046858542673102,0.060412934466103504,0.9901836319304211,0.9899205835017141,1,1,0.08403572145148339,0.3019082785485166,0.06046858481884469,0.060468579955391545,0.060468573875168685,0.060468567793938374,0.06046856171170031,0.06046855562845423,0.06046828083421771,0.06046797307918361,0.06046541383387812,0.060461954044694025,0.06045456087261526,0.060437698575417205
0.995,0.06052080545203836,0.06049292554460518,0.9950921970859722,0.9949600757358472,1,1,0.08379325209062648,0.30217874790937355,0.06052080514877045,0.06052080272244655,0.060520799689090035,0.0605207966552316,0.06052079362087108,0.06052079058600834,0.06052065349495294,0.06052049996178286,0.06051922328970912,0.060517497231923824,0.06051380300651838,0.060505352863479335
1.0,0.06057291662310687,0.06057291662310687,1.0,1.0,1,1,0.0835513819182718,0.3024486180817282,0.060572916623106876,0.06057291662310686,0.06057291662310684,0.060572916623106834,0.060572916623106834,0.06057291662310682,0.06057291662310769,0.06057291662310869,0.06057291662310933,0.06057291662310657,0.060572916623115466,0.060572916623159063


==> Plots/uniformDemandExampleConvergence_alpha_0,7_beta0,3_phiL_0,02_phiH0,95.csv <==
belief,Myopic,Truth,sigma,phi,optAlphaL,optAlphaH,optPrice,succProb,Values2,Values10,Values20,Values30,Values40,Values50,Values500,Values1000,Values5000,Values10000,Values20000
0.0,0.11873302726157527,0.11873302726157527,0.0,0.0,1,1,0.27855285939449526,0.3773471406055047,0.11873302726157528,0.11873302726157528,0.11873302726157535,0.11873302726157542,0.11873302726157538,0.1187330272615753,0.11873302726157736,0.1187330272615766,0.11873302726157033,0.1187330272615966,0.11873302726164006
0.005,0.12062087052026417,0.11934189703551974,0.00554376216811632,0.0046626121819697474,1,1,0.27321437020126094,0.38289487979873904,0.12061752330661887,0.12059221393625572,0.12056365602650403,0.12053781462457966,0.12051416669328381,0.12049233425051624,0.12004227588325751,0.11983279111142332,0.11946662459030258,0.11940433553851833,0.11937311635188395
0.01,0.12234794752737023,0.11995076680946423,0.011067961683235698,0.0093230707718129,1,1,0.2683691882375089,0.38794931176249103,0.1223428296626648,0.12230340192186243,0.12225759661912095,0.12221516040494108,0.12217562262250678,0.12213858759220844,0.12130983873543662,0.12090630006291174,0.12019408359731126,0.12007257237259286,0.12001166971872598
0.015,0.12395149860117817,0.12055963658340871,0.01657487364948569,0.013981958274833844,1,1,0.2639033955307199,0.39262435446928007,0.12394539310171585,0.12389781511485605,0.12384143060031845,0.12378824683986352,0.12373795590890047,0.12369025374061302,0.12253897860025084,0.12195528105815037,0.12091576123980494,0.12073791626594169,0.12064877661324733
0.02,0.12545630851032655,0.12116850635735318,0.022066167698965418,0.018639710856461756,1,1,0.2597411509163438,0.39699584908365615,0.12544964303175174,0.12539731417176056,0.12533442521196458,0.12527426370042932,0.12521665690667347,0.1251614102669488,0.12373239463491517,0.1229811782603157,0.12163195787251972,0.12140051741944621,0.12128451213590913
0.025,0.1268798578609349,0.12177737613129767,0.027543130753216415,0.023296671859376856,1,1,0.25582894657002786,0.4011173034299721,0.1268728818883479,0.1268178383627832,0.12675099629985792,0.1266863017588317,0.12662367546694003,0.1265630263641846,0.12489236553486181,0.12398522464572755,0.12234293156623473,0.1220605048920059,0.12191894081618158
0.03,0.12823502160887687,0.12238624590524215,0.03300679108181181,0.02795312168121549,1,1,0.25212735974551864,0.40502814025448136,0.12822788772991972,0.1281713942306084,0.12810219963588126,0.1280345322304394,0.127968392487762,0.12790378676885833,0.12602084513524597,0.12496848981491629,0.12304890767008546,0.12271799138169463,0.12255211900312209
0.035,0.12953160698653743,0.12299511567918664,0.03845799316775433,0.03260929584975916,1,1,0.2486063512903987,0.4087583987096013,0.1295244117633118,0.12946726210193335,0.12939667084800116,0.12932697253972014,0.12925826395645384,0.1291906457738153,0.12711952936625914,0.12593191348040633,0.12375008550921948,0.1233730765745886,0.12318409653978894
0.04,0.13077728818347692,0.12360398545313112,0.043897445722795546,0.03726539664478456,1,1,0.24524240790092994,0.41233159209907005,0.13077009420625454,0.13071274842527766,0.1306412348923277,0.13056999967445101,0.1304992625098996,0.13042921282269687,0.12818990492315277,0.12687632981167044,0.12444664325388625,0.12402584957931119,0.12381491798051426
0.045,0.13197820399049223,0.12421285522707559,0.049325753991369105,0.04192160093697719,1,1,0.24201671459635912,0.4157665354036408,0.13197105245838298,0.13191365541800232,0.13184130935447105,0.1317687034257437,0.13169618866047403,0.13162402854364189,0.12923328571876627,0.12780248567115696,0.1251387415667404,0.1246763907506845,0.1244446235027294
0.05,0.1331393560099188,0.12482172500102008,0.054743442339659346,0.04657806568352054,1,1,0.23891393686882811,0.41907856313117187,0.13313227423819446,0.1330745657757864,0.1330011755033375,0.13292713503191272,0.13285289543716222,0.13277876711723444,0.13025084086544647,0.12871105461483606,0.1258265264030484,0.1253247730898328,0.12507324960701685
0.055,0.13426488319516655,0.12543059477496457,0.060150970562146286,0.05123493190553245,1,1,0.2359213809400641,0.4222803690599358,0.13425770305278764,0.13419900448865035,0.13412416310561526,0.13404848595272062,0.1339724540334848,0.13389638776695398,0.13124361660193773,0.12960264786505898,0.12651013120535698,0.12597106334151661,0.12570082966577714
0.06,0.1353582566504913,0.12603946454890905,0.06554874597128438,0.055892327644655106,1,1,0.23302839783815482,0.4253826021618451,0.13535073948050824,0.1352903845233307,0.1352136527736707,0.1351360992590295,0.13505816159883952,0.13498013447528406,0.13221317139019298,0.13047825028467921,0.1271897845568434,0.1266153758750768,0.1263274208637481
0.065,0.13642242129112545,0.12664833432285352,0.07093713256656924,0.060550370211313584,1,1,0.23022594997686308,0.4283943000231369,0.13641465050224083,0.13635228881234682,0.13627331801440545,0.13619368479943236,0.1361137359557825,0.13603371462529107,0.13316165388693452,0.1313392763023118,0.1278658246059705,0.1272578799058534,0.12695310780872204
0.07,0.13745990107331532,0.127257204096798,0.0763164581257727,0.06520916792811918,1,1,0.22750628915124366,0.4313232108487563,0.13745194234912436,0.13738735479247213,0.13730589422186482,0.13722403203398872,0.1371419934330766,0.13705995329984227,0.13409077120736246,0.13218685190192536,0.12853852056685136,0.12789871015284796,0.12757795786029683
0.075,0.13847287862829005,0.12786607387074247,0.08168701978322415,0.0698688215049938,1,1,0.22486271282366924,0.4341760371763308,0.13846460230556112,0.13839751529499061,0.13831340172137074,0.13822921860810972,0.13814504565476407,0.13806097999613542,0.13500185459982458,0.13302185485364687,0.12920808192422836,0.12853797144410756,0.12820202343257012
0.08,0.13946325652081495,0.12847494364468698,0.08704908848388947,0.07452942514014277,1,1,0.22228937662058898,0.43695862337941094,0.13945446936025907,0.13938464895395603,0.13929782202824936,0.13921129087442916,0.13912497945947833,0.13903890586238005,0.13589630496443753,0.13384522102862212,0.12987473412358644,0.12917577660004298,0.12882536093583208
0.085,0.14043270506262187,0.12908381341863145,0.09240291258705505,0.07919106741326733,1,1,0.21978114796259535,0.4396761020374046,0.14042350783823215,0.1403510148527008,0.14026153929963578,0.14017270247257152,0.14008429160199856,0.1399962544566384,0.13677588520736092,0.134658149032042,0.13053876984374804,0.12981227209756874,0.12944804360865908
0.09,0.14138270012008264,0.12969268319257593,0.09774872081645754,0.08385383201881531,1,1,0.21733349030886775,0.44233300969113226,0.14137317527380067,0.14129828819357232,0.14120631583914728,0.1411152655210675,0.14102482641052871,0.14093489113801147,0.13764191658220234,0.13546153738384256,0.13120040832909352,0.13044756766121082,0.13007012631340284
0.095,0.1423145533617626,0.1303015529665204,0.10308672470096865,0.08851779837431414,1,1,0.21494237053562704,0.4449333794643729,0.14230476881898568,0.14222783363588273,0.14213356428790797,0.14204042328383618,0.14194804838979524,0.14185629497605554,0.13849545394708393,0.13625610381466896,0.13185982464713328,0.13108175090610144,0.13069165285769996
0.1,0.14322943671500296,0.13091042274046488,0.10841712061307798,0.0931830421299028,1,1,0.21260418403689532,0.44748081596310463,0.14321944879414814,0.1431408043776562,0.14304445375077715,0.14294935968184916,0.14285515346303035,0.14276167078440968,0.13933735817027554,0.13704243409929648,0.1325171615758839,0.1317148932871965,0.1313126589690856
0.105,0.14412840233132415,0.13151929251440936,0.1137400914861654,0.09784963559881531,1,1,0.21031569357123994,0.44997855642876,0.14411825798852096,0.14403821024962316,0.14393999037174524,0.14384308500104984,0.14374715731555993,0.1436520388860899,0.14016835864527014,0.13782102500397309,0.13317254021002822,0.13234705540770386,0.13193317494921208
0.11,0.14501239902914811,0.13212816228835386,0.1190558082725478,0.10251764812395504,1,1,0.20807397889141205,0.4524295211085879,0.14500213760841918,0.1449209256595092,0.14482102687493373,0.1447224471656237,0.14462490786774368,0.14452824837926867,0.14098905977123113,0.13859228752198208,0.13382606051339033,0.1329782872949176,0.1325532258117658
0.115,0.14588228594480876,0.13273703206229834,0.12436443119032059,0.1071871463923046,1,1,0.20587639492030757,0.4548363550796924,0.1458719405559371,0.14578976748163008,0.1456883591977119,0.14558823514334715,0.1454891919222337,0.14539108549662877,0.14180002319526452,0.13935660530308058,0.13447781613306042,0.13360863581580718,0.13317283499026913
0.12,0.14673884395007214,0.13334590183624281,0.12966611079660811,0.11185819470638585,1,1,0.20372053676508833,0.45720146323491156,0.14672844256301387,0.14664538658255344,0.14654260080959303,0.14644104910843034,0.14634060407349492,0.14624114225708243,0.14260166580466002,0.14011426027737525,0.13512787516165334,0.13423813504604218,0.13379201952258227
0.125,0.1475827852670955,0.1339547716101873,0.13496098891699004,0.11653085522007099,1,1,0.20160421025070133,0.45952703974929865,0.14757235158836635,0.14748851619462544,0.14738447102935198,0.1472816008142723,0.14717985201265105,0.147079123878527,0.14339449462885606,0.1408656017488055,0.13577632345309743,0.13486682795402524,0.1344108008929424
0.13,0.14841476161682396,0.13456364138413177,0.14024919945487954,0.12120518814458603,1,1,0.19952540694445894,0.461815093055541,0.1484041971662886,0.14831953834716433,0.14821431328416523,0.14811021927588622,0.1480072582162026,0.14790534963568003,0.144178728037933,0.1416107726154799,0.13642319426115973,0.13549473117706973,0.13502918742001546
0.135,0.14923537116523122,0.13517251115807627,0.14553086910001117,0.1258812519294198,1,1,0.1974822828623811,0.4640674671376188,0.14922468800175998,0.14913924536553205,0.1490329207931847,0.14892769349955312,0.14882360782709614,0.14872060138488488,0.1449549345672719,0.14235016996573802,0.13706858640432018,0.13612189417564757,0.13564720383408155
0.14,0.15004516447726157,0.13578138093202075,0.150806117951598,0.13055910342197216,1,1,0.1954731402149072,0.46628585978509274,0.15003438995610277,0.14994811974556826,0.14984075439972697,0.14973447433886877,0.14962934592896626,0.14952532048139855,0.14572342777181876,0.14308400874889635,0.1377125523515238,0.13674834320835486,0.13626486326445986
0.145,0.15084464964637118,0.13639025070596522,0.15607506006889088,0.13523879800908228,1,1,0.19349641167798848,0.46847183832201145,0.15083380762413712,0.15074669986287034,0.15063835449543436,0.15053109936432463,0.15042500720062882,0.15032003910938693,0.14648459400752634,0.14381255748281954,0.13835515852351957,0.1373741115187212,0.1368821823329437
0.15,0.15163429673499274,0.1369991204799097,0.16133780395963038,0.13992038974303042,1,1,0.19155064677524458,0.47062685322475534,0.1516233646235415,0.15153543322661261,0.1514261654533231,0.15131800892417344,0.15121102867286926,0.1511051916276704,0.14723874696498568,0.14453603375826288,0.13899645860978052,0.13799922597784675,0.13749917447510623
0.155,0.15241454163576065,0.13760799025385417,0.16659445301509282,0.14460393145416478,1,1,0.18963450003487944,0.4727522499651205,0.1524034191416223,0.15231461881479486,0.15220448036914563,0.15209549240205356,0.15198769705002285,0.15188106278135596,0.1479860900459823,0.14525457585823476,0.13963648597183026,0.13862370328052137,0.13811584803835428
0.16,0.1531857894432252,0.13821686002779865,0.1718451058989896,0.14928947485195362,1,1,0.18774672064659265,0.47484927935340737,0.1531745092181253,0.15308491582794984,0.15297397461955095,0.15286422656991303,0.1527556872131737,0.15264832464424713,0.14872711694111188,0.14596853321831804,0.14027532858721486,0.13924758746402272,0.13873222504136906
0.165,0.15394841740980897,0.13882572980174315,0.17708985689631165,0.15397707061597415,1,1,0.1858861433926211,0.47691910660737885,0.15393700833987548,0.15384664225609376,0.1537349607609978,0.15362452037534105,0.15351530515906633,0.15340728078546564,0.1494620454356888,0.14667805654316038,0.14091302348308204,0.1398708970595472,0.13934831474976378
0.17,0.15470277754697817,0.13943459957568763,0.18232879622725862,0.15866676847811498,1,1,0.1840516806661749,0.478962819333825,0.15469126524185534,0.154600227197763,0.1544878806009184,0.1543768171866484,0.15426699323969598,0.1541583717781738,0.15019119860184937,0.14738337352936492,0.14154962768589377,0.14049366061080404,0.13996413143541953
0.17500000000000002,0.15544919892230796,0.1400434693496321,0.18756201033060999,0.16335861729707696,1,1,0.1822423154220337,0.48098143457796616,0.15543760613129598,0.1553459908965069,0.15523305272403193,0.15512143329097006,0.15501106531523418,0.15490190919947863,0.1509148013741204,0.14808464143465286,0.1421851802299376,0.14111589765470858,0.1405796848668112
0.18,0.15618798969478384,0.14065233912357658,0.1927895821202502,0.16805266512609815,1,1,0.18045709492960443,0.4829759050703955,0.1561763366623447,0.15608424798099557,0.15597079401030364,0.15585868458840882,0.1557478354773158,0.1556382051738305,0.15163308012974078,0.14878201907366467,0.1428197206663441,0.1417376279872432,0.14119498494194757
0.185,0.15691943892388655,0.14126120889752106,0.1980115912180252,0.17274895927469497,1,1,0.1786951252195394,0.4849471247804605,0.15690774369452748,0.15681528661201274,0.1567013922431635,0.15658885716629528,0.1564775877521815,0.15636754166537142,0.1523462384715988,0.14947564923839857,0.14345328453193618,0.14235886939507433,0.14181004055417779
0.19,0.15764381818244072,0.14187007867146556,0.2032281141656585,0.17744754636510265,1,1,0.176955566132062,0.486895933867938,0.15763209686314214,0.1575393688899953,0.1574251073484591,0.15731220884936892,0.1572005778102835,0.15709017228667643,0.15305445880870014,0.15016565977532614,0.14408590361050438,0.14297963778630565,0.14242485965756765
0.195,0.15836138299862293,0.14247894844541004,0.20843922461808495,0.18214847238400397,1,1,0.17523762688918773,0.4888231231108122,0.15834964998550646,0.15825673877718335,0.15814217854768853,0.1580289759074519,0.15791703943196828,0.15780632860926158,0.15375790654598562,0.15085216640135365,0.14471760660225585,0.14359994752545083,0.14303944943438654
0.2,0.15907237414873124,0.1430878182193545,0.2136449935202395,0.18685178273005865,1,1,0.17354056212464447,0.4907294378753556,0.15906064232348482,0.15896763112655057,0.1588528389183873,0.15873938944915214,0.15862720173477843,0.15851623783281127,0.15445674478471882,0.1515352836936217,0.14534842204477835,0.14421981289599534,0.14365381702638993
0.20500000000000002,0.15977701881916204,0.143696687993299,0.21884548926907643,0.1915575222576778,1,1,0.17186366831496375,0.4926155816850363,0.15976529971978914,0.15967225566845647,0.1595572933253192,0.1594436516194197,0.15933126461952304,0.15922009787118216,0.15515111439447432,0.1522151102739004,0.1459783744000032,0.1448392461411691,0.14426796855520338
0.21,0.1604755316534069,0.14430555776724346,0.22404077786236457,0.19626573531743285,1,1,0.17020628056328074,0.49448221943671933,0.16046383562309596,0.16037080554812672,0.1602557252082132,0.16014194142158045,0.1600294040853633,0.15991808235008417,0.1558411367035624,0.15289173047747992,0.14660748440928428,0.14545825764147868,0.1448819092110887
0.215,0.16116811569766917,0.14491442754118794,0.22923092303561343,0.20097646579343942,1,1,0.1685677696941545,0.4963299803058454,0.16115645201495443,0.16106349163096706,0.16094834779050654,0.16083447156258196,0.1607218316248714,0.16061040132334262,0.15652696354183873,0.1535652517773675,0.14723577904342244,0.1460768608968129,0.14549564574400295
0.22,0.1618549632568436,0.14552329731513244,0.2344159863883167,0.20568975713801646,1,1,0.16694753962341816,0.4981594603765819,0.1618433402497132,0.16175046903844673,0.1616353087340683,0.16152138655623105,0.16140868953670592,0.16129719527794806,0.1572086929850829,0.15423574223988637,0.14786327499572877,0.14669506426156823,0.14610918233115086
0.225,0.16253625667102212,0.14613216708907692,0.23959602750056214,0.21040565240388373,1,1,0.16534502497189213,0.49997122502810776,0.16252468181721066,0.16243188839314784,0.16231674539656274,0.16220281827035216,0.16209010636515692,0.16197859032545328,0.1578864101692368,0.15490326014361347,0.14848998632161714,0.1473128747691964,0.1467225224892635
0.23,0.1632121690213621,0.1467410368630214,0.2447711040409289,0.2151241942741331,1,1,0.16375968889588124,0.5017658111041188,0.16320064903671525,0.16310796945084627,0.16299288818786623,0.16287899916167792,0.1627663145419262,0.16265481808224838,0.15856028545308573,0.15556792766876323,0.14911594411348655,0.1479303079839263,0.14733567400047082
0.23500000000000001,0.16388286477300812,0.14734990663696587,0.24994127186649243,0.21984542509017893,1,1,0.16219102111086095,0.503543728889139,0.16387136306718697,0.16377878974383678,0.1636638067320509,0.1635499959531463,0.16343737901111213,0.16332594217814442,0.159230360049447,0.15622977168168742,0.14974115443276834,0.1485473669375546,0.14794863838067204
0.24,0.16454850036179472,0.14795877641091038,0.2551065851156626,0.22456938687787284,1,1,0.16063853608773485,0.5053054639122652,0.16453696870711626,0.16444446382405267,0.16432960206744512,0.1642159041929201,0.16410339212278668,0.16399205270599881,0.1598966920305899,0.15688883080794935,0.15036562624186897,0.14916405611376027,0.14856141787170898
0.245,0.16520922473061914,0.14856764618485485,0.2602670962945001,0.2292961213719475,1,1,0.15910177140359477,0.5070514785964053,0.16519766280970202,0.16510525826782296,0.16499055580263322,0.16487700876423064,0.16476463912385153,0.16465343415273892,0.1605594926775462,0.15754525834225885,0.1509893990473767,0.14978039529028098,0.14917402236247154
0.25,0.1658651798206604,0.14917651595879933,0.26542285635709034,0.23402567003893432,1,1,0.15758028623111148,0.5087822137688884,0.16585359988481424,0.1657613118593065,0.1656468039948505,0.16553344424733163,0.16542125325406276,0.16531021848235342,0.16121885593080315,0.15819912101358383,0.15161248963544907,0.1503963928692987,0.1497864560540586
0.255,0.16651650102200433,0.1497853857327438,0.270573914780487,0.23875807409868874,1,1,0.15607365995257266,0.5104980900474272,0.16650491429229528,0.16641273912218754,0.16629845187040476,0.16618531196003677,0.1660733334191289,0.16596250279262992,0.16187484720960096,0.15885046398744826,0.1522349089857942,0.1510120543454011,0.1503987216937681
0.26,0.16716331758769593,0.15039425550668828,0.2757203196346903,0.24349337454463932,1,1,0.1545814908862252,0.5121995091137748,0.16715173434841626,0.16705970172374648,0.16694566790394724,0.16683278149997383,0.16672104900361207,0.16661045573717445,0.1625275896924907,0.15949937572005615,0.15285667961710173,0.15162739099098038,0.15101082491780743
0.265,0.16780575301478398,0.15100312528063276,0.28086211764807295,0.248231612162867,1,1,0.15310339511399437,0.5138868548860055,0.1677941826972254,0.1677023322129885,0.16758858713864216,0.16747598796973387,0.16736453451940944,0.16725421098906065,0.16317717985845875,0.1601459251846053,0.15347781899400167,0.15224241154816565,0.15162277009724964
0.27,0.16844392539551442,0.15161199505457726,0.2859993542686276,0.25297282755011075,1,1,0.1516390054008901,0.5155604945991099,0.16843237665318822,0.16834074038771613,0.16822731519939088,0.16811503489375415,0.1680038919591905,0.167893869247832,0.16382368773277506,0.1607901616809745,0.15409833937583484,0.15285712215280042,0.152234560300022
0.275,0.16907794774147963,0.15222086482852173,0.2911320737213726,0.2577170611307859,1,1,0.1501879701974848,0.517220779802515,0.1690664285177767,0.1689750412769325,0.1688619668840437,0.168750036201066,0.16863923427917332,0.16852954247092844,0.16446719275440763,0.16143214161610406,0.1547182549272929,0.15347152989480548,0.1528461990710913
0.28,0.1697079282832279,0.1528297346024662,0.2962603190622204,0.2624643531730914,1,1,0.1487499527177879,0.518868047282212,0.16969644587237998,0.1696053480299631,0.16949265759227478,0.169381107357151,0.1692706764298564,0.16916134487562468,0.16510777695321016,0.16207192354206723,0.15533758043732157,0.15408564217683107,0.15345769011178978
0.28500000000000003,0.1703339707475605,0.1534386043764107,0.30138413222858246,0.26721474380428034,1,1,0.14732463008566796,0.520502619914332,0.1703225318496571,0.17023176141472982,0.1701194870537142,0.17000834719807892,0.16989831633281716,0.16978937346840592,0.16574550876760977,0.162709555989853,0.15595632806671186,0.15469946508568055,0.1540690364655247
0.29,0.17095617461451723,0.15404747415035516,0.3065035540869625,0.27196827302515364,1,1,0.14591169254369413,0.5221248074563059,0.17094478538523422,0.17085437704438605,0.17074254851103532,0.1706318476165798,0.1705222447730305,0.17041371802768648,0.166380450900655,0.16334508329040515,0.15657450888249144,0.15531300416056198,0.15468024090190502
0.295,0.17157463535583536,0.15465634392429967,0.311618624477762,0.27672498072384044,1,1,0.14451084271890866,0.5237349072810913,0.1715633014514527,0.17147329026401376,0.1713619372393614,0.17125170324506558,0.17114255561463443,0.17103447160329252,0.16701266918174298,0.1639785522484498,0.15719213464519424,0.1559262652880359,0.15529130636421645
0.3,0.17218944465649028,0.15526521369824414,0.3167293822575071,0.2814849066889125,1,1,0.14312179494060098,0.5253332050593988,0.1721781712747038,0.1720885890907235,0.17197774122150464,0.17186800147739173,0.17175933553751146,0.17165172011505642,0.16764222412879204,0.1646100057706996,0.15780921609534765,0.15653925384397652,0.155902235540401
0.305,0.1728006906207587,0.15587408347218862,0.32183586533868036,0.2862480906218884,1,1,0.14174427460565237,0.5269199753943477,0.17278948253773152,0.1727003557686053,0.17259004078802545,0.17248082149785057,0.1723726627683527,0.17226554091218738,0.16826916939649064,0.1652394816932789,0.15842576264057043,0.1571519745368961,0.15651303078471884
0.31,0.17340845796410753,0.1564829532461331,0.32693811072733514,0.2910145721491638,1,1,0.14037801758745821,0.5284954824125416,0.17339731956815269,0.17330867572353686,0.17319892029713238,0.17309024677761733,0.17298261993160788,0.17287601579675166,0.1688935624056564,0.16586702084753885,0.15904178453640483,0.15776443250002956,0.1571236946637922
0.315,0.17401282819207983,0.15709182302007757,0.332036154558642,0.29578439083341684,1,1,0.1390227696848264,0.5300599803151735,0.17400176351432084,0.17391362662927745,0.17380445714977147,0.17369635411614776,0.17358928314239416,0.17348322017682097,0.1695154559663453,0.16649266066080026,0.15965729114096455,0.15837663241727531,0.15773422951957444
0.32,0.17461387976723747,0.15770069279402205,0.33713003213051634,0.30055758618451933,1,1,0.1376782861075958,0.5316137138924042,0.17460289250955371,0.17451527383824858,0.17440671468709085,0.17429920578022529,0.17419271380288615,0.17408721468267627,0.1701348911930134,0.16711642973206747,0.16027228943555077,0.15898857778233402,0.15834463709891852
0.325,0.1752116882651228,0.15830956256796655,0.3422197779354554,0.30533419766999165,1,1,0.13634433099602786,0.5331569190039722,0.17520078182565024,0.17511369489957293,0.17500576892034025,0.17489887684310246,0.1747929861479924,0.17468807275787904,0.17075191929423955,0.16773836444270002,0.16088678854237012,0.15960027316110728,0.15895491968477948
0.33,0.17580632652010578,0.15891843234191103,0.3473054256907063,0.3101142647250315,1,1,0.13502067697130085,0.5346898230286989,0.1757955040165356,0.17570897303946212,0.17560170354549495,0.1754954506550234,0.17539018295720965,0.17528587652684924,0.17136659879859956,0.16835850688116766,0.1615007991693312,0.1602117239136872,0.15956507995720862
0.335,0.17639786476190872,0.1595273021158555,0.3523870083668749,0.3148978267621472,1,1,0.13370710471468036,0.5362126452853195,0.17638711332681156,0.17630114772827382,0.17619455651848254,0.17608896432693752,0.17598434069098537,0.17588066187841153,0.1719789522710956,0.16897687183550306,0.1621143246289369,0.16082293169675363,0.16017511874454624
0.34,0.17698637074352438,0.16013617188979998,0.35746455821508066,0.3196849231804184,1,1,0.1324034025731628,0.537725597426837,0.17697567721175467,0.1768902770990368,0.17678438372486002,0.17667947257203737,0.17657551318658332,0.1764724818948797,0.172589015216181,0.16959348392639534,0.16272737090062725,0.16143389950252213,0.1607850375429023
0.34500000000000003,0.1775719098611829,0.16074504166374448,0.3625381067927455,0.32447559337441423,1,1,0.1311093661895828,0.5392288838104171,0.17756127877302894,0.17747645959846242,0.1773712840224295,0.17726707378672027,0.17716379816158473,0.17706143353595039,0.17319685772898766,0.17020839425105394,0.16333995119624362,0.16204463394517007,0.16139483965937265
0.35000000000000003,0.17815454526696037,0.16135391143768896,0.36760768498810975,0.3292698767427876,1,1,0.12982479815535683,0.540722701844643,0.178143980831869,0.17805976441739332,0.1779553273820811,0.177851837729298,0.17774926491834883,0.17764758555961813,0.1738025284915078,0.17082163772566825,0.16395207436301945,0.162655139453255,0.16200452730824036
0.355,0.17873433797457605,0.16196278121163343,0.37267332304355055,0.3340678126965683,1,1,0.12854950768419074,0.5422072423158092,0.17872384409475953,0.1786402423595338,0.17853656349501387,0.17843381333102307,0.17833196173464227,0.17823098564236775,0.17440605956846164,0.1714332366721899,0.16456374584367747,0.16326541875047293,0.1626141018513554
0.36,0.17931134695887171,0.1625716509855779,0.3777350505777795,0.3388694406671743,1,1,0.1272833103052264,0.5436826896947735,0.1793009272510228,0.17921794630163151,0.17911504341796225,0.17901305067638312,0.17891193793203036,0.17881168243653167,0.17500748362119722,0.1720432138889218,0.16517497121680672,0.16387547462857732,0.16322356468459673
0.365,0.17988562924942963,0.16318052075952238,0.38279289660698507,0.34367480011416035,1,1,0.1260260275742297,0.5451492224257701,0.17987528706471623,0.1797929416040724,0.17969083238559408,0.17958961454481295,0.1794892577321059,0.17938973957500168,0.17560684536599896,0.17265160143247776,0.16578575859713224,0.1644853111494289,0.16383291783889853
0.37,0.18045724001874575,0.16378939053346686,0.3878468895649865,0.34848393053271887,1,1,0.12477748680153988,0.54660701319846,0.1804469784612383,0.18036528760287598,0.18026399007134272,0.18016356431006794,0.18006398004908283,0.17996521545727875,0.17620418569808655,0.1732584285248004,0.16639611534897703,0.16509493199915878,0.16444216315732982
0.375,0.18102623266533735,0.16439826030741134,0.39289705732245583,0.35329687146095007,1,1,0.12353752079560781,0.5480562292043921,0.18101605460900977,0.18093503523789506,0.18083456693975655,0.18073494987665337,0.1806361542351756,0.1805381588935592,0.17679953797985584,0.17386371870211084,0.16700604730619945,0.16570434009751311,0.1650513020997661
0.38,0.18159265889214013,0.16500713008135584,0.39794342720526327,0.35811366248691623,1,1,0.12230596762104315,0.5494970323789568,0.18158256699656677,0.1815022326970675,0.18140261003803762,0.18130381752529853,0.18120582593090334,0.18110861494117764,0.17739293255684704,0.17446749323614133,0.16761555969681305,0.16631353806087015,0.16566033597439853
0.385,0.18215656878051295,0.16561599985530032,0.4029860260119961,0.3629343432554928,1,1,0.12108267037018156,0.5509295796298184,0.1821465655053761,0.18206693024805842,0.1819681689573249,0.18187021623611035,0.18177304354320448,0.1816766314564631,0.17798440210521121,0.17506977521783687,0.1682246582547212,0.16692252875898084,0.1662692662161051
0.39,0.1827180108601492,0.1662248696292448,0.4080248800306997,0.3677589534750292,1,1,0.11986747694725852,0.5523540230527415,0.18270809847865793,0.18262917770502635,0.1825312933349755,0.1824341952012997,0.182337855771258,0.18224225663538007,0.178573979748335,0.17567058812721514,0.16883334883210693,0.16753131512086414,0.16687809428939782
0.395,0.1832770321751673,0.1668337394031893,0.41306001505488293,0.372587532923832,1,1,0.1186602398643507,0.5537705101356492,0.18326721278648,0.18318902165622936,0.1830920294503423,0.18299580022001313,0.18290030791488843,0.18280553528109875,0.17916169601481988,0.17626995350927538,0.16944163676647817,0.1681398998178316,0.16748682152993455
0.4,0.18383367834663256,0.16744260917713377,0.41809145639883005,0.3774201214564806,1,1,0.11746081604830924,0.5551791839516906,0.18382395388736625,0.18374650603694745,0.1836504205220903,0.1835550739143829,0.18346044205027914,0.18336650895516501,0.17974757888245724,0.17686789099888484,0.17004952688535083,0.1687482852658265,0.16809544914568894
0.405,0.18438799363174213,0.16805147895107825,0.4231192289122566,0.3822567590099862,1,1,0.1162690666579708,0.5565801833420292,0.1843783658866444,0.1843016738059096,0.18420650867090044,0.1841120577860885,0.1840182991260727,0.18392521809088,0.18033165547484062,0.17746441960917497,0.17065702385494944,0.16935647380004215,0.16870397830425937
0.41000000000000003,0.1849400209798891,0.16866034872502272,0.42814335699434636,0.38709748560980345,1,1,0.1150848569109843,0.5579736430890156,0.18493049159174105,0.18485456744752202,0.1847603357454969,0.1846667931366211,0.18457391992730854,0.1844817029803167,0.18091395289762707,0.17805955836984902,0.17126413235368013,0.16996446776179333,0.16931241017630516
0.41500000000000004,0.18548980208580362,0.1692692184989672,0.43316386460719936,0.39194234137570516,1,1,0.11390805591964365,0.5593596940803562,0.1854803725646158,0.18540522824141561,0.185311942549737,0.1852193202711443,0.18512734427112643,0.18503600296760325,0.1814944976045687,0.1786533258461677,0.17187085694204626,0.17057226943337486,0.16992074590297543
0.42,0.18603737743995527,0.16987808827291168,0.43818077528872645,0.3967913665275265,1,1,0.11273853653515925,0.5607384634648407,0.1860280491715135,0.18595369579844917,0.18586136816573828,0.18576967775341388,0.1856786102308524,0.18558815565697237,0.18207331473037494,0.17924573962697055,0.17247720192267021,0.17117988096796072,0.17052898656085871
0.425,0.18658278637638673,0.17048695804685615,0.44319411216501686,0.40164460139078884,1,1,0.11157617519984483,0.5621100748001551,0.18657356063019961,0.18650000828446425,0.1864086500777272,0.18631790250406804,0.1862277542209098,0.18613819698929043,0.1826504281137046,0.17983681633298135,0.1730831713399151,0.1717873043894064,0.17113713316188434
0.43,0.18712606711813767,0.17109582782080063,0.4482038979622058,0.40650208640220886,1,1,0.11042085180673356,0.5634746481932664,0.18711694505483192,0.18704420292128526,0.18695382479282135,0.1868640304640658,0.18677481167860768,0.18668616193287194,0.18322586086381645,0.18042657204864423,0.17368876909717326,0.17239454165098472,0.17174518668269007
0.435,0.18766725682040422,0.17170469759474513,0.4532101550178698,0.41136386211510173,1,1,0.10927244956617116,0.5648323004338287,0.1876582394986117,0.18758631620598032,0.187496928211872,0.1874080970137345,0.1873198175054342,0.1872320849370657,0.18379963576355104,0.1810150226367295,0.17429399904451268,0.17300159467928392,0.17235314808657126
0.44,0.18820639161157174,0.1723135673686896,0.4582129052919716,0.4162299692046846,1,1,0.10813085487896804,0.566183145121032,0.18819747999434655,0.1881263836077686,0.1880379952784736,0.18795013660486823,0.18786280569166502,0.18777599955331564,0.18437177495320828,0.1816021834918016,0.17489886490998924,0.173608465339805,0.1729610183062798
0.445,0.1887435066322459,0.17292243714263408,0.4632121703773791,0.421100448473285,1,1,0.1069959572157195,0.5675272927842803,0.1887347015930479,0.18866443928298818,0.18857705954006818,0.1884901822726155,0.18840380880514657,0.18831793791114648,0.18494229945910864,0.1821880691660745,0.17550337019357673,0.17421515538383034,0.1735687982174579
0.45,0.1892786360724018,0.1735313069165786,0.46820797150997673,0.4259753408554645,1,1,0.1058676490019324,0.5688648509980676,0.1892699384006787,0.18920051649737807,0.18911415360277398,0.18902826610252563,0.18894285846368414,0.1888579311928709,0.18551122959378835,0.1827726936848138,0.17610751825611273,0.17482166649297626,0.17417648866091476
0.455,0.18981181320675886,0.17414017669052306,0.4732003295783937,0.43085468742305616,1,1,0.10474582550861927,0.5701959244913806,0.18980322361315755,0.18973464800363352,0.18964930963536247,0.18956441977604221,0.18947998590000997,0.18939601020904162,0.18607858546022354,0.18335607094323755,0.17671131243094154,0.17542800033511308,0.1747840904705867
0.46,0.19034307042848594,0.17474904646446754,0.47818926513336213,0.43573852939012975,1,1,0.10363038474804606,0.5715206152519539,0.1903345895497197,0.19026686553608266,0.19018255882670104,0.1900986740141891,0.19001522139952132,0.1899322048332998,0.1866443864582133,0.1839382143079407,0.17731475590869272,0.17603415850664347,0.1753916044446759
0.465,0.19087243928132933,0.17535791623841201,0.48317479839672794,0.44062690811788235,1,1,0.10252122737434005,0.5728390226256598,0.19086406768472725,0.1907971994180678,0.19071393088599792,0.19063105803875216,0.19054859374311406,0.19046654343502847,0.18720865077119916,0.18451913620391747,0.1779178516184096,0.17664014247295273,0.17599903131587574
0.47000000000000003,0.19139995049025602,0.1759667860123565,0.4881569492701277,0.44551986511946273,1,1,0.10141825658868225,0.5741512434113176,0.19139168867801631,0.19132567975331144,0.1912434553863338,0.1911616009611422,0.1910801316165101,0.1909990542989843,0.18777139660087017,0.18509884910306554,0.17852060251083582,0.17724595371031907,0.17660637182232616
0.47500000000000003,0.19192563399069174,0.17657565578630097,0.49313573734334865,0.45041744206473505,1,1,0.10032137804883107,0.5754573719511689,0.19191748240386194,0.1918523365037686,0.1917711618809585,0.19169033191496376,0.19160986375079128,0.19152976577046474,0.18833264230511165,0.1856773656349165,0.17912301159018465,0.17785159372182838,0.17721362671557098
0.48,0.19244951895643433,0.17718452556024544,0.4981111819023854,0.4553196807849822,1,1,0.0992304997827348,0.5767575002172651,0.19244147797863656,0.1923771977811121,0.19229707799858398,0.19221727809570488,0.19213781693747084,0.19205870425842694,0.1888924046661673,0.1862546971977321,0.17972508151538824,0.17845706383762114,0.17782079666068096
0.485,0.1929716338263138,0.17779339533418995,0.5030833019372102,0.46022662327755676,1,1,0.09814553210601246,0.5780517178939875,0.1929637037872337,0.19290028989052882,0.19282122942553426,0.1927424647211959,0.19266401597749877,0.19258589417735533,0.1894506988015404,0.18683085387761136,0.18032681457416608,0.17906236520189353,0.17842788222975453
0.49,0.1934920063296672,0.17840226510813442,0.5080521161492644,0.4651383117104819,1,1,0.09706638754309047,0.5793401124569093,0.19348418750832308,0.19342164121547764,0.1933436441786897,0.1932659194196252,0.1931884881192258,0.1931113624089608,0.1900075420191354,0.18740584753547176,0.18092821356797523,0.17966749921620814,0.17903488412357357
0.495,0.19401066351069207,0.1790111348820789,0.5130176429586902,0.47005478842700604,1,1,0.09599298075180149,0.5806227692481984,0.19400295613849952,0.19394127978286518,0.19386435002249963,0.19378766960344684,0.19371126041581915,0.19363513565371535,0.1905629515667791,0.18797969001115222,0.18152928129887744,0.18027246728244778,0.1796418030430804
0.5,0.194527631751738,0.17962000465602337,0.5179799005113094,0.4749760959501134,1,1,0.09492522845125972,0.5818997715487402,0.19452003421787684,0.1944592289432585,0.19438336988537644,0.19430773781311445,0.19423235504066852,0.19415723573584354,0.19111694062104134,0.18855238991313256,0.18213001964945208,0.1808772703419046,0.18024863945892103
0.505,0.19504293679559298,0.18022887442996788,0.5229389066853622,0.4799022769869975,1,1,0.09386304935284134,0.5831712006471585,0.1950354456294668,0.19497551055194318,0.1949007250668484,0.19482614492640227,0.19475179249088015,0.19467768279788267,0.19166952092327513,0.18912395470540175,0.18273043017430257,0.18148190917157137,0.1808553937595915
0.51,0.19555660376681588,0.18083774420391235,0.5278946790980169,0.4848333744334969,1,1,0.09280636409410822,0.5844371359058916,0.1955492196318695,0.19549015577359924,0.19541644656065962,0.19534292162539516,0.19526960310776725,0.19519650683797946,0.1922207126428523,0.1896943986129545,0.1833305163695324,0.1820863855210313,0.18146206681988483
0.515,0.19606865719216543,0.18144661397785683,0.5328472351116594,0.4897694313784985,1,1,0.09175509517552197,0.585697654824478,0.19606138069000373,0.1960031894215817,0.19593055891937203,0.19585809213274658,0.1957858107773543,0.19571373141193515,0.19277053058152377,0.19026373159356869,0.18393028051511806,0.18269070053067515,0.18206865920999674
0.52,0.19657912102017147,0.1820554837518013,0.5377965918399732,0.4947104911083101,1,1,0.09070916689980707,0.586952833100193,0.19657195269399183,0.19651463604968525,0.19644308654682874,0.19637168055805077,0.19630043929243787,0.196229379995425,0.1933189895476812,0.19083196362752566,0.1845297249011684,0.1832948553459783,0.18267517150266527
0.525,0.197088018639892,0.18266435352574578,0.5427427661538168,0.49965659711100674,1,1,0.0896685053138275,0.5882027446861724,0.19708095897771524,0.1970245179882763,0.1969540514524602,0.19688370857023285,0.19681350998806768,0.1967434736007325,0.1938661022779338,0.1913991030514721,0.18512885134983625,0.1838988508780037,0.18328160415342187
0.53,0.19759537289889745,0.18327322329969026,0.5476857746869106,0.5046077930807512,1,1,0.08863303815285195,0.589447461847148,0.1975884223366106,0.19753285656250125,0.19746347452819607,0.19739419669130062,0.19732504304082155,0.19725603207708176,0.19441188052194364,0.191965157416738,0.18572766145832653,0.18450268792512653,0.1838879575614539
0.535,0.1981012061205202,0.18388209307363473,0.5526256338413363,0.5095641229220943,1,1,0.08760269478708693,0.5906870552129131,0.19809436504474287,0.19803967568596967,0.19797137953531094,0.19790316840070635,0.1978350616251279,0.19776707829246032,0.19495633867309037,0.19253013640032698,0.18632615743445705,0.1851063675916057,0.1844942322788912
0.54,0.1986055401204055,0.18449096284757924,0.5575623597928615,0.5145256307542527,1,1,0.08657740617036869,0.5919215938296313,0.1985988088711917,0.198544997249342,0.19847778812420078,0.1984106450418927,0.1983435867723431,0.19827663297163217,0.19549948933440767,0.1930940482573077,0.18692434108041098,0.18570989077850392,0.18510042875626498
0.545,0.19910839622239898,0.1850998326215237,0.5624959684960933,0.5194923609153737,1,1,0.08555710479090528,0.5931511452090947,0.19910177509578464,0.19904884273078954,0.19898272158998695,0.19891664762522968,0.19885063919378373,0.19878471652846513,0.1960413448910423,0.1936569010755089,0.18752221415105166,0.1863132583631783,0.1857065474322539
0.55,0.19960979527380224,0.18570870239546822,0.5674264756894697,0.5244643579667804,1,1,0.08454172462397203,0.5943757753760279,0.19960328452420775,0.19955123253955429,0.19948620003925574,0.19942119594131372,0.1993562383686393,0.19929134813989255,0.19658191667907676,0.19421870210653883,0.18811977816124198,0.18691647110275622,0.18631258868542117
0.555,0.2001097576600262,0.1863175721694127,0.5723538969000935,0.5294416666972092,1,1,0.08353120108646506,0.5955955489135347,0.2001033575025241,0.2000521863962835,0.19998824281869088,0.1999243090025737,0.19986040299115254,0.19979654619567697,0.19712121536904828,0.1947794580700621,0.18871703447220184,0.1875195296773925,0.18691855285584394
0.56,0.20060830331867313,0.18692644194335717,0.5772782474484176,0.534424332127033,1,1,0.08252547099322521,0.5968105290067746,0.20060201393112814,0.20055172446253583,0.20048886985370878,0.2004260064433455,0.20036315239917785,0.20030032974202824,0.1976592522363945,0.19533917617221616,0.1893139845836332,0.18812243483660815,0.18752444031828247
0.5650000000000001,0.2011054517530715,0.18753531171730164,0.5821995424527852,0.5394123995124775,1,1,0.0815244725150488,0.5980207774849512,0.20109927327816185,0.20104986609885356,0.2009881002204003,0.20092630703174807,0.20086450505858763,0.20080271695158391,0.19819603781308118,0.19589786302118137,0.18991062982144616,0.1887251872428545,0.1881302514039618
0.5700000000000001,0.20160122204529202,0.18814418149124612,0.5871177968338317,0.5444059143498317,1,1,0.08052814513830492,0.5992263548616952,0.20159515459241859,0.20154663025374547,0.2014859526044849,0.20142522915451608,0.20136447905995442,0.20130372562644394,0.19873158233029675,0.1964555249803838,0.19050697143849638,0.189327787521975,0.18873598642580333
0.5750000000000001,0.20209563286866716,0.1887530512651906,0.5920330253187533,0.5494049223796524,1,1,0.07953642962608753,0.6004273203739124,0.20208967651575785,0.20204203530442982,0.2019824450736259,0.20192279057102985,0.20186309186416182,0.20180337293933304,0.19926589549553772,0.19701216799369964,0.19110301056570964,0.18993023623872549,0.18934164566618428
0.58,0.20258870249983799,0.18936192103913507,0.5969452424454478,0.5544094695909682,1,1,0.0785492679808284,0.6016237320191715,0.202582857295053,0.20253609910191356,0.20247759511164368,0.2024190084427508,0.20236036032928828,0.20230167545861227,0.19979898649364763,0.19756779757920673,0.19169874820809404,0.19053253389476982,0.1899472293759358
0.585,0.20308044883034915,0.18997079081307955,0.6018544625665329,0.55941960222548,1,1,0.07756660340830701,0.602815646591693,0.20307471479369393,0.20302883928153198,0.20297141999515098,0.20291389972613114,0.2028563011106979,0.20279864955168958,0.20033086431676644,0.1981224190830494,0.19229418531413245,0.19113468096343075,0.19055273779171858
0.59,0.20357088937781387,0.19057966058702402,0.6067606998532444,0.5644353667817649,1,1,0.07658838028299242,0.6040031197170075,0.20356526650266452,0.203520273092691,0.20346393662090806,0.20340748099883604,0.2033509304876479,0.20329431121273675,0.20086153764795334,0.19867603759781,0.19288932275595244,0.19173667787976728,0.19115817113106118
0.595,0.2040600412966661,0.1911885303609685,0.6116639682992224,0.5694568100194816,1,1,0.07561454411465862,0.6051862058853413,0.20405452955121284,0.20401041747316864,0.20395516161679744,0.20389976858794367,0.20384426449972107,0.20378867620416055,0.20139101501148254,0.19922865809012585,0.19348416136817492,0.19233852506004268,0.19176352960209425
0.6,0.20454792138852126,0.191797400134913,0.6165642817241864,0.5744839789635794,1,1,0.07464504151621482,0.6063649584837851,0.20454252071713452,0.20449928871317208,0.2044451108477711,0.20439077802566133,0.2043363183763809,0.20428175946976598,0.20191930415299958,0.19978028486927188,0.1940787017846444,0.19294022281990147,0.1923688133626391
0.605,0.2050345461121593,0.19240626990885748,0.6214616537775053,0.5795169209085155,1,1,0.0736798201726997,0.6075394298273002,0.20502925643668335,0.20498690269740635,0.20493379971929598,0.20488052436949872,0.20482710686584849,0.2047735754685921,0.20244641234510094,0.20033092183455947,0.19467294450994285,0.1935417714101959,0.19297402253812052
0.61,0.20551993159315013,0.19301513968280198,0.6263560979416655,0.584555683422477,1,1,0.07271882881138625,0.6087096711886137,0.20551475281412793,0.20547327543291397,0.2054212439144305,0.20536902300637905,0.20531664507476513,0.20526413903727003,0.20297234731095737,0.20088057327328998,0.19526689016640392,0.19414317114078225,0.19357915728346548
0.615,0.2060040936331346,0.19362400945674646,0.631247627535641,0.5896003143516136,1,1,0.07176201717294955,0.6098757328270503,0.20599902563096834,0.20595842211947435,0.2059074582467762,0.20585628842880643,0.20580494720366257,0.2057534641001139,0.2034971159222374,0.20142924275655308,0.19586053915852014,0.19474442221234914,0.19418421769901698
0.62,0.20648704771877702,0.19423287923069094,0.6361362557181683,0.5946508618242812,1,1,0.07080933598365302,0.6110376640163468,0.20648209035482742,0.2064423569500649,0.2063924563491816,0.20634233389009254,0.20629202618179363,0.2062415632892192,0.20402072368056173,0.20197693265132258,0.19645389150969716,0.19534552463456767,0.19478920378960876
0.625,0.20696880903040293,0.1948417490046354,0.6410219954909315,0.5997073742552953,1,1,0.06986073692850708,0.6121955130714928,0.20696396214803173,0.20692509516526938,0.20687625311690425,0.20682717399862813,0.2067778963439332,0.20672845067500142,0.20454317758011303,0.20252364659118838,0.19704694762644234,0.19594647860907935,0.19539411565606024
0.63,0.20744939245033567,0.1954506187785799,0.6459048597016581,0.6047699003502002,1,1,0.0689161726253616,0.6133493273746384,0.20744465587589342,0.20740665151095294,0.20735886300188988,0.2073108229391723,0.20726257161632183,0.20721413993136298,0.20506448440132327,0.2030693880720395,0.19763970788475554,0.19654728432226892,0.19599895339156231
0.635,0.20792881257094448,0.19605948855252436,0.6507848610471304,0.6098384891095523,1,1,0.06797559659989033,0.6144991534001096,0.2079241861147076,0.20788703741054276,0.20784029671976917,0.20779329099664018,0.20774606193576864,0.20769864068307417,0.20558464670490212,0.20361415692000695,0.19823217151446018,0.1971479413860555,0.19660371680207198
0.64,0.20840708370241612,0.19666835832646884,0.6556620120761155,0.614913189833218,1,1,0.06703896326143233,0.6156450367385676,0.20840256715947558,0.2083662671941454,0.20832056824311235,0.20827459184544903,0.20822838069808655,0.2081819660581247,0.20610367043355257,0.20415795578276316,0.1988243385865356,0.19774844983382447,0.19720840590428007
0.645,0.2088842198802617,0.19727722810041334,0.6605363251922156,0.6199940521246925,1,1,0.06610622787965259,0.6167870221203473,0.20887981303136605,0.2088443568535927,0.20879969352532482,0.20875474127871285,0.2087095435000891,0.20866413144468027,0.20662156422580366,0.2047007897388867,0.19941620995374656,0.19834881009085437,0.19781302091082495
0.65,0.20936023487256902,0.19788609787435782,0.6654078126566427,0.6250811258954329,1,1,0.06517734656198998,0.6179251534380099,0.2093559338339122,0.2093213129242811,0.20927767831402028,0.209233744602945,0.20918955529182873,0.20914514147337088,0.20713832581909733,0.20524265446398107,0.20000778355739746,0.1989490211232715,0.1984175613047658
0.655,0.20983514218701238,0.1984949676483023,0.6702764865909184,0.6301744613692166,1,1,0.06425227623185925,0.6190594737681407,0.20983094628382437,0.20979714855032583,0.20975453530558066,0.2097116141835053,0.2096684281397665,0.2096250079259862,0.2076539594811033,0.20578355100019896,0.20059905891555738,0.1995490826871836,0.19902202696415386
0.66,0.21030895507762717,0.1991038374222468,0.6751423589795044,0.6352741090865163,1,1,0.06333097460757686,0.6201900253924231,0.21030486390164038,0.2102718822872533,0.2102302833348857,0.2101883687972435,0.21014618068910043,0.21010374928677183,0.20816847710028782,0.20632348721199495,0.20119003773037658,0.20014899563350966,0.1996264183144487
0.665,0.21078168655136187,0.19971270719619127,0.680005441672362,0.6403801199089011,1,1,0.06241340018198138,0.6213168498180186,0.2107776996893576,0.2107455270106826,0.2107049349514293,0.210664020733661,0.2106228249741012,0.2105813773391941,0.2086818833443405,0.20686246457842208,0.20178071967794353,0.200748759797612,0.20023073527332894
0.67,0.21125334937441376,0.20032157697013575,0.6848657463874471,0.6454925450234601,1,1,0.061499512202720485,0.6224399877972795,0.2112494578860593,0.21121808207566692,0.2111784888500483,0.21113856826645944,0.21109835889780268,0.21105788964049726,0.20919416829664753,0.207400471858235,0.20237110045101858,0.20134837301837463,0.2008349767602302
0.675,0.21172395607835784,0.20093044674408023,0.689723284713139,0.6506114359472517,1,1,0.06058927065317915,0.6235594793468208,0.21172015919006992,0.21168957205539432,0.2116509699850048,0.2116120363705768,0.21157280736534562,0.21153331098607192,0.2097053502810486,0.20793752244833474,0.2029611834504318,0.20194783699799823,0.20143914362625423
0.68,0.21219351896607871,0.2015393165180247,0.6945780681106093,0.6557368445317777,1,1,0.05968263623402159,0.6246753637659783,0.212189816250813,0.2121600087865419,0.21212238992339721,0.21208443636342686,0.21204618144646528,0.21200765219993406,0.21021543294419814,0.20847361685884588,0.20355096801678862,0.20254715140359325,0.20204323570495364
0.685,0.21266205011750944,0.20214818629196918,0.6994301079161276,0.6608688229674884,1,1,0.05877957034532555,0.6257876796546744,0.21265844114619664,0.212629407499599,0.21259276426921975,0.2125557838531573,0.2125184966463757,0.21248092864152202,0.21072442497813834,0.2090087600439698,0.20414045489001034,0.20314631660363466,0.2026472531805645
0.6900000000000001,0.21312956139518913,0.20275705606591365,0.7042794153433125,0.6660074237883119,1,1,0.05788003506928402,0.6268964649307158,0.21312604573698632,0.21309777929527768,0.21306210388103683,0.2130260894755345,0.21298976337019931,0.21295315048221342,0.21123232944913853,0.20954295198600453,0.20472964323268833,0.20374533217596513,0.20325119584200524
0.6950000000000001,0.2135960644496436,0.20336592583985816,0.7091260014853235,0.6711526998762181,1,1,0.05698399315345287,0.628001756846547,0.21359264167217162,0.21356513334765131,0.21353041772411588,0.21349536196803895,0.21345999011954847,0.21342432598453967,0.2117391474925743,0.21007619096559774,0.20531853166613728,0.20434419742710644,0.20385506334253306
0.7000000000000001,0.21406157072459583,0.20397479561380263,0.7139698773169992,0.6763047044658095,1,1,0.0560914079945245,0.6291035920054755,0.21405824039416355,0.2140314842598814,0.21399772066198525,0.2139636161416663,0.2139291915747475,0.21389446966598222,0.21224488676372064,0.21060848091909495,0.20590712056788457,0.20494291254375854,0.20445885577549627
0.705,0.21452609146201512,0.2045836653877471,0.7188110536969438,0.6814634911489474,1,1,0.055202243622606006,0.6302020063773939,0.21452285314383082,0.21449684338332853,0.21446402395958292,0.21443086309461545,0.21439737863494882,0.21436359221403808,0.21274955082374614,0.21113982215794358,0.20649540916176878,0.20554147713432577,0.20506257294509384
0.71,0.21498963770700813,0.20519253516169159,0.7236495413695612,0.6866291138794101,1,1,0.05431646468598378,0.6312970353140163,0.21498649096537928,0.21496122271636228,0.21492933974975634,0.2148971148716355,0.2148645631907729,0.21483170533789483,0.21325314435233364,0.2116702159419202,0.20708339695578826,0.20613989094959206,0.20566621472671504
0.715,0.21545222031255903,0.20580140493563606,0.7284853509670389,0.6918016269775861,1,1,0.053434036436355914,0.6323887135636439,0.21544916471108078,0.21542463273005877,0.21539367836652024,0.2153623816090198,0.21533075516418107,0.2152988187379459,0.21375566978949004,0.21219966151785974,0.2076710828066692,0.20673815341385363,0.20626978083250438
0.72,0.2159138499441257,0.20641027470958057,0.7333184930112866,0.6969810851352024,1,1,0.05255492471451534,0.6334770752854846,0.21591088504585862,0.21588708394871486,0.21585705024587623,0.2158266735657723,0.2157959646104924,0.215764942255242,0.21425712968513116,0.2127281581791512,0.20825846556631522,0.20733626394892657,0.20687327097336633
0.725,0.21637453708409476,0.20701914448352504,0.7381489779158253,0.7021675434200906,1,1,0.05167909593646619,0.6345621540635338,0.21637166245173264,0.21634858750337022,0.21631946647198924,0.21629000167004714,0.21626020226647236,0.2162300864210089,0.21475752722906483,0.21325570571517075,0.20884554421834273,0.20793422204256795,0.20747668489317594
0.73,0.21683429203610197,0.20762801425746952,0.7429768159876338,0.7073610572809895,1,1,0.05080651707995859,0.6356439829200413,0.2168315072321303,0.21680915379849336,0.21678093731810857,0.21675237600451733,0.21672347800418632,0.21669426088839647,0.21525686459504392,0.21378230296329143,0.2094323174238922,0.20853202702082985,0.20808002225495525
0.735,0.2172931249292238,0.208236884031414,0.7478020174289489,0.712561682552389,1,1,0.04993715567142559,0.6367225943285744,0.21729042951606903,0.21726879298451235,0.217241472785846,0.21721380636616025,0.21718580140214466,0.21715747501143315,0.21575514353545908,0.21430794831948466,0.21001878367843305,0.20912967812664202,0.20868328268016498
0.74,0.21775104572204373,0.20884575380535847,0.7526245923390262,0.7177694754594122,1,1,0.04907097977330821,0.6377980202266917,0.21774843926221368,0.21772751475694269,0.21770108229791316,0.2176743019270922,0.21764718138852074,0.21761973747654437,0.21625236494751984,0.21483263934768032,0.21060494118563255,0.20972717445658254,0.2092864657170897
0.745,0.2182080642065967,0.20945462357930295,0.7574445507158573,0.7229844926227396,1,1,0.0482079579717542,0.6388702920282456,0.21820554626281374,0.2181853288001257,0.21815977527419025,0.21813387185887198,0.21810762689232419,0.2180810569715369,0.2167485296179813,0.21535637343277053,0.21119078806214206,0.2103245150635184,0.209889570892158
0.75,0.21866419001219942,0.21006349335324742,0.7622619024578479,0.7282067910635762,1,1,0.0473480593646779,0.639939440635322,0.21866176014752528,0.21864224446480826,0.21861756073789818,0.21859252490544084,0.21856714639723193,0.21854144172633805,0.2172436376608034,0.2158791472625052,0.21177632216655562,0.2109216988708517,0.210492597667066
0.755,0.21911943260916697,0.21067236312719193,0.7670766573654582,0.7334364282086614,1,1,0.046491253550167255,0.6410054964498327,0.21911709038712068,0.219098270755971,0.21907444729162426,0.21905026935787988,0.2190257479148697,0.21900089948551055,0.2177376884864979,0.21640095679802832,0.21236154108897498,0.21151872466728613,0.21109554543615977
0.76,0.21957380131242246,0.2112812329011364,0.7718888251428042,0.7386734618953236,1,1,0.04563751061522642,0.6420684893847735,0.21957154629709127,0.2195534165104344,0.21953044336491678,0.2195071133337459,0.21948343928137945,0.21945943781635144,0.2182306811842337,0.2169217976195153,0.21294644226249534,0.21211559116271247,0.2116984135543792
0.765,0.22002730528500186,0.21189010267508088,0.7766984153992238,0.7439179503765821,1,1,0.044786801124842346,0.6431284488751576,0.22002513704114582,0.2200076897100383,0.2199855563436687,0.2199630638367335,0.2199402271760055,0.21991706309757825,0.2187226132106915,0.21744166369140672,0.21353102254759024,0.21271229677981354,0.21230120123305896
0.77,0.2204799535414581,0.21249897244902538,0.781505437650806,0.7491699523262944,1,1,0.043939096111362985,0.6441854038886369,0.22047787163460833,0.2204610985797694,0.22043979387590923,0.22041812814160883,0.2203961185549327,0.22037378198865606,0.21921348218957576,0.21796054902063164,0.21411527877843622,0.21330883992796548,0.21290390767688044
0.775,0.2209317549511689,0.21310784222296986,0.7863099013218879,0.7544295268443514,1,1,0.04309436706417796,0.6452393829358221,0.22092975894772005,0.22091365099828747,0.22089316339534112,0.22087231334987062,0.22085112022164816,0.22082960100726814,0.21970328544617362,0.2184784472169652,0.21469920761353356,0.21390521892833167,0.2135065320464183
0.78,0.22138271824154965,0.21371671199691433,0.7911118157465161,0.7596967334619239,1,1,0.042252585919689445,0.6462904140803105,0.221380807708847,0.2213653512572969,0.22134566804166642,0.22132562198424985,0.2213052342293766,0.22128452179462882,0.2201920140035887,0.21899534589717945,0.21528280367097774,0.21450143107891254,0.21410907299066317
0.785,0.22183285200117672,0.2143255817708588,0.795911190169877,0.764971632146757,1,1,0.041413725051564765,0.6473385249484352,0.2218310265075979,0.2218162121005683,0.22179732084843992,0.22177806702864958,0.22175847344133953,0.22173855705941117,0.2206796723252458,0.2195112449991218,0.21586606560426186,0.21509747570079515,0.21471153017015368
0.79,0.22228216468282308,0.21493445154480328,0.8007080337496951,0.7702542833085181,1,1,0.04057775726126028,0.6483837427387396,0.22228041622618583,0.2222662262727114,0.22224811266046793,0.22222963834319553,0.22221082698386213,0.2221916952976666,0.2211662350143998,0.22002611657043247,0.216448982742512,0.2156933474398526,0.21531390090781014
0.795,0.22273066460640942,0.21554332131874776,0.805502355557601,0.7755447478041965,1,1,0.039744655768807646,0.6494260942311922,0.222728991894789,0.22271541468558675,0.22269806527667108,0.22268035796348476,0.2226623169614362,0.22264395861008837,0.2216517172515713,0.22053997011048707,0.21703155677907263,0.2162890471408793,0.21591618562602813
0.8,0.22317835996187346,0.21615219109269224,0.8102941645804691,0.7808430869435559,1,1,0.03891439420385412,0.6504656057961458,0.22317676256211266,0.22316378085136374,0.22314718084571852,0.22313022735124594,0.22311294430934542,0.22309534747023904,0.2221361071257001,0.22105278966223696,0.21761378084636812,0.2168845713560995,0.21651838260090758
0.805,0.22362525881196063,0.21676106086663674,0.815083469721727,0.786149362494646,1,1,0.03808694659694695,0.6515023034030532,0.22362373629359672,0.223611336464454,0.2235954715922818,0.22357925879667712,0.22356272125167292,0.22354587397730932,0.22261940781189346,0.22156457341333508,0.2181956528081349,0.21747991900999591,0.21712049129468342
0.81,0.2240713690949383,0.21736993064058122,0.819870279802636,0.7914636366893626,1,1,0.03726228737105569,0.6525362126289442,0.2240699145506976,0.22405807802821504,0.2240429327451971,0.22402744679425263,0.22401164168708268,0.2239955314856857,0.223101597851181,0.22207529591485536,0.218777162422521,0.2180750849623429,0.21772250913722604
0.8150000000000001,0.2245166986272371,0.21797880041452572,0.824654603563545,0.7967859722290753,1,1,0.036440391333323,0.653567358666677,0.22451530747983928,0.2245040203268859,0.22448957977414494,0.22447480694184,0.22445972119987184,0.22444433549810205,0.22358268387987743,0.22258495813578444,0.21935830831924114,0.2186700685211888,0.21832443578255378
0.8200000000000001,0.22496125510601908,0.2185876701884702,0.8294364496651175,0.8021164322903044,1,1,0.035621233667037566,0.6545957663329623,0.22495992698466233,0.2249491777913883,0.22493542734226107,0.22492135389745965,0.2249069743714051,0.2248923004822933,0.22406267180201156,0.22309356056198565,0.21993908902263123,0.21926486894189692,0.2189262708583423
0.8250000000000001,0.22540504611167936,0.21919653996241467,0.8342158266895321,0.8074550805304637,1,1,0.034804789923820634,0.6556214600761794,0.22540378064811395,0.2253935580521978,0.2253804831549958,0.22536709525401427,0.22535340860416264,0.22533943361437042,0.22454155753929397,0.2236010937723444,0.22051949954698952,0.2198594837193256,0.2195280131120101
0.8300000000000001,0.22584807911027877,0.21980540973635915,0.8389927431416587,0.8128019810936601,1,1,0.033991036016020604,0.6566444639839794,0.22584687593879993,0.22583716804095588,0.22582475402000224,0.22581203764340665,0.22579903030004175,0.22578574103855903,0.22501933532025312,0.2241075464982789,0.22109953419199377,0.22045390998973166,0.2201296611116739
0.835,0.22629036145591377,0.22041427951030362,0.8437672074502096,0.8181571986165599,1,1,0.033179948209308086,0.6576648017906919,0.22628922021335374,0.2262800171695619,0.22626824956674682,0.2262561906576723,0.22624384891390076,0.22623123202235612,0.22549600308430348,0.2246129107395714,0.2216791882712955,0.22104814539753193,0.220731213679531
0.84,0.2267319003930227,0.2210231492842481,0.8485392279688676,0.8235207982343136,1,1,0.03237150311546505,0.658682496884535,0.22673082071874184,0.22672211351936533,0.22671097803230128,0.22669956244999623,0.22668787242976923,0.22667591433507195,0.22597155659311102,0.22511717619655072,0.2222584562301677,0.2216421871514368,0.2213326694199249
0.845,0.22717270305863188,0.22163201905819258,0.8533088129773891,0.8288928455865501,1,1,0.03156567768536256,0.6596975723146374,0.22717168459450915,0.22716346290550637,0.22715294507927494,0.2271421584590511,0.22713110601778577,0.22711979285117484,0.22644598703749794,0.22562032775324897,0.2228373307115207,0.22223603155588503,0.22193402648506003
0.85,0.22761277648454345,0.22224088883213705,0.8580759706826865,0.8342734068234327,1,1,0.030762449202120123,0.6607100507978798,0.22761181887496595,0.22760407214792217,0.22759415758840706,0.22758398543958844,0.22757355621969694,0.2275628738573232,0.22691928715761742,0.22612235148482543,0.22341580465497632,0.22282967506377113,0.22253528310136894
0.855,0.22805212759946614,0.22284975860608153,0.8628407092198871,0.8396625486117847,1,1,0.029961795274441705,0.6617199547255582,0.2280512304913182,0.2280439452550314,0.22803461927065874,0.2280250468147334,0.22801522612635697,0.22800516008831426,0.22739144388112242,0.22662322725874945,0.22399386865217688,0.22342311294990855,0.22313643690624
0.86,0.22849076323109138,0.223458628380026,0.8676030366533719,0.8450603381412848,1,1,0.02916369383012224,0.6627273061698776,0.2284899247897102,0.22848308843824777,0.2284743364066184,0.22846534871855825,0.22845612163523418,0.228446657161003,0.22786244785509308,0.22712293828320346,0.22457151434516617,0.22401634101556056,0.22373748580028774
0.865,0.2289286901081159,0.2240674981539705,0.872362960977792,0.850466843130728,1,1,0.028368123109720422,0.6637321268902796,0.22892790161425752,0.22892149875797227,0.22891330551974048,0.22890488715849872,0.22889623822575328,0.22888736001586477,0.22833227323573968,0.2276214506662696,0.22514872708065178,0.22460935190382264,0.22433842610503366
0.87,0.2293659148622128,0.22467636792791498,0.8771204901190659,0.8558821318343619,1,1,0.02757506166039081,0.6647344383396091,0.22936517600414616,0.22935919703113217,0.22935154836861496,0.22934368418664208,0.22933559806861847,0.22932729086226808,0.2288009327685722,0.2281187685905883,0.22572550556382798,0.22520214495748464,0.2249392574918642
0.875,0.22980244402995342,0.2252852377018595,0.8818756319353563,0.861306273048293,1,1,0.02678448832987279,0.6657342616701271,0.2298017544986632,0.22979618948946587,0.22978907105798047,0.2297817456225026,0.2297742066517789,0.22976645483484803,0.22926841400908765,0.22861487062256255,0.22630183922691913,0.22579471486780958,0.2255399773063891
0.88,0.23023828405467958,0.22589410747580396,0.8866283942180279,0.8667393361169677,1,1,0.02599638226062856,0.6667316177393713,0.23023764354383508,0.23023248233997706,0.2302258794909028,0.23021907699185112,0.23021206910888137,0.23020485666736995,0.22973470271828153,0.22910973280084707,0.22687771634106008,0.22638705574293463,0.22614058260265324
0.885,0.23067344128832976,0.22650297724974844,0.8913787846925855,0.8721813909397296,1,1,0.0252107228841289,0.6677265271158709,0.23067284949425387,0.23066808509224498,0.23066198303741897,0.23065568734547762,0.23064919415214802,0.23064250472362763,0.230199788702844,0.22960333441892303,0.2274531260490975,0.22697916212739264,0.22674107065289972
0.89,0.2311079219932194,0.22711184702369291,0.8961268110195955,0.8776325079774492,1,1,0.02442748991527921,0.6687190100847208,0.23110737861485808,0.23110300335526662,0.23109738640731087,0.23109158070597335,0.2310855852186883,0.2310794018959742,0.23066365215649912,0.23009564417730785,0.22802805337435017,0.2275710264984636,0.22734143769573842
0.895,0.23154173234377712,0.2277207167976374,0.900872480795587,0.8830927582592369,1,1,0.02364666334698401,0.6697090866530159,0.231541237082669,0.23153724246981428,0.2315320936710042,0.23152676028635483,0.23152124482549213,0.2315155500713453,0.23112626975547743,0.23058662600985513,0.228602481197617,0.22816264025750949,0.2279416794318165
0.9,0.23197487842823836,0.22832958657158187,0.9056158015539385,0.8885622133892326,1,1,0.022868223444844127,0.6706967765551559,0.23197443098848464,0.2319708061842563,0.23196610667707804,0.2319612268123585,0.2319561728238428,0.23195094832888935,0.2315876115009057,0.2310762356035893,0.22917638890457492,0.22875399305121738,0.22854179068443758
0.905,0.23240736625029673,0.22893845634552634,0.9103567807657442,0.8940409455534755,1,1,0.022092150741983452,0.6716820992580165,0.23240696633853172,0.23240369527272636,0.23239942369329322,0.2323949771344032,0.2323903649800997,0.23238559148712593,0.23204763787747035,0.23156441707159228,0.22974975102990028,0.22934507209103408,0.2291417650592763
0.91,0.23283920173071632,0.22954732611947085,0.9150954258406662,0.8995290275268579,1,1,0.02131842603400108,0.6726650739659987,0.23283884905607802,0.2328359060645177,0.2328320381973851,0.232828003078112,0.23282381184420586,0.23281946896932612,0.2325062972968362,0.23205109971472979,0.2303225358619693,0.2299358614526212,0.22974159459410393
0.915,0.233270390708904,0.23015619589341532,0.9198317441277698,0.9050265326801614,1,1,0.02054703037404515,0.6736457196259549,0.23327007722004506,0.2332674262725357,0.2332639349802025,0.23326028766786677,0.2332564949821859,0.23325256100279743,0.23296351887117422,0.23253618951866883,0.23089470196562997,0.2305263403304758,0.23034126888609263
0.92,0.2337009389444434,0.2307650656673598,0.9245657429163425,0.9105335349871785,1,1,0.019777945068005343,0.6746240549319945,0.23370065021750935,0.2336982585994732,0.23369511639821855,0.23369183282524048,0.23368841582927802,0.23368486850300044,0.23341926980818342,0.2330196333820073,0.23146622331881908,0.2311164956522001,0.2309407813989902
0.925,0.23413085211859352,0.2313739354413043,0.9292974294366977,0.9160501090319224,1,1,0.019011151669819426,0.6756000983301804,0.2341305879923652,0.23412843156800522,0.2341256135775151,0.23412267091908012,0.23411960759277628,0.2341164253230284,0.2338735782964532,0.23350144458986838,0.23203709923768825,0.23170632705909402,0.2315401319534319
0.93,0.23456013583574983,0.23198280521524878,0.9340268108609643,0.9215763300159227,1,1,0.01824663197689208,0.6765738680231078,0.23455989615056644,0.2345579559239825,0.23455543951229196,0.23455281588159474,0.23455008468178834,0.23454724613052366,0.2343264387478995,0.23398159840159427,0.23260731399085777,0.2322958266406572,0.23213931659412873
0.935,0.23498879562487224,0.23259167498919325,0.9387538943038597,0.9271122737656126,1,1,0.017484368025621033,0.6775453819743789,0.23498858022260843,0.2349868454569061,0.23498461107302915,0.234982285986149,0.23497986619327263,0.23497735057113686,0.2347778551906593,0.23446007952934406,0.23317685504093752,0.2328849880878121,0.2327383321665067
0.9400000000000001,0.235416836940878,0.23320054476313773,0.9434786868234508,0.9326580167398082,1,1,0.016724342087029,0.6785146579129709,0.2354166456649221,0.23541510904041046,0.23541313961891178,0.23541109375858837,0.23540896532393737,0.2354067522640169,0.23522782036603782,0.23493685875661993,0.2337457038789355,0.23347380209329321,0.2333371740168872
0.9450000000000001,0.23584426516600257,0.2338094145370822,0.948201195421899,0.9382136360372774,1,1,0.015966536662497754,0.6794817133375022,0.23584409786123478,0.23584275439491456,0.235841034632135,0.23583924960882666,0.23583739304711754,0.23583546254585097,0.2356763217594767,0.2354118990612629,0.23431383820390697,0.23406225744487047,0.23393583653910147
0.9500000000000001,0.2362710856111286,0.23441828431102668,0.9529214270461924,0.9437792094044077,1,1,0.015210934479600535,0.6804465655203995,0.23627094212389976,0.23626978677581373,0.2362683017499793,0.23626675954250462,0.23626515562738745,0.23626348783982437,0.23612333561197568,0.23588514825349166,0.23488122880271056,0.23465033945886643,0.23453431239124378
0.9550000000000001,0.23669730351708412,0.23502715408497116,0.9576393885888651,0.9493548152429673,1,1,0.014457518488032062,0.6814092315119679,0.2366971836951947,0.23669620832986796,0.23669494176353179,0.23669362399363836,0.23669225335370697,0.23669082831767874,0.23656882305415813,0.23635653355001449,0.2354478370322966,0.23523802871561952,0.2351325918633981
0.96,0.2371229240559098,0.23563602385891563,0.9623550868887021,0.9549405326179666,1,1,0.013706271855631391,0.6823697281443687,0.23712282774858962,0.23712201487039083,0.23712094728361444,0.23711983439941178,0.23711867703035522,0.23711747430932398,0.23701272166231468,0.2368259503891675,0.23601360981699995,0.23582529854727158,0.23573066162152226
0.965,0.2375479523320981,0.2362448936328601,0.9670685287314328,0.9605364412656163,1,1,0.01295717796449608,0.6833280720355038,0.23754786932887173,0.2375471878777619,0.2375462956962567,0.23754536643448854,0.23754440129017898,0.23754339960969414,0.23745493081035346,0.23729324306290386,0.23657847099302945,0.23641211069124188,0.23632850253416887
0.97,0.23797239338380397,0.2368537634068046,0.9717797208504113,0.966142621601391,1,1,0.01221022040718489,0.6842842795928151,0.23797232247518046,0.23797175036095145,0.23797101197101803,0.23797024669289793,0.2379694543484351,0.23796863400706125,0.237895486017682,0.23775842238570488,0.2371424141471508,0.23699846189986593,0.2369261129774699
0.975,0.23839625218402644,0.2374626331807491,0.9764886699272849,0.9717591547281905,1,1,0.011465382983006811,0.6852383670169931,0.23839619328968054,0.2383957209073722,0.23839511995006832,0.23839450223098602,0.2383938658970366,0.23839320953765689,0.23833444037922294,0.23822152201173055,0.2377054426590438,0.23758435384194695,0.23752349378580867
0.98,0.23881953364176559,0.23807150295469356,0.9811953825926504,0.9773861224446132,1,1,0.010722649694393294,0.6861903503056066,0.23881948668217973,0.23881911058906558,0.2388186366166833,0.23881815392399972,0.23881765991770645,0.2388171528816249,0.23877184590006545,0.23868257530020323,0.23826755988208034,0.23816978817313206,0.23812064578699033
0.985,0.23924224260315183,0.23868037272863807,0.9858998654266992,0.983023607253329,1,1,0.009982004743352146,0.6871402452566479,0.23924220749960357,0.2392419264320694,0.23924157380896077,0.23924121751829946,0.23924085542262774,0.23924048592449204,0.23920775350471382,0.23914161531739042,0.23882876914365,0.23875476653607583,0.23871756980232398
0.99,0.23966438385255004,0.23928924250258254,0.9906021249598501,0.9886716923695671,1,1,0.009243432528001028,0.6880880674719989,0.23966436052709994,0.23966417376967436,0.23966393983572445,0.23966370468024628,0.23966346719882425,0.23966322632147843,0.23964221304628167,0.23959867483856015,0.23938907374548285,0.23933929056060055,0.2393142666467026
0.995,0.2400859621136401,0.23989811227652702,0.9953021676733734,0.9943304617297093,1,1,0.008506917639176992,0.6890338323608229,0.24008595048911968,0.240085857416538,0.2400857408775686,0.24008562401949077,0.2400855065530203,0.24008538806441684,0.24007527331563316,0.24005378634991087,0.23994847696396368,0.23992336186385496,0.23991073712868188
1.0,0.2405069820504715,0.2405069820504715,1.0,1.0,1,1,0.007772444857122196,0.6899775551428777,0.2405069820504715,0.2405069820504715,0.2405069820504715,0.24050698205047136,0.24050698205047127,0.24050698205047122,0.2405069820504732,0.2405069820504748,0.24050698205044377,0.24050698205046925,0.2405069820505581


==> python/NumericAnalysis/shortTermLossalpha4.csv <==
phiL,phiH,alpha,mean,amax,amin,argmin,argminMu
0.01,0.05,0.4,0.9969616836336682,1.0,0.9952370517727863,147.0,0.46
0.01,0.09,0.4,0.9950541518431152,1.0,0.9922850234477112,7724.0,0.48
0.01,0.13,0.4,0.9937001889819861,1.0,0.9902449313356791,15299.0,0.48
0.01,0.17,0.4,0.9926229445203625,1.0,0.9886437920513836,22874.0,0.48
0.01,0.21000000000000002,0.4,0.9917067729626059,1.0,0.9872955881770695,30450.0,0.49
0.01,0.25,0.4,0.9908942980026895,1.0,0.9861062045108676,38025.0,0.49
0.01,0.29000000000000004,0.4,0.990171464382032,1.0,0.9850336673621407,45600.0,0.49
0.01,0.33,0.4,0.9895184723701267,1.0,0.984054472508784,53175.0,0.49
0.01,0.37,0.4,0.9889244160338978,1.0,0.9831487256749346,60750.0,0.49
0.01,0.41000000000000003,0.4,0.9883767058697761,1.0,0.9823213871306967,68325.0,0.49
0.01,0.45,0.4,0.9878667598332279,1.0,0.9815591950738219,75899.0,0.48
0.01,0.49,0.4,0.9873898087293552,1.0,0.9808452621892916,83474.0,0.48
0.01,0.53,0.4,0.9869338477948829,1.0,0.9801684750395688,91049.0,0.48
0.01,0.5700000000000001,0.4,0.9864996121625049,1.0,0.9795086477625679,98624.0,0.48
0.01,0.61,0.4,0.9860724028777685,1.0,0.9788652978850453,106199.0,0.48
0.01,0.65,0.4,0.9856635334804571,1.0,0.9782426553772242,113774.0,0.48
0.01,0.6900000000000001,0.4,0.9852668589595714,1.0,0.977630484651957,121348.0,0.47000000000000003
0.01,0.73,0.4,0.9848770989895556,1.0,0.9770285346649309,128923.0,0.47000000000000003
0.01,0.77,0.4,0.9844997961210482,1.0,0.9764426610170595,136498.0,0.47000000000000003
0.01,0.81,0.4,0.9841302573444483,1.0,0.9758649000551586,143770.0,0.47000000000000003
0.01,0.85,0.4,0.9837705408916368,1.0,0.9752986337947879,149830.0,0.47000000000000003
0.01,0.89,0.4,0.9834146235793352,1.0,0.974746303688908,154678.0,0.47000000000000003
0.01,0.93,0.4,0.9830704383104117,1.0,0.9742002446840645,158314.0,0.47000000000000003
0.01,0.97,0.4,0.9827250484808336,1.0,0.9736583000928613,160737.0,0.46
0.03,0.07,0.4,0.9983531833752826,1.0,0.9974878397095371,752.0,0.45
0.03,0.11,0.4,0.9965487420815498,1.0,0.9946092416593231,8328.0,0.46
0.03,0.15,0.4,0.9951643363210624,1.0,0.9924121934326312,15903.0,0.46
0.03,0.19,0.4,0.9940301787203053,1.0,0.9906403939218341,23479.0,0.47000000000000003
0.03,0.23,0.4,0.9930460252711427,1.0,0.9891348488961675,31054.0,0.47000000000000003
0.03,0.27,0.4,0.9921797660043647,1.0,0.9878130606045782,38630.0,0.48
0.03,0.31000000000000005,0.4,0.9914099262508804,1.0,0.9866320345943691,46205.0,0.48
0.03,0.35,0.4,0.9907160893775232,1.0,0.9855584737410688,53780.0,0.48
0.03,0.39,0.4,0.990085506617645,1.0,0.9845915685957505,61355.0,0.48
0.03,0.43000000000000005,0.4,0.9895023555922198,1.0,0.9837114975278417,68930.0,0.48
0.03,0.47,0.4,0.9889603088289705,1.0,0.9828995437801231,76505.0,0.48
0.03,0.51,0.4,0.9884505054857315,1.0,0.982138238947228,84080.0,0.48
0.03,0.55,0.4,0.9879637789393407,1.0,0.98140718261159,91654.0,0.47000000000000003
0.03,0.5900000000000001,0.4,0.9874971057578967,1.0,0.9806991432629263,99229.0,0.47000000000000003
0.03,0.63,0.4,0.9870461940598858,1.0,0.980013764226372,106804.0,0.47000000000000003
0.03,0.67,0.4,0.9866124585515552,1.0,0.9793525093129392,114379.0,0.47000000000000003
0.03,0.7100000000000001,0.4,0.9861916568296368,1.0,0.9787081283447928,121954.0,0.47000000000000003
0.03,0.75,0.4,0.985782267696447,1.0,0.9780785843858447,129529.0,0.47000000000000003
0.03,0.79,0.4,0.9853839804325802,1.0,0.9774647560146599,137104.0,0.47000000000000003
0.03,0.8300000000000001,0.4,0.984996918281255,1.0,0.9768684210011013,144376.0,0.47000000000000003
0.03,0.87,0.4,0.9846181843239568,1.0,0.9762798296026522,150435.0,0.46
0.03,0.91,0.4,0.9842469646576996,1.0,0.9757003701370376,155283.0,0.46
0.03,0.9500000000000001,0.4,0.9838847451424804,1.0,0.9751354338774885,158919.0,0.46
0.03,0.99,0.4,0.983530195411455,1.0,0.9745823121150357,161343.0,0.46
0.05,0.09,0.4,0.9990308901531317,1.0,0.9985310760101149,1359.0,0.46
0.05,0.13,0.4,0.997447168121617,1.0,0.9960734143096506,8933.0,0.45
0.05,0.16999999999999998,0.4,0.9961246730973818,1.0,0.9939570059521147,16508.0,0.45
0.05,0.21000000000000002,0.4,0.994997338578148,1.0,0.992163029786502,24084.0,0.46
0.05,0.25,0.4,0.9940060716122786,1.0,0.9906022676439445,31660.0,0.47000000000000003
0.05,0.29,0.4,0.9931312071080283,1.0,0.989222068410837,39235.0,0.47000000000000003
0.05,0.33,0.4,0.9923495849576907,1.0,0.9879845451042473,46810.0,0.47000000000000003
0.05,0.37,0.4,0.9916425527137609,1.0,0.98687430566355,54385.0,0.47000000000000003
0.05,0.41,0.4,0.9909963167212773,1.0,0.9858759481673125,61960.0,0.47000000000000003
0.05,0.45,0.4,0.9903980724045874,1.0,0.9849608812207147,69535.0,0.47000000000000003
0.05,0.49,0.4,0.9898421478956857,1.0,0.9841128157217756,77110.0,0.47000000000000003
0.05,0.53,0.4,0.9893100655687391,1.0,0.9833067128567814,84685.0,0.47000000000000003
0.05,0.5700000000000001,0.4,0.9888043543252782,1.0,0.9825354794127048,92260.0,0.47000000000000003
0.05,0.6100000000000001,0.4,0.9883193912384315,1.0,0.981794215867589,99835.0,0.47000000000000003
0.05,0.65,0.4,0.9878525255848111,1.0,0.9810790144379261,107410.0,0.47000000000000003
0.05,0.6900000000000001,0.4,0.98740291101436,1.0,0.9803901284442441,114985.0,0.47000000000000003
0.05,0.7300000000000001,0.4,0.9869687112689738,1.0,0.9797209939760885,122559.0,0.46
0.05,0.77,0.4,0.9865450506847079,1.0,0.9790685034870258,130134.0,0.46
0.05,0.81,0.4,0.986133885863395,1.0,0.9784321759792507,137709.0,0.46
0.05,0.8500000000000001,0.4,0.9857329676655505,1.0,0.9778103184316049,144981.0,0.46
0.05,0.89,0.4,0.9853427552919948,1.0,0.977205188500902,151041.0,0.46
0.05,0.93,0.4,0.9849621624159612,1.0,0.9766149484815106,155889.0,0.46
0.05,0.9700000000000001,0.4,0.984589425943607,1.0,0.9760359165973872,159525.0,0.46


==> python/NumericAnalysis/shortTermLossalpha6.csv <==
phiL,phiH,alpha,mean,amax,amin,argmin,argminMu
0.01,0.05,0.6,0.996067749277404,1.0,0.9937736755601728,250.0,0.48
0.01,0.09,0.6,0.9936411511437088,1.0,0.9899880396012894,7826.0,0.49
0.01,0.13,0.6,0.9918844168869247,1.0,0.9872952980712951,15401.0,0.49
0.01,0.17,0.6,0.9904709432944571,1.0,0.9851417102910062,22976.0,0.49
0.01,0.21000000000000002,0.6,0.9892720082509097,1.0,0.9833142544621198,30550.0,0.48
0.01,0.25,0.6,0.9882220426243766,1.0,0.9817129074788052,38125.0,0.48
0.01,0.29000000000000004,0.6,0.9872829160147373,1.0,0.9802786791005781,45700.0,0.48
0.01,0.33,0.6,0.9864280900468215,1.0,0.9789670678137922,53274.0,0.47000000000000003
0.01,0.37,0.6,0.9856435475276236,1.0,0.9777597622926149,60849.0,0.47000000000000003
0.01,0.41000000000000003,0.6,0.9849171210539592,1.0,0.9766420298653784,68424.0,0.47000000000000003
0.01,0.45,0.6,0.9842382125061874,1.0,0.9755896838920123,75998.0,0.46
0.01,0.49,0.6,0.983600228080328,1.0,0.974595979487299,83573.0,0.46
0.01,0.53,0.6,0.9830006621414827,1.0,0.9736644014591652,91148.0,0.46
0.01,0.5700000000000001,0.6,0.9824319977947077,1.0,0.9727760174005368,98722.0,0.45
0.01,0.61,0.6,0.9818906374033691,1.0,0.9719222995665625,106297.0,0.45
0.01,0.65,0.6,0.981376758338435,1.0,0.9711140573048465,113872.0,0.45
0.01,0.6900000000000001,0.6,0.9808858360915423,1.0,0.970341779572471,121447.0,0.45
0.01,0.73,0.6,0.9804148135866771,1.0,0.9695919322824775,129021.0,0.44
0.01,0.77,0.6,0.9799630073794453,1.0,0.9688702089088117,136596.0,0.44
0.01,0.81,0.6,0.9795310186209615,1.0,0.9681827509500914,143868.0,0.44
0.01,0.85,0.6,0.9791143214617304,1.0,0.9675185355039161,149928.0,0.44
0.01,0.89,0.6,0.9787117210685884,1.0,0.9668665334563136,154775.0,0.43
0.01,0.93,0.6,0.9783249250659011,1.0,0.9662400922263457,158411.0,0.43
0.01,0.97,0.6,0.9779517113213781,1.0,0.9656383310388932,160835.0,0.43
0.03,0.07,0.6,0.9977332050313044,1.0,0.9965075360039836,853.0,0.45
0.03,0.11,0.6,0.9954339132560668,1.0,0.9928022461196312,8429.0,0.46
0.03,0.15,0.6,0.9936516467176618,1.0,0.9899507596488688,16005.0,0.47000000000000003
0.03,0.19,0.6,0.9921828151704526,1.0,0.9876271169741604,23580.0,0.47000000000000003
0.03,0.23,0.6,0.9909235602817716,1.0,0.9856514729494941,31155.0,0.47000000000000003
0.03,0.27,0.6,0.9898160487464528,1.0,0.983924100936479,38730.0,0.47000000000000003
0.03,0.31000000000000005,0.6,0.9888225132431839,1.0,0.9823784775924026,46304.0,0.46
0.03,0.35,0.6,0.9879193613965362,1.0,0.9809732537588878,53879.0,0.46
0.03,0.39,0.6,0.9870900139504483,1.0,0.9796843299262709,61454.0,0.46
0.03,0.43000000000000005,0.6,0.9863221317756085,1.0,0.9784920387104035,69029.0,0.46
0.03,0.47,0.6,0.9856062861392691,1.0,0.9773813949794512,76604.0,0.46
0.03,0.51,0.6,0.9849351095648967,1.0,0.976333861494136,84178.0,0.45
0.03,0.55,0.6,0.9843027344989712,1.0,0.9753464249496606,91753.0,0.45
0.03,0.5900000000000001,0.6,0.983704410007866,1.0,0.9744117003747941,99328.0,0.45
0.03,0.63,0.6,0.983136233930586,1.0,0.9735235006597248,106902.0,0.44
0.03,0.67,0.6,0.9825956255425292,1.0,0.9726708327711634,114477.0,0.44
0.03,0.7100000000000001,0.6,0.9820813159035655,1.0,0.9718610025043398,122052.0,0.44
0.03,0.75,0.6,0.9815891005243967,1.0,0.9710853048968323,129627.0,0.44
0.03,0.79,0.6,0.9811169656453465,1.0,0.9703406407899376,137202.0,0.44
0.03,0.8300000000000001,0.6,0.980663171915795,1.0,0.969616593537828,144473.0,0.43
0.03,0.87,0.6,0.9802273963208332,1.0,0.9689207276294892,150533.0,0.43
0.03,0.91,0.6,0.9798094060303638,1.0,0.9682548607430166,155381.0,0.43
0.03,0.9500000000000001,0.6,0.9794059026976789,1.0,0.9676114239708724,159017.0,0.43
0.03,0.99,0.6,0.979015836659048,1.0,0.9669836813351601,161440.0,0.42
0.05,0.09,0.6,0.9986243339939274,1.0,0.9979137062494298,1460.0,0.46
0.05,0.13,0.6,0.9965610414071715,1.0,0.9946699831767178,9034.0,0.45
0.05,0.16999999999999998,0.6,0.9948568370037612,1.0,0.9919208876401622,16609.0,0.45
0.05,0.21000000000000002,0.6,0.9934108331068902,1.0,0.9895937206451813,24185.0,0.46
0.05,0.25,0.6,0.9921514725375445,1.0,0.9875777920076904,31760.0,0.46
0.05,0.29,0.6,0.9910328326727821,1.0,0.9857977348535427,39335.0,0.46
0.05,0.33,0.6,0.9900231741995537,1.0,0.9841977912593123,46909.0,0.45
0.05,0.37,0.6,0.9891023646710998,1.0,0.9827425940075732,54484.0,0.45
0.05,0.41,0.6,0.9882530135774908,1.0,0.9814021815464847,62059.0,0.45
0.05,0.45,0.6,0.9874663541881802,1.0,0.980164165161238,69634.0,0.45
0.05,0.49,0.6,0.9867315059050602,1.0,0.9790088995149361,77209.0,0.45
0.05,0.53,0.6,0.9860417081023152,1.0,0.9779255451058783,84784.0,0.45
0.05,0.5700000000000001,0.6,0.985391456232492,1.0,0.9769017254194866,92358.0,0.44
0.05,0.6100000000000001,0.6,0.9847762030760508,1.0,0.9759312518902096,99933.0,0.44
0.05,0.65,0.6,0.9841921510063044,1.0,0.9750099998004904,107508.0,0.44
0.05,0.6900000000000001,0.6,0.9836360970074963,1.0,0.974132909921722,115083.0,0.44
0.05,0.7300000000000001,0.6,0.9831053149067869,1.0,0.9732951475323168,122657.0,0.43
0.05,0.77,0.6,0.9825988583568773,1.0,0.972490740762032,130232.0,0.43
0.05,0.81,0.6,0.98211391678228,1.0,0.9717205462390958,137807.0,0.43
0.05,0.8500000000000001,0.6,0.9816483733679311,1.0,0.9709808960633882,145079.0,0.43
0.05,0.89,0.6,0.9812006645514341,1.0,0.9702693399736118,151139.0,0.43
0.05,0.93,0.6,0.9807694127804292,1.0,0.9695800447492969,155986.0,0.42
0.05,0.9700000000000001,0.6,0.9803533985487903,1.0,0.968910630853545,159622.0,0.42


==> python/NumericAnalysis/valueOfConfoundingalpha4.csv <==
phiL,phiH,alpha,mean,amax,amin,argmax,argmaxMu
0.01,0.05,0.4,0.0012759203007907617,0.0023273221021896107,0.0,125.0,0.24
0.01,0.09,0.4,0.004036663147083702,0.007154449569712664,0.0,7702.0,0.26
0.01,0.13,0.4,0.006777782277066942,0.011885126028738405,0.0,15277.0,0.26
0.01,0.17,0.4,0.00934593495092377,0.016304477492899646,0.0,22852.0,0.26
0.01,0.21000000000000002,0.4,0.011743920741237928,0.020426869504952264,0.0,30427.0,0.26
0.01,0.25,0.4,0.013998611091633837,0.024301717924816557,0.0,38001.0,0.25
0.01,0.29000000000000004,0.4,0.016118787084885774,0.027954629253036645,0.0,45576.0,0.25
0.01,0.33,0.4,0.018117848576348374,0.031402334406666926,0.0,53151.0,0.25
0.01,0.37,0.4,0.020007021436341896,0.03466618814279485,0.0,60726.0,0.25
0.01,0.41000000000000003,0.4,0.02179713803080173,0.03777503453494026,0.0,68300.0,0.24
0.01,0.45,0.4,0.023497863478271187,0.040739875356324756,0.0,75875.0,0.24
0.01,0.49,0.4,0.025117608634245597,0.04357114401387753,0.0,83450.0,0.24
0.01,0.53,0.4,0.026662474122167115,0.04628076963167038,0.0,91025.0,0.24
0.01,0.5700000000000001,0.4,0.028134088501447146,0.04888517504633467,0.0,98599.0,0.23
0.01,0.61,0.4,0.02953958607182532,0.05139658566962527,0.0,106174.0,0.23
0.01,0.65,0.4,0.030886819176522425,0.053814285724050295,0.0,113749.0,0.23
0.01,0.6900000000000001,0.4,0.03217789255947572,0.05614510961152074,0.0,121324.0,0.23
0.01,0.73,0.4,0.03341850127935911,0.05839510667662501,0.0,128899.0,0.23
0.01,0.77,0.4,0.03461379569089096,0.060572493658269076,0.0,136473.0,0.22
0.01,0.81,0.4,0.035764553025672566,0.06269243144938241,0.0,143745.0,0.22
0.01,0.85,0.4,0.036875376242639965,0.06474659035563637,0.0,149805.0,0.22
0.01,0.89,0.4,0.03795015562546287,0.06673882135491419,0.0,154653.0,0.22
0.01,0.93,0.4,0.03898859181886531,0.06866983054643425,0.0,158289.0,0.22
0.01,0.97,0.4,0.03999408515035777,0.070538797344683,0.0,160713.0,0.22
0.03,0.07,0.4,4.6046927901732805e-05,9.095679790743626e-05,0.0,715.0,0.08
0.03,0.11,0.4,0.0008934530174501999,0.0016675119223141862,0.0,8303.0,0.21
0.03,0.15,0.4,0.0022208616355964997,0.004047363725349735,0.0,15881.0,0.24
0.03,0.19,0.4,0.0037084227435098846,0.006671645759737361,0.0,23457.0,0.25
0.03,0.23,0.4,0.005251570229525566,0.009372756620825588,0.0,31033.0,0.26
0.03,0.27,0.4,0.006797566511850676,0.012064750419392785,0.0,38608.0,0.26
0.03,0.31000000000000005,0.4,0.00831798351498472,0.014706031589369612,0.0,46183.0,0.26
0.03,0.35,0.4,0.009798498841771495,0.017278207157691544,0.0,53758.0,0.26
0.03,0.39,0.4,0.011235171413674593,0.01977349602628023,0.0,61333.0,0.26
0.03,0.43000000000000005,0.4,0.01262413392915433,0.02218955201140506,0.0,68908.0,0.26
0.03,0.47,0.4,0.013965928244317994,0.024526881683507595,0.0,76483.0,0.26
0.03,0.51,0.4,0.015260489873132745,0.026787487186913823,0.0,84058.0,0.26
0.03,0.55,0.4,0.016505637807047856,0.028983043332362655,0.0,91632.0,0.25
0.03,0.5900000000000001,0.4,0.017703897233885435,0.03110905822100347,0.0,99207.0,0.25
0.03,0.63,0.4,0.018858486906973445,0.03316857720109555,0.0,106782.0,0.25
0.03,0.67,0.4,0.01997365405421118,0.03516465309584619,0.0,114357.0,0.25
0.03,0.7100000000000001,0.4,0.021050000463447224,0.037100255949264506,0.0,121932.0,0.25
0.03,0.75,0.4,0.022089750217989406,0.03898809850476104,0.0,129506.0,0.24
0.03,0.79,0.4,0.023095960388806333,0.04081900412677668,0.0,137081.0,0.24
0.03,0.8300000000000001,0.4,0.02407178255589037,0.04259099551912648,0.0,144353.0,0.24
0.03,0.87,0.4,0.02501689680998122,0.044307489045144956,0.0,150413.0,0.24
0.03,0.91,0.4,0.02593288148198804,0.045984355353195935,0.0,155260.0,0.23
0.03,0.9500000000000001,0.4,0.02682349471951481,0.04761720100531891,0.0,158896.0,0.23
0.03,0.99,0.4,0.02768933575074507,0.04920337390049066,0.0,161320.0,0.23
0.05,0.09,0.4,1.635711228815902e-14,3.543645423727258e-14,0.0,1313.0,0.0
0.05,0.13,0.4,0.00019786980039680457,0.00038451958652744445,0.0,8901.0,0.13
0.05,0.16999999999999998,0.4,0.0008653463065574773,0.001626327913485357,0.0,16483.0,0.2
0.05,0.21000000000000002,0.4,0.001778049718949534,0.003280842119688975,0.0,24061.0,0.23
0.05,0.25,0.4,0.0028230985964668243,0.005147262497586677,0.0,31637.0,0.24
0.05,0.29,0.4,0.003932437325513136,0.007110683940880417,0.0,39213.0,0.25
0.05,0.33,0.4,0.005066994037822967,0.00910612750872819,0.0,46788.0,0.25
0.05,0.37,0.4,0.006204845162104273,0.011105630552469716,0.0,54364.0,0.26
0.05,0.41,0.4,0.007333817643113949,0.013084401816409798,0.0,61939.0,0.26
0.05,0.45,0.4,0.008444548269219023,0.015031810040102149,0.0,69514.0,0.26
0.05,0.49,0.4,0.009533120446455172,0.016941569433139403,0.0,77089.0,0.26
0.05,0.53,0.4,0.010592056345441506,0.018810080725363734,0.0,84664.0,0.26
0.05,0.5700000000000001,0.4,0.011620833106163615,0.020635465770657453,0.0,92239.0,0.26
0.05,0.6100000000000001,0.4,0.012619836668536772,0.022418751874186103,0.0,99813.0,0.25
0.05,0.65,0.4,0.013589792900315527,0.024162671678923737,0.0,107388.0,0.25
0.05,0.6900000000000001,0.4,0.014532976523986146,0.02585941468643579,0.0,114963.0,0.25
0.05,0.7300000000000001,0.4,0.015449218890011359,0.0275070329168529,0.0,122538.0,0.25
0.05,0.77,0.4,0.01633948322099797,0.02910755552562065,0.0,130113.0,0.25
0.05,0.81,0.4,0.017204737488780222,0.03067275534169197,0.0,137687.0,0.24
0.05,0.8500000000000001,0.4,0.01804593346190833,0.032198380397626514,0.0,144959.0,0.24
0.05,0.89,0.4,0.018865505556544822,0.033683165620483575,0.0,151019.0,0.24
0.05,0.93,0.4,0.019664113483212446,0.03512874879254635,0.0,155867.0,0.24
0.05,0.9700000000000001,0.4,0.020441556526981316,0.03653668065233796,0.0,159503.0,0.24


==> python/NumericAnalysis/valueOfConfoundingalpha6.csv <==
phiL,phiH,alpha,mean,amax,amin,argmax,argmaxMu
0.01,0.05,0.6,0.0024568750849173044,0.004430139057376729,0.0,228.0,0.26
0.01,0.09,0.6,0.006734334191304261,0.011940034206524938,0.0,7803.0,0.26
0.01,0.13,0.6,0.010701006244907508,0.018934000242177097,0.0,15378.0,0.26
0.01,0.17,0.6,0.014260577688047109,0.02527612166469455,0.0,22952.0,0.25
0.01,0.21000000000000002,0.6,0.017465178121059646,0.03105143504475693,0.0,30526.0,0.24
0.01,0.25,0.6,0.020372323660331076,0.03635704469655781,0.0,38101.0,0.24
0.01,0.29000000000000004,0.6,0.023029159570947973,0.041271519168203326,0.0,45675.0,0.23
0.01,0.33,0.6,0.025472922970264916,0.04584004776219788,0.0,53250.0,0.23
0.01,0.37,0.6,0.027734465471195995,0.05013284537279245,0.0,60824.0,0.22
0.01,0.41000000000000003,0.6,0.029837990714089154,0.054161745095812674,0.0,68399.0,0.22
0.01,0.45,0.6,0.03180103746094259,0.05797613379841938,0.0,75973.0,0.21
0.01,0.49,0.6,0.03363971320753244,0.061593546314363055,0.0,83548.0,0.21
0.01,0.53,0.6,0.035370239821779434,0.06501972789272888,0.0,91123.0,0.21
0.01,0.5700000000000001,0.6,0.03700033530863241,0.0683097105971595,0.0,98697.0,0.2
0.01,0.61,0.6,0.03853934686504361,0.07144595322661763,0.0,106272.0,0.2
0.01,0.65,0.6,0.03999865848191678,0.07443797691793559,0.0,113847.0,0.2
0.01,0.6900000000000001,0.6,0.041383071535628965,0.07732447910900324,0.0,121421.0,0.19
0.01,0.73,0.6,0.04269764547731387,0.08010218158271348,0.0,128996.0,0.19
0.01,0.77,0.6,0.0439489090944087,0.08276639439137246,0.0,136571.0,0.19
0.01,0.81,0.6,0.04514389251745032,0.08532471225891784,0.0,143843.0,0.19
0.01,0.85,0.6,0.04628338992785627,0.08781591358669451,0.0,149902.0,0.18
0.01,0.89,0.6,0.047371131560131306,0.09022415732403392,0.0,154750.0,0.18
0.01,0.93,0.6,0.04841303147598048,0.09254569130331203,0.0,158386.0,0.18
0.01,0.97,0.6,0.0494119586496238,0.0947854212742384,0.0,160810.0,0.18
0.03,0.07,0.6,0.00018039517366363002,0.00035283604838933364,0.0,821.0,0.13
0.03,0.11,0.6,0.001623164418758864,0.0030275555857724257,0.0,8405.0,0.22
0.03,0.15,0.6,0.0035806945818695527,0.006575882257321165,0.0,15982.0,0.24
0.03,0.19,0.6,0.005650409828177275,0.010312036450678732,0.0,23558.0,0.25
0.03,0.23,0.6,0.0077001243132762106,0.014020214736679783,0.0,31133.0,0.25
0.03,0.27,0.6,0.009682649723939587,0.01762257490150212,0.0,38708.0,0.25
0.03,0.31000000000000005,0.6,0.01157970349569596,0.02109752974745856,0.0,46282.0,0.24
0.03,0.35,0.6,0.013387838374977357,0.024436584347357012,0.0,53857.0,0.24
0.03,0.39,0.6,0.015108904420975561,0.027635060086023025,0.0,61432.0,0.24
0.03,0.43000000000000005,0.6,0.016746766737293858,0.0307095821144347,0.0,69006.0,0.23
0.03,0.47,0.6,0.018306059056408194,0.03366270573450558,0.0,76581.0,0.23
0.03,0.51,0.6,0.019791584704478324,0.03649375748203338,0.0,84156.0,0.23
0.03,0.55,0.6,0.021208028966115348,0.039225310698153514,0.0,91730.0,0.22
0.03,0.5900000000000001,0.6,0.022559827098192823,0.041857329305532764,0.0,99305.0,0.22
0.03,0.63,0.6,0.023851111144304417,0.04438783851484224,0.0,106880.0,0.22
0.03,0.67,0.6,0.025086396514331994,0.046832204409730446,0.0,114454.0,0.21
0.03,0.7100000000000001,0.6,0.02627073426794269,0.04920356168327395,0.0,122029.0,0.21
0.03,0.75,0.6,0.02740536968730199,0.05149028808262068,0.0,129604.0,0.21
0.03,0.79,0.6,0.028493230804977815,0.05369667809060627,0.0,137179.0,0.21
0.03,0.8300000000000001,0.6,0.0295370062444254,0.05584450363603967,0.0,144450.0,0.2
0.03,0.87,0.6,0.030540427753244247,0.0579317762104622,0.0,150510.0,0.2
0.03,0.91,0.6,0.031506933346501884,0.059951038652617715,0.0,155358.0,0.2
0.03,0.9500000000000001,0.6,0.032436364585472714,0.061905416428499185,0.0,158994.0,0.2
0.03,0.99,0.6,0.03333064031252767,0.063806596536893,0.0,161417.0,0.19
0.05,0.09,0.6,0.0,0.0,0.0,1414.0,0.0
0.05,0.13,0.6,0.00041308007797714907,0.0008036155838832291,0.0,9004.0,0.15
0.05,0.16999999999999998,0.6,0.0014185419561708603,0.002691152472150851,0.0,16584.0,0.2
0.05,0.21000000000000002,0.6,0.002680467927418397,0.005023978125804134,0.0,24161.0,0.22
0.05,0.25,0.6,0.004048866402086438,0.007541037026442876,0.0,31737.0,0.23
0.05,0.29,0.6,0.00545129053066592,0.010116919861851035,0.0,39313.0,0.24
0.05,0.33,0.6,0.0068493691282639334,0.012695574640529462,0.0,46888.0,0.24
0.05,0.37,0.6,0.008224565349317167,0.01523990178279966,0.0,54463.0,0.24
0.05,0.41,0.6,0.009564377207794973,0.017734196514492363,0.0,62037.0,0.23
0.05,0.45,0.6,0.010866289523355582,0.0201728182487184,0.0,69612.0,0.23
0.05,0.49,0.6,0.012125820479700691,0.02254718645324913,0.0,77187.0,0.23
0.05,0.53,0.6,0.013342494187276068,0.024854543386120205,0.0,84762.0,0.23
0.05,0.5700000000000001,0.6,0.01451672319943366,0.027093973011652523,0.0,92337.0,0.23
0.05,0.6100000000000001,0.6,0.01564943887534151,0.029274966676104425,0.0,99911.0,0.22
0.05,0.65,0.6,0.016741872646138623,0.03139702533207327,0.0,107486.0,0.22
0.05,0.6900000000000001,0.6,0.01779541856070075,0.03345578305036434,0.0,115061.0,0.22
0.05,0.7300000000000001,0.6,0.01881154619034706,0.03545280273607621,0.0,122636.0,0.22
0.05,0.77,0.6,0.019793201331719388,0.037397537285626864,0.0,130210.0,0.21
0.05,0.81,0.6,0.02074103987176191,0.039296658438576694,0.0,137785.0,0.21
0.05,0.8500000000000001,0.6,0.021656127546195236,0.04114091371421077,0.0,145057.0,0.21
0.05,0.89,0.6,0.022539829834165123,0.04293205805199067,0.0,151117.0,0.21
0.05,0.93,0.6,0.023393457705374255,0.044671833861594484,0.0,155965.0,0.21
0.05,0.9700000000000001,0.6,0.024218263851698892,0.04638171142995263,0.0,159600.0,0.2


==> python/uniformDemandExampleConvergence.csv <==
belief,Myopic,Truth,sigma,phi,optAlphaL,optAlphaH,optPrice,succProb,Values2
0.0,0.04457470092276997,0.04457470092276997,0.0,0.0,1,1,0.1619503982328954,0.21844960176710462,0.04457470092276998
0.005,0.04476127428527388,0.04465469200127166,0.005126962040574037,0.004964307874692549,1,1,0.16099233344930514,0.21943566655069485,0.044761257769326726
0.01,0.04494191945425593,0.044734683079773345,0.010251553576223487,0.009928887481762419,1,1,0.1600655733071757,0.2203904266928243,0.044941889579886596
0.015,0.04511717602848166,0.044814674158275024,0.015373853353462055,0.014893743704651173,1,1,0.15916727451448687,0.22131672548551312,0.04511713527011178
0.02,0.04528750652464567,0.04489466523677671,0.02049393160687118,0.019858880947471066,1,1,0.158294999765339,0.222217000234661,0.045287456846621235
0.025,0.045453310961732614,0.044974656315278395,0.025611851471397305,0.024824303213787837,1,1,0.15744664093972102,0.22309335906027902,0.04545325394131208
0.03,0.04561493807863399,0.04505464739378008,0.030727670092983127,0.029790014168639845,1,1,0.15662036003044233,0.22394763996955766,0.045614874995078894
0.035,0.04577269408881641,0.04513463847228177,0.03584143951443729,0.03475601718805822,1,1,0.15581454303872655,0.22478145696127347,0.045772625989023326
0.04,0.045926849602378306,0.045214629550783446,0.040953207391022886,0.03972231539911087,1,1,0.15502776351966788,0.22559623648033214,0.04592677734996349
0.045,0.04607764516361449,0.04529462062928513,0.04606301757509774,0.04468891171265418,1,1,0.15425875341809414,0.22639324658190582,0.04607756947612503
0.05,0.04622529572819718,0.04537461170778682,0.05117091059869031,0.04965580885039649,1,1,0.153506379488299,0.227173620511701,0.04622521720566955
0.055,0.046369994318056815,0.0454546027862885,0.056276924075550225,0.054623009367470644,1,1,0.15276962404402597,0.22793837595597405,0.04636991346518116
0.06,0.04651191503133952,0.04553459386479019,0.06138109303895931,0.059590515671421075,1,1,0.1520475691047191,0.2286884308952809,0.04651183227483775
0.065,0.04665121554129885,0.045614584943291875,0.06648345022777537,0.06455833003829944,1,1,0.1513393832331899,0.2294246167668101,0.046651131243678076
0.07,0.04678803918633566,0.045694576021793554,0.07158402633037048,0.06952645462640661,1,1,0.15064431052646945,0.23014768947353056,0.04678795365686708
0.075,0.04692251673008392,0.04577456710029524,0.07668285019402973,0.07449489148810254,1,1,0.1499616613443766,0.2308583386556234,0.04692243023363675
0.08,0.04705476785305548,0.045854558178796925,0.0817799490057926,0.07946364258001741,1,1,0.14929080445187853,0.23155719554812146,0.047054680617257295
0.085,0.047184902424246625,0.04593454925729861,0.08687534844951031,0.08443270977193007,1,1,0.14863116032034948,0.23224483967965048,0.047184814645327026
0.09,0.04731302159112131,0.0460145403358003,0.0919690728429609,0.08940209485452842,1,1,0.1479821953854271,0.2329218046145729,0.047312933438711194
0.095,0.04743921871870347,0.046094531414301976,0.09706114525813676,0.09437179954622543,1,1,0.14734341709962168,0.23358858290037832,0.04743913033980006
0.1,0.04756358020254749,0.04617452249280366,0.10215158762724962,0.09934182549917299,1,1,0.14671436964923273,0.2342456303507673,0.04756349172480816
0.105,0.04768618617569057,0.04625451357130535,0.10724042083654647,0.10431217430459071,1,1,0.14609463022969807,0.23489336977030195,0.04768609771018341
0.11,0.04780711112600904,0.04633450464980703,0.1123276648096689,0.10928284749750661,1,1,0.14548380579288508,0.23553219420711488,0.04780702276952073
0.115,0.04792642443747748,0.04641449572830872,0.11741333858199891,0.1142538465609901,1,1,0.14488153019523134,0.23616246980476868,0.04792633627445873
0.12,0.04804419086648905,0.0464944868068104,0.12249746036719973,0.11922517292994547,1,1,0.14428746168796253,0.2367845383120375,0.04804410297070149
0.125,0.048160470962512934,0.046574477885312084,0.12758004761696867,0.12419682799452245,1,1,0.14370128070053567,0.23739871929946432,0.04816038339842884
0.13,0.04827532144083731,0.04665446896381377,0.13266111707486317,0.12916881310319234,1,1,0.14312268787649313,0.2380053121235069,0.048275234264833905
0.135,0.048388795513903966,0.046734460042315455,0.13774068482493146,0.1341411295655306,1,1,0.14255140232746025,0.23860459767253978,0.04838870877528606
0.14,0.04850094318672117,0.04681445112081714,0.14281876633577317,0.13911377865474128,1,1,0.14198716007638745,0.23919683992361257,0.04850085692859975
0.145,0.04861181152100278,0.04689444219931882,0.1478953765005655,0.14408676160995285,1,1,0.14142971266555393,0.23978228733444606,0.04861172578105235
0.15,0.048721444871986645,0.046974433277820506,0.15297052967351635,0.14906007963831222,1,1,0.14087882590850917,0.2403611740914908,0.04872135968310001
0.155,0.04882988510130904,0.04705442435632219,0.15804423970314327,0.15403373391689817,1,1,0.14033427876816812,0.24093372123183188,0.04882980049216501
0.16,0.04893717176882807,0.04713441543482388,0.1631165199627246,0.15900772559447499,1,1,0.13979586234581678,0.24150013765418324,0.048937087764385066
0.165,0.049043342305886264,0.04721440651332556,0.168187383378223,0.16398205579310235,1,1,0.13926337896791394,0.24206062103208603,0.049043258927812625
0.17,0.04914843217216081,0.04729439759182725,0.17325684245394546,0.16895672560961655,1,1,0.13873664135936986,0.2426153586406301,0.04914834943921077
0.17500000000000002,0.049252474997962085,0.04737438867032893,0.17832490929616965,0.17393173611699614,1,1,0.13821547189349864,0.24316452810650135,0.04925239292630519
0.18,0.04935550271359761,0.047454379748830613,0.1833915956349389,0.1789070883656235,1,1,0.1376997019101281,0.24370829808987193,0.04935542131710777
0.185,0.049457545667209335,0.0475343708273323,0.1884569128442052,0.18388278338445174,1,1,0.13718917109444667,0.24424682890555333,0.04945746495771925
0.19,0.049558632732315415,0.047614361905833985,0.19352087196047651,0.1888588221820872,1,1,0.13668372691010378,0.24478027308989625,0.049558552719840776
0.195,0.04965879140613496,0.04769435298433567,0.1985834837001096,0.19383520574779362,1,1,0.13618322408088093,0.2453087759191191,0.049658712099072466
0.2,0.04975804789964265,0.04777434406283735,0.20364475847537158,0.19881193505242706,1,1,0.13568752411594337,0.24583247588405666,0.04975796930494526
0.20500000000000002,0.04985642722018842,0.047854335141339036,0.2087047064093813,0.2037890110493059,1,1,0.13519649487427488,0.24635150512572512,0.04985634934352065
0.21,0.04995395324741832,0.04793432621984072,0.21376333735002845,0.2087664346750226,1,1,0.13471001016441478,0.24686598983558525,0.04995387609329413
0.215,0.0500506488031488,0.04801431729834241,0.21882066088295996,0.21374420685020248,1,1,0.1342279493760611,0.24737605062393891,0.05005057237505424
0.22,0.05014653571577282,0.04809430837684409,0.2238766863437114,0.21872232848021292,1,1,0.13375019714049405,0.2478818028595059,0.050146460016275166
0.225,0.05024163487971164,0.04817429945534577,0.22893142282905563,0.22370080045582788,1,1,0.13327664301710976,0.24838335698289027,0.0502415599105568
0.23,0.05033596631037003,0.04825429053384746,0.23398487920763203,0.2286796236538512,1,1,0.13280718120365315,0.24888081879634688,0.050335892072569555
0.23500000000000001,0.05042954919500444,0.04833428161234914,0.23903706412991457,0.23365879893770156,1,1,0.1323417102679946,0.24937428973200543,0.050429475688913185
0.24,0.05052240193986837,0.04841427269085083,0.24408798603757004,0.23863832715796293,1,1,0.13188013289952588,0.24986386710047415,0.05052232916525418
0.245,0.05061454221396369,0.048494263769352515,0.24913765317225509,0.2436182091529023,1,1,0.13142235567844837,0.2503496443215516,0.05061447017006976
0.25,0.05070598698969114,0.0485742548478542,0.25418607358389317,0.24859844574895743,1,1,0.13096828886140494,0.2508317111385951,0.05070591567529195
0.255,0.05079675258066445,0.04865424592635588,0.2592332551384721,0.25357903776119695,1,1,0.13051784618206222,0.2513101538179378,0.05079668199411612
0.26,0.05088685467692677,0.048734237004857565,0.26427920552539597,0.258559985993755,1,1,0.13007094466538824,0.25178505533461176,0.05088678481621219
0.265,0.05097630837778353,0.04881422808335925,0.269323932264425,0.2635412912402419,1,1,0.12962750445449298,0.252256495545507,0.05097623924055304
0.27,0.051065128222446486,0.04889421916186094,0.27436744271223207,0.26852295428413253,1,1,0.1291874486490091,0.2527245513509909,0.0510650598060545
0.275,0.05115332821866426,0.04897421024036262,0.27940974406860286,0.27350497589913403,1,1,0.1287507031540857,0.2531892968459143,0.05115326052020225
0.28,0.0512409218694991,0.0490542013188643,0.28445084338230486,0.278487356849535,1,1,0.1283171965391564,0.2536508034608436,0.05124085488582539
0.28500000000000003,0.051327922198394216,0.04913419239736599,0.28949074755664683,0.28347009789053557,1,1,0.12788685990571869,0.2541091400942813,0.05132785592616082
0.29,0.05141434177266326,0.04921418347586767,0.2945294633547502,0.2884531997685617,1,1,0.12745962676343237,0.25456437323656766,0.05141427620834013
0.295,0.05150019272552169,0.04929417455436936,0.2995669974045521,0.29343666322156375,1,1,0.12703543291390518,0.2550165670860949,0.051500127865418646
0.3,0.05158548677676894,0.049374165632871045,0.3046033562035551,0.2984204889792997,1,1,0.12661421634159195,0.255465783658408,0.05158542261705548
0.305,0.05167023525222141,0.049454156711372724,0.3096385461233426,0.30340467776360563,1,1,0.1261959171112806,0.25591208288871947,0.051670171788944584
0.31,0.05175444910198668,0.04953414778987441,0.3146725734138737,0.3083892302886526,1,1,0.1257804772716869,0.2563555227283131,0.05175438633108735
0.315,0.05183813891766284,0.049614138868376095,0.31970544420757047,0.31337414726119195,1,1,0.125367840764718,0.25679615923528204,0.051838076834990296
0.32,0.05192131494853886,0.04969412994687778,0.32473716452321205,0.3183594293807888,1,1,0.12495795334000256,0.2572340466599974,0.05192125354986413
0.325,0.052003987116866206,0.04977412102537947,0.32976774026964534,0.3233450773400456,1,1,0.12455076247431916,0.2576692375256808,0.052003926397894
0.33,0.05208616503226552,0.049854112103881146,0.3347971772493256,0.3283310918248147,1,1,0.12414621729558377,0.2581017827044162,0.05208610498864518
0.335,0.052167858005328284,0.04993410318238283,0.3398254811616945,0.33331747351440255,1,1,0.12374426851108479,0.25853173148891523,0.05216779863266357
0.34,0.05224907506046686,0.05001409426088452,0.3448526576064071,0.33830422308176394,1,1,0.1233448683396798,0.2589591316603202,0.05224901635432491
0.34500000000000003,0.0523298249480638,0.0500940853393862,0.34987871208641547,0.3432913411936891,1,1,0.12294797044768882,0.2593840295523112,0.05232976690398314
0.35000000000000003,0.05241011615596589,0.05017407641788789,0.3549036500109177,0.348278828510981,1,1,0.12255352988824211,0.2598064701117579,0.05241005876946378
0.355,0.0524899569203663,0.05025406749638957,0.35992747669817854,0.35326668568862757,1,1,0.12216150304385621,0.26022649695614375,0.0524899001869453
0.36,0.052569355236113564,0.050334058574891254,0.36495019737823037,0.358254913375965,1,1,0.12177184757203206,0.2606441524279679,0.05256929915126754
0.365,0.05264831886648428,0.05041404965339294,0.3699718171954608,0.3632435122168347,1,1,0.12138452235368176,0.26105947764631826,0.05264826342570375
0.37,0.05272685535245287,0.050494040731894625,0.37499234121109176,0.3682324828497347,1,1,0.12099948744420749,0.2614725125557925,0.05272680055122993
0.375,0.05280497202149016,0.05057403181039631,0.3800117744055568,0.37322182590796393,1,1,0.12061670402706667,0.2618832959729333,0.05280491773020298
0.38,0.05288267599591916,0.050654022888898,0.38503012168078243,0.3782115420197619,1,1,0.12023613436967152,0.2622918656303285,0.05288262214505165
0.385,0.05295997420085531,0.050734013967399676,0.3900473878623781,0.38320163180844213,1,1,0.11985774178148051,0.26269825821851944,0.05295992080274821
0.39,0.05303687337175625,0.05081400504590136,0.39506357770173783,0.38819209589252107,1,1,0.11948149057415065,0.2631025094258494,0.053036820438007254
0.395,0.05311338006160396,0.05089399612440305,0.40007869587806216,0.393182934885841,1,1,0.11910734602362728,0.26350465397637274,0.05311332760310978
0.4,0.05318950064774129,0.05097398720290473,0.40509274700029924,0.3981741493976905,1,1,0.11873527433405842,0.2639047256659416,0.053189448674736975
0.405,0.053265241338382674,0.05105397828140642,0.410105735609013,0.4031657400329181,1,1,0.1183652426034265,0.2643027573965735,0.05326518986047855
0.41000000000000003,0.05334060817881811,0.051133969359908105,0.41511766617818074,0.4081577073920431,1,1,0.11799721879079952,0.26469878120920054,0.05334055720503435
0.41500000000000004,0.053415607057327605,0.051213960438409784,0.42012854311692305,0.41315005207136213,1,1,0.11763117168510855,0.26509282831489145,0.05341555659612671
0.42,0.053490243710822595,0.05129395151691147,0.42513837077116934,0.41814277466305183,1,1,0.1172670708753662,0.26548492912463384,0.05349019377013994
0.425,0.05356452373022953,0.051373942595413155,0.4301471534252639,0.4231358757552681,1,1,0.11690488672224496,0.265875113277755,0.053564474317502
0.43,0.0536384525656299,0.05145393367391484,0.4351548953035115,0.4281293559322415,1,1,0.11654459033094106,0.266263409669059,0.05363840368782277
0.435,0.05371203553116992,0.05153392475241653,0.4401616005716708,0.4331232157743693,1,1,0.11618615352525236,0.26664984647474765,0.0537119871948023
0.44,0.0537852778097526,0.051613915830918206,0.44516727333839184,0.43811745585830586,1,1,0.11582954882280602,0.26703445117719393,0.0537852300209212
0.445,0.05385818445752369,0.05169390690941989,0.4501719176566047,0.44311207675704717,1,1,0.11547474941137273,0.2674172505886273,0.053858137221925284
0.45,0.05393076040816234,0.05177389798792158,0.45517553752486023,0.4481070790400154,1,1,0.1151217291262109,0.26779827087378916,0.053930713731114924
0.455,0.05400301047698723,0.05185388906642326,0.4601781368886243,0.45310246327313863,1,1,0.114770462428386,0.268177537571614,0.05400296436344992
0.46,0.05407493936488713,0.05193388014492495,0.4651797196415274,0.45809823001892946,1,1,0.11442092438401469,0.26855507561598535,0.05407489381947897
0.465,0.054146551662085596,0.05201387122342663,0.470180289626574,0.4630943798365596,1,1,0.11407309064438528,0.2689309093556147,0.054146506689103265
0.47000000000000003,0.05421785185174776,0.05209386230192831,0.4751798506373099,0.4680909132819337,1,1,0.11372693742691073,0.2693050625730893,0.05421780745518229
0.47500000000000003,0.05428884431343766,0.05217385338043,0.4801784064189524,0.4730878309077595,1,1,0.11338244149687081,0.2696775585031292,0.0542888004969902
0.48,0.05435953332643328,0.052253844458931685,0.4851759606694825,0.47808513326361596,1,1,0.11303958014990495,0.27004841985009503,0.05435949009353004
0.485,0.05442992307290655,0.05233383553743337,0.49017251704070325,0.4830828208960206,1,1,0.11269833119521742,0.2704176688047826,0.054429880426712846
0.49,0.05450001764097502,0.05241382661593505,0.49516807913926275,0.4880808943484929,1,1,0.11235867293946052,0.2707853270605395,0.05449997558440861
0.495,0.054569821027631284,0.052493817694436735,0.5001626505276453,0.4930793541616168,1,1,0.11202058417126196,0.27115141582873803,0.054569779563374936
0.5,0.05463933714155631,0.05257380877293842,0.5051562347251324,0.49807820087310145,1,1,0.11168404414636589,0.2715159558536341,0.05463929627206972
0.505,0.05470856980582204,0.05265379985144011,0.510148835208732,0.5030774350178396,1,1,0.11134903257335738,0.27187896742664264,0.05470852953335307
0.51,0.05477752276048871,0.05273379092994179,0.5151404554140814,0.5080770571279646,1,1,0.11101552959994343,0.27224047040005656,0.054777483087084085
0.515,0.05484619966510179,0.05281378200844347,0.5201310987363198,0.5130770677329058,1,1,0.11068351579976315,0.27260048420023686,0.054846160592617176
0.52,0.05491460410109317,0.05289377308694516,0.525120768530938,0.518077467359442,1,1,0.11035297215970369,0.2729590278402963,0.05491456563120274
0.525,0.05498273957409118,0.05297376416544684,0.5301094681145989,0.5230782565317537,1,1,0.11002388006769703,0.273316119932303,0.054982701708296694
0.53,0.055050609516143566,0.05305375524394853,0.5350972007659371,0.5280794357714733,1,1,0.10969622130097682,0.27367177869902315,0.05505057225578293
0.535,0.05511821728785737,0.053133746322450215,0.5400839697263318,0.5330810055977355,1,1,0.10936997801477313,0.2740260219852269,0.055118180634112814
0.54,0.05518556618045949,0.053213737400951894,0.54506977820066,0.5380829665272238,1,1,0.1090451327314262,0.27437886726857386,0.05518553013436529
0.545,0.05525265941778163,0.053293728479453586,0.5500546293580264,0.5430853190742173,1,1,0.1087216683298998,0.2747303316701002,0.055252623980231425
0.55,0.055319500158172684,0.053373719557955265,0.555038526332472,0.548088063750637,1,1,0.10839956803567673,0.27508043196432325,0.05531946532992644
0.555,0.05538609149634208,0.05345371063645695,0.560021472223664,0.5530912010660884,1,1,0.10807881541101926,0.27542918458898075,0.055386057278032697
0.56,0.05545243646513699,0.05353370171495864,0.5650034700975656,0.5580947315279055,1,1,0.10775939434557912,0.27577660565442086,0.0554524028572766
0.5650000000000001,0.05551853803725622,0.05361369279346032,0.5699845229870859,0.5630986556411912,1,1,0.10744128904734085,0.27612271095265917,0.05551850493869169
0.5700000000000001,0.055584399126903584,0.05369368387196201,0.5749646338927147,0.5681029739088596,1,1,0.10712448403388541,0.27646751596611463,0.055584366511423594
0.5750000000000001,0.055650022591383415,0.05377367495046369,0.5799438057831366,0.5731076868316737,1,1,0.10680896412395906,0.27681103587604095,0.055649990455825374
0.58,0.05571541123264048,0.05385366602896537,0.5849220415958308,0.5781127949082856,1,1,0.10649471442933557,0.27715328557066443,0.05571537957387671
0.585,0.05578056779874679,0.05393365710746706,0.5898993442376538,0.5831182986352729,1,1,0.1061817203469588,0.2774942796530412,0.05578053661368414
0.59,0.05584549498533761,0.05401364818596874,0.5948757165854056,0.5881241985071752,1,1,0.1058699675513541,0.27783403244864596,0.05584546427091707
0.595,0.05591019543699854,0.054093639264470424,0.5998511614863835,0.5931304950165308,1,1,0.1055594419872974,0.27817255801270263,0.05591016519019486
0.6,0.05597467174860576,0.05417363034297211,0.6048256817589179,0.5981371886539103,1,1,0.10525012986273152,0.27850987013726847,0.05597464196642707
0.605,0.056038926466621564,0.054253621421473795,0.609799280192897,0.6031442799079509,1,1,0.10494201764191918,0.2788459823580808,0.05603889714610904
0.61,0.05610296209034681,0.05433361249997548,0.6147719595502759,0.6081517692653897,1,1,0.10463509203882343,0.27918090796117656,0.056102933228574195
0.615,0.0561667810731319,0.05441360357847716,0.6197437225655742,0.6131596572110957,1,1,0.10432934001070639,0.27951465998929365,0.056166752667205194
0.62,0.05623038582354816,0.05449359465697885,0.6247145719463598,0.6181679442281008,1,1,0.10402474875193732,0.27984725124806265,0.056230357870605194
0.625,0.05629377870652137,0.05457358573548053,0.6296845103737203,0.6231766307976317,1,1,0.10372130568800193,0.28017869431199804,0.05629375120373142
0.63,0.056356962044428284,0.05465357681398222,0.6346535405027244,0.6281857173991386,1,1,0.10341899846970468,0.2805090015302953,0.05635693498899169
0.635,0.05641993811815833,0.0547335678924839,0.6396216649628684,0.6331952045103248,1,1,0.10311781496755705,0.28083818503244296,0.05641991150730612
0.64,0.05648270916814143,0.05481355897098559,0.6445888863585157,0.6382050926071762,1,1,0.10281774326634395,0.28116625673365603,0.05648268299913489
0.645,0.0565452773953432,0.054893550049487275,0.6495552072693223,0.6432153821639874,1,1,0.10251877165986199,0.281493228340138,0.056545251665473556
0.65,0.056607644962229205,0.054973541127988954,0.6545206302506537,0.6482260736533909,1,1,0.10222088864582232,0.28181911135417764,0.05660761966881715
0.655,0.056669813993698796,0.05505353220649064,0.6594851578339904,0.6532371675463822,1,1,0.10192408292091265,0.2821439170790873,0.05666978913409421
0.66,0.056731786577990426,0.055133523284992325,0.6644487925273258,0.6582486643123466,1,1,0.10162834337601143,0.28246765662398854,0.05673176214957193
0.665,0.05679356476755883,0.05521351436349401,0.6694115368155515,0.6632605644190848,1,1,0.10133365909154957,0.28279034090845045,0.0567935407677334
0.67,0.056855150579925504,0.0552935054419957,0.6743733931608371,0.6682728683328367,1,1,0.10104001933301317,0.28311198066698684,0.05685512700612817
0.675,0.056916545998503584,0.055373496520497376,0.679334364002997,0.6732855765183074,1,1,0.10074741354658277,0.2834325864534172,0.056916522848196996
0.68,0.05697775297339758,0.05545348759899906,0.6842944517598529,0.6782986894386893,1,1,0.10045583135490377,0.2837521686450962,0.05697773024407164
0.685,0.0570387734221793,0.05553347867750075,0.6892536588275848,0.6833122075556863,1,1,0.10016526255298323,0.2840707374470167,0.05703875111135086
0.6900000000000001,0.05709960923064088,0.05561346975600243,0.6942119875810749,0.6883261313295366,1,1,0.09987569710420864,0.28438830289579137,0.05709958733585328
0.6950000000000001,0.05716026225352512,0.05569346083450412,0.699169440374244,0.6933404612190339,1,1,0.09958712513648409,0.28470487486351587,0.057160240772347964
0.7000000000000001,0.05722073431523512,0.0557734519130058,0.70412601954038,0.6983551976815512,1,1,0.09929953693847955,0.28502046306152046,0.05722071324526379
0.705,0.057281027210522285,0.05585344299150748,0.7090817273924591,0.7033703411730595,1,1,0.09901292295598983,0.2853350770440102,0.057281006549377705
0.71,0.057341142705155335,0.05593343407000917,0.7140365662234596,0.7083858921481512,1,1,0.09872727378839816,0.2856487262116018,0.057341122450483534
0.715,0.05740108253656943,0.056013425148510855,0.7189905383066681,0.7134018510600589,1,1,0.0984425801852422,0.2859614198147578,0.057401062686041254
0.72,0.05746084841449692,0.05609341622701254,0.7239436458959811,0.7184182183606762,1,1,0.09815883304287759,0.28627316695712246,0.0574608289658077
0.725,0.05752044202158029,0.05617340730551422,0.7288958912261977,0.7234349945005761,1,1,0.09787602340123656,0.28658397659876345,0.057520422972449484
0.73,0.057579865013967696,0.056253398384015905,0.7338472765133068,0.7284521799290323,1,1,0.0975941424406777,0.2868938575593223,0.05757984636213856
0.735,0.05763911902189165,0.05633338946251759,0.7387978039547685,0.733469775094036,1,1,0.0973131814789243,0.2872028185210757,0.05763910076513093
0.74,0.05769820565023186,0.05641338054101928,0.7437474757297885,0.7384877804423152,1,1,0.09703313196808773,0.2875108680319123,0.057698187786329465
0.745,0.05775712647906219,0.05649337161952096,0.7486962939995877,0.7435061964193529,1,1,0.09675398549177351,0.2878180145082265,0.05775710900583089
0.75,0.05781588306418278,0.05657336269802264,0.7536442609076656,0.7485250234694042,1,1,0.09647573376226667,0.2881242662377333,0.05781586597945786
0.755,0.057874476937637476,0.05665335377652433,0.7585913785800578,0.7535442620355143,1,1,0.09619836861779454,0.2884296313822055,0.057874460239276455
0.76,0.05793290960821703,0.05673334485502601,0.7635376491255885,0.7585639125595349,1,1,0.09592188201986349,0.2887341179801365,0.057932893294099355
0.765,0.057991182561949094,0.0568133359335277,0.7684830746361183,0.7635839754821414,1,1,0.09564626605066799,0.28903773394933197,0.057991166629975846
0.77,0.05804929726257461,0.056893327012029385,0.7734276571867852,0.7686044512428488,1,1,0.09537151291056903,0.289340487089431,0.058049281710668185
0.775,0.05810725515201165,0.056973318090531064,0.7783713988362427,0.7736253402800278,1,1,0.09509761491564012,0.2896423850843599,0.058107239978115496
0.78,0.05816505765080711,0.057053309169032757,0.7833143016268921,0.7786466430309209,1,1,0.09482456449527805,0.289943435504722,0.05816504285288542
0.785,0.058222706158576,0.057133300247534435,0.7882563675851092,0.7836683599316574,1,1,0.09455235418987722,0.29024364581012274,0.05822269173461345
0.79,0.058280202054429776,0.05721329132603612,0.7931975987214681,0.7886904914172685,1,1,0.0942809766485644,0.2905430233514356,0.05828018800243122
0.795,0.058337546697392904,0.05729328240453781,0.7981379970309593,0.7937130379217029,1,1,0.09401042462699312,0.29084157537300687,0.05833753301538313
0.8,0.05839474142680912,0.05737327348303949,0.8030775644932043,0.7987359998778396,1,1,0.09374069098519484,0.29113930901480517,0.058394728112832556
0.805,0.058451787562736855,0.05745326456154118,0.8080163030726655,0.8037593777175049,1,1,0.09347176868548579,0.29143623131451424,0.0584517746148573
0.81,0.05850868640633473,0.05753325564004286,0.8129542147188514,0.8087831718714836,1,1,0.09320365079042726,0.29173234920957275,0.05850867382263512
0.8150000000000001,0.05856543924023694,0.05761324671854454,0.8178913013665192,0.813807382769535,1,1,0.09293633046083824,0.29202766953916176,0.05856542701881907
0.8200000000000001,0.058622047328919534,0.05769323779704623,0.8228275649358726,0.8188320108404052,1,1,0.0926698009538578,0.2923221990461422,0.05862203546790379
0.8250000000000001,0.058678511919056965,0.057773228875547915,0.8277630073327548,0.8238570565118405,1,1,0.09240405562105716,0.2926159443789429,0.0586785004165821
0.8300000000000001,0.05873483423987009,0.0578532199540496,0.8326976304488409,0.8288825202106007,1,1,0.09213908790659822,0.2929089120934018,0.058734823094092954
0.835,0.05879101550346524,0.05793321103255128,0.8376314361618222,0.833908402362472,1,1,0.09187489134543878,0.2932011086545612,0.05879100471256056
0.84,0.05884705690516503,0.058013202111052965,0.8425644263355917,0.8389347033922797,1,1,0.0916114595615815,0.2934925404384185,0.05884704646732515
0.845,0.058902959623830846,0.05809319318955465,0.8474966028204219,0.8439614237238997,1,1,0.09134878626636672,0.29378321373363325,0.05890294953726552
0.85,0.05895872482217751,0.05817318426805634,0.8524279674531422,0.8489885637802717,1,1,0.09108686525680666,0.2940731347431934,0.058958715085113626
0.855,0.05901435364708039,0.05825317534655802,0.8573585220573121,0.8540161239834104,1,1,0.09082569041396041,0.29436230958603965,0.05901434425776176
0.86,0.05906984722987471,0.0583331664250597,0.8622882684433901,0.8590441047544176,1,1,0.09056525570134837,0.2946507442986516,0.05906983818656186
0.865,0.05912520668664796,0.05841315750356139,0.8672172084089014,0.8640725065134938,1,1,0.09030555516340495,0.2949384448365951,0.05912519798761791
0.87,0.059180433118525125,0.05849314858206307,0.8721453437386012,0.869101329679949,1,1,0.09004658292396821,0.2952254170760318,0.05918042476207113
0.875,0.059235527611947135,0.05857313966056476,0.8770726762046355,0.8741305746722148,1,1,0.08978833318480592,0.29551166681519403,0.059235519596378516
0.88,0.05929049123894267,0.058653130739066445,0.8819992075666984,0.8791602419078541,1,1,0.08953080022417612,0.29579719977582386,0.059290483562584574
0.885,0.05934532505739351,0.058733121817568124,0.8869249395721877,0.8841903318035729,1,1,0.08927397839542217,0.29608202160457786,0.05934531771858672
0.89,0.059400030111293814,0.05881311289606981,0.8918498739563572,0.8892208447752306,1,1,0.08901786212560048,0.2963661378743995,0.05940002310839452
0.895,0.059454607431002976,0.058893103974571495,0.896774012442465,0.8942517812378493,1,1,0.08876244591414051,0.29664955408585947,0.05945460076238261
0.9,0.05950905803349313,0.05897309505307318,0.9016973567419216,0.8992831416056266,1,1,0.08850772433153567,0.29693227566846436,0.05950905169753812
0.905,0.059563382922590266,0.05905308613157487,0.9066199085544336,0.9043149262919432,1,1,0.08825369201806496,0.297214307981935,0.05956337691770189
0.91,0.059617583089210474,0.059133077210076546,0.9115416695681452,0.9093471357093741,1,1,0.08800034368254342,0.2974956563174566,0.05961757741380462
0.915,0.05967165951159009,0.05921306828857823,0.9164626414597777,0.914379770269697,1,1,0.0877476741011018,0.2977763258988982,0.05967165416409711
0.92,0.05972561315551122,0.05929305936707992,0.9213828258947663,0.9194128303839046,1,1,0.08749567811599358,0.29805632188400644,0.059725608134375704
0.925,0.05977944497452172,0.0593730504455816,0.9263022245273945,0.9244463164622106,1,1,0.08724435063442927,0.2983356493655708,0.05977944027820234
0.93,0.059833155910150336,0.05945304152408329,0.9312208390009262,0.9294802289140617,1,1,0.08699368662743692,0.2986143133725631,0.059833151537119635
0.935,0.059886746892117024,0.05953303260258497,0.9361386709477355,0.9345145681481453,1,1,0.08674368112874824,0.2988923188712518,0.05988674284086128
0.9400000000000001,0.059940218838538666,0.05961302368108666,0.941055721989435,0.9395493345723989,1,1,0.08649432923370946,0.29916967076629053,0.05994021510755769
0.9450000000000001,0.059993572656129965,0.05969301475958834,0.9459719937370004,0.9445845285940192,1,1,0.08624562609821672,0.2994463739017833,0.05999356924393692
0.9500000000000001,0.06004680924040011,0.059773005838090025,0.9508874877908945,0.9496201506194706,1,1,0.08599756693767448,0.29972243306232554,0.06004680614552135
0.9550000000000001,0.06009992947584497,0.05985299691659171,0.9558022057411886,0.9546562010544934,1,1,0.08575014702597746,0.2999978529740226,0.060099926696819905
0.96,0.06015293423613522,0.05993298799509339,0.9607161491676814,0.9596926803041127,1,1,0.08550336169451424,0.3002726383054858,0.06015293177151608
0.965,0.06020582438430018,0.060012979073595075,0.9656293196400172,0.964729588772647,1,1,0.08525720633119316,0.3005467936688069,0.06020582223265192
0.97,0.06025860077290787,0.06009297015209676,0.9705417187178003,0.9697669268637157,1,1,0.08501167637948885,0.30082032362051114,0.060258598932807966
0.975,0.0603112642442409,0.06017296123059845,0.9754533479507093,0.9748046949802475,1,1,0.08476676733750975,0.3010932326624903,0.060311262714279223
0.98,0.06036381563046894,0.06025295230910013,0.9803642088786085,0.9798428935244885,1,1,0.08452247475708524,0.30136552524291477,0.06036381440924757
0.985,0.06041625575381708,0.06033294338760181,0.9852743030316579,0.9848815228980093,1,1,0.08427879424287277,0.3016372057571272,0.06041625483995019
0.99,0.06046858542673102,0.060412934466103504,0.9901836319304211,0.9899205835017141,1,1,0.08403572145148339,0.3019082785485166,0.06046858481884469
0.995,0.06052080545203836,0.06049292554460518,0.9950921970859722,0.9949600757358472,1,1,0.08379325209062648,0.30217874790937355,0.06052080514877045
1.0,0.06057291662310687,0.06057291662310687,1.0,1.0,1,1,0.0835513819182718,0.3024486180817282,0.060572916623106876

